Study of the $B_c^+$ decays into charmonia and three light hadrons

Using proton-proton collision data, corresponding to an integrated luminosity of $9fb^{-1}$ collected with the LHCb detector, seven decay modes of the $B_c^+$ meson into a $J/\psi$ or $\psi(2S)$ meson and three charged hadrons, kaons or pions, are studied. The decays $B_c^+\rightarrow ( \psi(2S) \rightarrow J/\psi \pi^+ \pi^-)\pi^+ $, $B_c^+\rightarrow \psi(2S)\pi^+\pi^+\pi^-$, $B_c^+\rightarrow J/\psi K^+\pi^+\pi^-$ and $B_c^+\rightarrow K^+K^+K^-$ are observed for the first time, and evidence for the $B_c^+\rightarrow \psi(2S)K^+K^-\pi^+$ decay is found, where $J/\psi$ and $\psi(2S)$ mesons are reconstructed in their dimuon decay modes. The ratios of branching fractions between the different $B_c^+$ decays are reported as well as the fractions of the decays proceeding via intermediate resonances. The results largely support the factorisation approach used for a theoretical description of the studied decays.

==> figs/Fig1a.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.06,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 6.10662650612143,
  "fY1" : -175.609753704156,
  "fX2" : 6.46807228978931,
  "fY2" : 1287.80487685208,
  "fXtoAbsPixelk" : -16894.9999252455,
  "fXtoPixelk" : -16894.9999252455,
  "fXtoPixel" : 2766.66666256885,
  "fYtoAbsPixelk" : 704.000051072884,
  "fYtoPixelk" : 704.000051072884,
  "fYtoPixel" : -0.546666668007771,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 6.10662650612143,
  "fPixeltoXk" : 6.10662650612143,
  "fPixeltoX" : 3.61445783667882e-4,
  "fAbsPixeltoYk" : 1287.80487685208,
  "fPixeltoYk" : -175.609753704156,
  "fPixeltoY" : -1.82926828819529,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 6.15,
  "fUymin" : 0,
  "fUxmax" : 6.45,
  "fUymax" : 1200,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 6.15,
      "fY1" : 0,
      "fX2" : 6.45,
      "fY2" : 1200,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_11367c60",
      "fTitle" : "A RooPlot of \"m1234cPVM*1\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 52,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : -503,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.025,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 50,
        "fXmin" : 6.15,
        "fXmax" : 6.45,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : -406,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.01,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 1200,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 752.611239776381, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_Norm[m_J3pi]_Comp[pol]",
      "fTitle" : "Projection of Fit1D FitS_J3pi_J3pi",
      "fLineColor" : 1,
      "fLineStyle" : 15,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 56,
      "fX" : [6.143994, 6.144, 6.15, 6.156, 6.162, 6.168, 6.174, 6.18, 6.186, 6.192, 6.198, 6.204, 6.21, 6.216, 6.222, 6.228, 6.234, 6.24, 6.246, 6.252, 6.258, 6.264, 6.27, 6.276, 6.282, 6.288, 6.294, 6.3, 6.306, 6.312, 6.318, 6.324, 6.33, 6.336, 6.342, 6.348, 6.354, 6.36, 6.366, 6.372, 6.378, 6.384, 6.39, 6.396, 6.402, 6.408, 6.414, 6.42, 6.426, 6.432, 6.438, 6.444, 6.45, 6.45, 6.456, 6.456006],
      "fY" : [0, 123.932509457166, 123.932509457166, 123.077811394885, 122.223113332604, 121.368415270323, 120.513717208042, 119.659019145761, 118.80432108348, 117.949623021199, 117.094924958918, 116.240226896637, 115.385528834356, 114.530830772075, 113.676132709794, 112.821434647513, 111.966736585232, 111.112038522951, 110.25734046067, 109.402642398389, 108.547944336108, 107.693246273827, 106.838548211546, 105.983850149265, 105.129152086984, 104.274454024703, 103.419755962422, 102.565057900141, 101.71035983786, 100.855661775579, 100.000963713298, 99.1462656510173, 98.2915675887362, 97.4368695264552, 96.5821714641742, 95.7274734018933, 94.8727753396122, 94.0180772773312, 93.1633792150502, 92.3086811527693, 91.4539830904883, 90.5992850282072, 89.7445869659262, 88.8898889036453, 88.0351908413643, 87.1804927790832, 86.3257947168022, 85.4710966545213, 84.6163985922403, 83.7617005299592, 82.9070024676782, 82.0523044053973, 81.1976063431163, 81.1976063431163, 81.1976063431163, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_Norm[m_J3pi]_Comp[pol]11",
        "fTitle" : "Projection of Fit1D FitS_J3pi_J3pi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 6.1127928,
          "fXmax" : 6.4872072,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 136.325760402883,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 136.325760402883,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitS_J3pi_J3pi",
      "_ymin" : 0,
      "_ymax" : 123.932509457166,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_Norm[m_J3pi]_Comp[cb2]",
      "fTitle" : "Projection of Fit1D FitS_J3pi_J3pi",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 246,
      "fX" : [6.15, 6.15, 6.156, 6.162, 6.168, 6.174, 6.18, 6.186, 6.192, 6.198, 6.204, 6.21, 6.216, 6.219, 6.222, 6.225, 6.228, 6.231, 6.2325, 6.234, 6.2355, 6.237, 6.2385, 6.24, 6.2415, 6.24225, 6.243, 6.24375, 6.2445, 6.24525, 6.246, 6.24675, 6.2475, 6.24825, 6.249, 6.249375, 6.24975, 6.250125, 6.2505, 6.250875, 6.25125, 6.251625, 6.252, 6.252375, 6.25275, 6.253125, 6.2535, 6.253875, 6.25425, 6.2544375, 6.254625, 6.2548125, 6.255, 6.2551875, 6.255375, 6.2555625, 6.25575, 6.2559375, 6.256125, 6.2565, 6.256875, 6.25725, 6.257625, 6.258, 6.258375, 6.25875, 6.259125, 6.2595, 6.259875, 6.26025, 6.260625, 6.261, 6.261375, 6.26175, 6.262125, 6.2625, 6.26325, 6.264, 6.26475, 6.265125, 6.2655, 6.265875, 6.26625, 6.266625, 6.267, 6.267375, 6.26775, 6.268125, 6.2685, 6.2686875, 6.268875, 6.2690625, 6.26925, 6.2694375, 6.269625, 6.2698125, 6.27, 6.2701875, 6.270375, 6.2705625, 6.27075, 6.2709375, 6.271125, 6.2713125, 6.2715, 6.2716875, 6.271875, 6.2720625, 6.27225, 6.2724375, 6.272625, 6.2728125, 6.273, 6.2731875, 6.273375, 6.2735625, 6.27375, 6.2739375, 6.274125, 6.2743125, 6.2745, 6.2746875, 6.274875, 6.2750625, 6.27525, 6.2754375, 6.275625, 6.2758125, 6.276, 6.2761875, 6.276375, 6.2765625, 6.27675, 6.2769375, 6.277125, 6.2773125, 6.2775, 6.2776875, 6.277875, 6.2780625, 6.27825, 6.2784375, 6.278625, 6.2788125, 6.279, 6.2791875, 6.279375, 6.2795625, 6.27975, 6.280125, 6.2805, 6.280875, 6.28125, 6.281625, 6.282, 6.282375, 6.28275, 6.283125, 6.2835, 6.28425, 6.285, 6.28575, 6.286125, 6.2865, 6.286875, 6.28725, 6.287625, 6.288, 6.288375, 6.28875, 6.289125, 6.2895, 6.289875, 6.29025, 6.290625, 6.291, 6.291375, 6.29175, 6.292125, 6.2925, 6.292875, 6.29325, 6.293625, 6.294, 6.294375, 6.2945625, 6.29475, 6.2949375, 6.295125, 6.2955, 6.295875, 6.29625, 6.296625, 6.297, 6.297375, 6.29775, 6.298125, 6.2985, 6.298875, 6.29925, 6.299625, 6.3, 6.300375, 6.30075, 6.3015, 6.30225, 6.303, 6.30375, 6.3045, 6.30525, 6.306, 6.30675, 6.3075, 6.309, 6.3105, 6.312, 6.3135, 6.315, 6.3165, 6.318, 6.321, 6.324, 6.327, 6.33, 6.336, 6.342, 6.348, 6.354, 6.36, 6.366, 6.372, 6.378, 6.384, 6.39, 6.396, 6.402, 6.408, 6.414, 6.42, 6.426, 6.432, 6.438, 6.444, 6.45, 6.45, 6.45],
      "fY" : [2.59914104196288, 0, 2.82183435445009, 3.07789569947696, 3.37473390683929, 3.72200915409052, 4.13252770960809, 4.62358887231268, 5.21906961529206, 5.95275522028047, 6.8738606181493, 8.05658878783872, 9.6175558537335, 10.5956425655336, 11.7496160680163, 13.1269381037475, 14.7928530639836, 16.8392490296864, 18.0445353362283, 19.3992452798538, 20.9305360493731, 22.672239116343, 24.6669766413311, 26.9691182537387, 29.6489877745144, 31.1583579712063, 32.7989711371448, 34.5873051567696, 36.5425895693334, 38.6873877958824, 41.0483305886139, 43.6570478608615, 46.5513634315837, 49.7768420680675, 53.3888142543523, 55.3603390014105, 57.4550571975495, 59.6839743830203, 62.0593900746495, 64.5950883892388, 67.3065627277806, 70.211281734822, 73.3290055281476, 76.6821634804963, 80.2963077908049, 84.200660930754, 88.4287801006383, 93.0193685041929, 98.0172721548097, 100.68495883024, 103.474712906319, 106.394466338981, 109.452824680053, 112.659138225069, 116.023582206142, 119.557247382059, 123.272242611331, 127.177499164829, 131.198094654256, 139.489620244095, 148.113990112933, 157.06886211071, 166.350434326903, 175.953377056364, 185.870770833369, 196.094051384736, 206.612962339245, 217.415516505532, 228.487966497006, 239.814785437861, 251.378658429891, 263.160485395382, 275.139395837146, 287.292775973151, 299.596308610791, 312.024026025176, 337.140301058173, 362.403687416016, 387.555450518583, 400.003884223144, 412.319993036404, 424.467462518278, 436.409546436424, 448.109246231029, 459.529497293594, 470.633360791554, 481.384219685065, 491.745977508636, 501.683258429659, 506.481911352289, 511.161607049301, 515.718214898875, 520.147686379535, 524.446061045891, 528.609472414065, 532.634153744634, 536.516443710982, 540.252791941161, 543.839764421535, 547.274048750705, 550.552459232491, 553.671941796995, 556.629578739137, 559.422593264365, 562.048353831626, 564.504378284108, 566.788337758668, 568.89806036532, 570.831534628679, 572.586912683684, 574.162513218527, 575.55682415822, 576.768505082788, 577.7963893747, 578.639486090698, 579.29698155384, 579.768240662161, 580.052807911016, 580.150408126794, 580.060946910355, 579.784510789187, 579.321367077933, 578.671963447618, 577.836927204535, 576.817064280414, 575.613357936168, 574.226967182106, 572.659224918202, 570.911635798553, 568.985873824864, 566.883779674316, 564.607357767756, 562.158773084874, 559.540347733276, 556.754557279187, 553.804026847851, 550.691527002241, 547.419969409121, 543.992402301959, 540.412005750569, 536.682086747769, 532.806074123659, 528.787513298462, 524.63006088516, 520.337479153406, 515.913630366423, 511.36247100281, 506.688045875305, 501.894482158732, 491.966823098441, 481.613926985213, 470.871151748539, 459.774580306159, 448.36082049467, 436.666806244078, 424.729601485429, 412.586208220285, 400.273380107453, 387.827442837116, 362.67838278787, 337.414784295698, 312.295588075292, 299.865469453646, 287.558952763276, 275.402040952936, 263.419087735473, 251.632744424457, 240.063919779437, 228.731752597658, 217.653596689356, 206.845017781059, 196.319801807561, 186.089973978806, 176.16582794328, 166.555964314869, 157.267337785655, 148.305312012741, 139.673721442782, 131.374939223213, 123.409950343767, 115.778429155434, 108.478820425787, 101.508423109183, 94.8634760368742, 88.5559485528275, 85.5868745620056, 82.749216681069, 80.0357786438006, 77.4398321471918, 72.5756325643409, 68.1108880661865, 64.0053942792789, 60.2237086001316, 56.7345047961638, 53.5100256965722, 50.5256175123587, 47.7593323380644, 45.1915878051737, 42.8048748049467, 40.5835057744215, 38.513397319609, 36.5818819939841, 34.7775449050342, 33.090081523725, 30.0293809703926, 27.3352107714126, 24.9542722827889, 22.842307031288, 20.9623567177129, 19.2833957595292, 17.7792489753642, 16.4277292170828, 15.2099459073596, 13.1132680360618, 11.3852908310564, 9.94835885523093, 8.74365227967954, 7.72606383455423, 6.86060859790142, 6.11986929912935, 4.9301428023691, 4.03013027112368, 3.33670616085547, 2.79380853237269, 2.01598676856009, 1.50229109418958, 1.14943690659261, 0.899065326301587, 0.716497455905798, 0.580239200803716, 0.476483482456633, 0.396084226416389, 0.332818845682135, 0.282353354617956, 0.241605919342727, 0.208344229430965, 0.18092431135372, 0.158117244586932, 0.138991846505529, 0.122833780465082, 0.109088841479467, 0.0973225831639137, 0.0871911733570541, 0.0784200832707311, 0, 0.0784200832707311],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_Norm[m_J3pi]_Comp[cb2]12",
        "fTitle" : "Projection of Fit1D FitS_J3pi_J3pi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 248,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 246,
          "fXmin" : 6.12,
          "fXmax" : 6.48,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 638.165448939474,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 638.165448939474,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitS_J3pi_J3pi",
      "_ymin" : 0,
      "_ymax" : 580.150408126794,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_Norm[m_J3pi]",
      "fTitle" : "Projection of Fit1D FitS_J3pi_J3pi",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 243,
      "fX" : [6.143994, 6.144, 6.15, 6.156, 6.162, 6.168, 6.174, 6.18, 6.186, 6.192, 6.198, 6.204, 6.21, 6.216, 6.219, 6.222, 6.225, 6.228, 6.231, 6.2325, 6.234, 6.2355, 6.237, 6.2385, 6.24, 6.2415, 6.24225, 6.243, 6.24375, 6.2445, 6.24525, 6.246, 6.24675, 6.2475, 6.24825, 6.249, 6.249375, 6.24975, 6.250125, 6.2505, 6.250875, 6.25125, 6.251625, 6.252, 6.252375, 6.25275, 6.253125, 6.2535, 6.253875, 6.25425, 6.2544375, 6.254625, 6.2548125, 6.255, 6.2551875, 6.255375, 6.2555625, 6.25575, 6.256125, 6.2565, 6.256875, 6.25725, 6.257625, 6.258, 6.258375, 6.25875, 6.259125, 6.2595, 6.259875, 6.26025, 6.260625, 6.261, 6.261375, 6.26175, 6.262125, 6.2625, 6.26325, 6.264, 6.26475, 6.265125, 6.2655, 6.265875, 6.26625, 6.266625, 6.267, 6.267375, 6.26775, 6.268125, 6.2685, 6.268875, 6.2690625, 6.26925, 6.2694375, 6.269625, 6.2698125, 6.27, 6.2701875, 6.270375, 6.2705625, 6.27075, 6.2709375, 6.271125, 6.2713125, 6.2715, 6.2716875, 6.271875, 6.2720625, 6.27225, 6.2724375, 6.272625, 6.2728125, 6.273, 6.2731875, 6.273375, 6.2735625, 6.27375, 6.2739375, 6.274125, 6.2743125, 6.2745, 6.2746875, 6.274875, 6.2750625, 6.27525, 6.2754375, 6.275625, 6.2758125, 6.276, 6.2761875, 6.276375, 6.2765625, 6.27675, 6.2769375, 6.277125, 6.2773125, 6.2775, 6.2776875, 6.277875, 6.2780625, 6.27825, 6.2784375, 6.278625, 6.2788125, 6.279, 6.2791875, 6.279375, 6.2795625, 6.27975, 6.280125, 6.2805, 6.280875, 6.28125, 6.281625, 6.282, 6.282375, 6.28275, 6.283125, 6.2835, 6.285, 6.28575, 6.286125, 6.2865, 6.286875, 6.28725, 6.287625, 6.288, 6.288375, 6.28875, 6.289125, 6.2895, 6.289875, 6.29025, 6.290625, 6.291, 6.291375, 6.29175, 6.292125, 6.2925, 6.292875, 6.29325, 6.293625, 6.294, 6.294375, 6.2945625, 6.29475, 6.295125, 6.2955, 6.295875, 6.29625, 6.296625, 6.297, 6.297375, 6.29775, 6.298125, 6.2985, 6.298875, 6.29925, 6.299625, 6.3, 6.30075, 6.3015, 6.30225, 6.303, 6.30375, 6.3045, 6.30525, 6.306, 6.30675, 6.3075, 6.309, 6.3105, 6.312, 6.3135, 6.315, 6.3165, 6.318, 6.321, 6.324, 6.327, 6.33, 6.336, 6.342, 6.348, 6.354, 6.36, 6.366, 6.372, 6.378, 6.384, 6.39, 6.396, 6.402, 6.408, 6.414, 6.42, 6.426, 6.432, 6.438, 6.444, 6.45, 6.45, 6.456, 6.456006],
      "fY" : [0, 126.531650499129, 126.531650499129, 125.899645749335, 125.301009032081, 124.743149177162, 124.235726362133, 123.791546855369, 123.427909955793, 123.168692636491, 123.047680179199, 123.114087514786, 123.442117622195, 124.148386625809, 124.699124306468, 125.42574877781, 126.375721782401, 127.614287711497, 129.233334646059, 130.224946437031, 131.365981865086, 132.683598119035, 134.211626670435, 135.992689679853, 138.08115677669, 140.547351781895, 141.949884720802, 143.483660628955, 145.165157390795, 147.013604545574, 149.051565514338, 151.305671049284, 153.807551063747, 156.595029376684, 159.713670755382, 163.218805683882, 165.136911802048, 167.178211369294, 169.353709925872, 171.675706988609, 174.157986674306, 176.816042383955, 179.667342762104, 182.731647926537, 186.031387249993, 189.592112931409, 193.443047442465, 197.617747983457, 202.154917758119, 207.099402779843, 209.740380140827, 212.503424902461, 215.396469020676, 218.428118047301, 221.607722277871, 224.945456944498, 228.452412805968, 232.140698720795, 240.013132134827, 248.251239095773, 256.822190335718, 265.723643704604, 274.951797291904, 284.501321392473, 294.365296540584, 304.535158463059, 315.000650788675, 325.74978632607, 336.768817688652, 348.042218000614, 359.552672363751, 371.28108070035, 383.206572513221, 395.306534020334, 407.556648029081, 419.930946814573, 444.940384589785, 470.096933689843, 495.141859534625, 507.536874610293, 519.799564794661, 531.893615647642, 543.782280936896, 555.428562102609, 566.795394536281, 577.845839405349, 588.543279669967, 598.851618864645, 608.735481156776, 618.160411147525, 622.690309682652, 627.093071848866, 631.364737200775, 635.501439254504, 639.499411270626, 643.354991922528, 647.064630838261, 650.624894004188, 654.032469018913, 657.284170186252, 660.37694343631, 663.307871064006, 666.074176274787, 668.673227527601, 671.102542665638, 673.359792825751, 675.442806117958, 677.34957106687, 679.078239807428, 680.627131027825, 681.994732653072, 683.179704263194, 684.180879240659, 684.997266642211, 685.628052790907, 686.072602584782, 686.33046051919, 686.401351420522, 686.285180889637, 685.982035454022, 685.492182428322, 684.816069483561, 683.954323926032, 682.907751687465, 681.677336028772, 680.264235960264, 678.669784381913, 676.895485947818, 674.943014659683, 672.814211194689, 670.511079973682, 668.035785976354, 665.39065131031, 662.578151541775, 659.600911795992, 656.461702635936, 653.16343572837, 649.709159306761, 646.102053440925, 642.345425123679, 638.442703185123, 634.397433045479, 630.213271317731, 625.89398027153, 621.443422170102, 616.865553492042, 612.16441905009, 607.344146019072, 597.363068329888, 586.956753587768, 576.160559722201, 565.010569650928, 553.543391210547, 541.795958331063, 529.805334943521, 517.608523049484, 505.242276307759, 492.74292040853, 442.116587351542, 416.89055387335, 404.407016622812, 392.047081303549, 379.836750864317, 367.800379017961, 355.960617078053, 344.33837380414, 332.952787993468, 321.821213456274, 310.959215919085, 300.380581316694, 290.097334859046, 280.119770194628, 270.456487937324, 261.114442779218, 252.098998377411, 243.41398917856, 235.061788330098, 227.04338082176, 219.358441004534, 212.005413645994, 204.981597700498, 198.283231999296, 191.922285886357, 188.926502581089, 186.062135385706, 180.699332222936, 175.781714011193, 171.263550884146, 167.104638468346, 163.269534160306, 159.726911727445, 156.449013998961, 153.411187185855, 150.591483382668, 147.970320220885, 145.530188591766, 143.255400932348, 141.131873848643, 139.146939894125, 135.548302166081, 132.380764354964, 129.579756898198, 127.091981151789, 124.873178642504, 122.886391071143, 121.100592855174, 119.489608813224, 118.031251797158, 116.70663122965, 114.396278842782, 112.454627122206, 110.80402063081, 109.385639539688, 108.154376578993, 107.07524682677, 106.120833012428, 104.503757484527, 103.176395922141, 102.055622780732, 101.085376121109, 99.4528562950153, 98.0844625583638, 96.8769103084859, 95.7718406659138, 94.734574733237, 93.7436184158539, 92.7851646352259, 91.8500673169046, 90.9321038738894, 90.0269403205441, 89.131494822988, 88.2435350707952, 87.361417090437, 86.4839119613891, 85.6100885010268, 84.7392323727053, 83.8707893714387, 83.0043250508421, 82.1394955787544, 81.276026426387, 81.276026426387, 81.276026426387, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_Norm[m_J3pi]13",
        "fTitle" : "Projection of Fit1D FitS_J3pi_J3pi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 245,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 243,
          "fXmin" : 6.1127928,
          "fXmax" : 6.4872072,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 755.041486562574,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 755.041486562574,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitS_J3pi_J3pi",
      "_ymin" : 0,
      "_ymax" : 686.401351420522,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1000",
      "fTitle" : "Histogram of ds_1000_plot__m_J3pi",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0.75,
      "fNpoints" : 50,
      "fX" : [6.153, 6.159, 6.165, 6.171, 6.177, 6.183, 6.189, 6.195, 6.201, 6.207, 6.213, 6.219, 6.225, 6.231, 6.237, 6.243, 6.249, 6.255, 6.261, 6.267, 6.273, 6.279, 6.285, 6.291, 6.297, 6.303, 6.309, 6.315, 6.321, 6.327, 6.333, 6.339, 6.345, 6.351, 6.357, 6.363, 6.369, 6.375, 6.381, 6.387, 6.393, 6.399, 6.405, 6.411, 6.417, 6.423, 6.429, 6.435, 6.441, 6.447],
      "fY" : [130, 121, 139, 114, 117, 116, 133, 114, 133, 119, 147, 120, 128, 120, 104, 146, 170, 255, 357, 573, 690, 610, 418, 273, 158, 135, 117, 108, 97, 112, 112, 106, 93, 84, 96, 99, 98, 88, 81, 84, 85, 97, 87, 94, 86, 81, 83, 91, 86, 73],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_h_ds_10003003",
        "fTitle" : "Histogram of ds_1000_plot__m_J3pi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 6.12,
          "fXmax" : 6.48,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 58.0280505431965,
          "fXmax" : 782.002309070457,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 782.002309070457,
        "fMinimum" : 58.0280505431965,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003],
      "fEXhigh" : [0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003],
      "fEYlow" : [10.9127122105133, 10.5113577727726, 11.3004237212059, 10.188779163216, 10.3282039138539, 10.2819293264239, 11.0433963806152, 10.188779163216, 11.0433963806152, 10.4201648339208, 11.6346610995116, 10.4658560997307, 10.8247516529061, 10.4658560997307, 9.71028892833107, 11.5933866224478, 12.5479883506999, 15.4765453086705, 18.4010581714358, 23.4426397876258, 25.7726093108394, 24.2032386540712, 19.9511613362176, 16.0302752548166, 12.0797456254091, 11.129703349613, 10.3282039138539, 9.90432602334241, 9.83185435575356, 10.0948100502086, 10.0948100502086, 9.80776406404415, 9.62628363369272, 9.14687261164421, 9.78086674710336, 9.93304441438163, 9.88257890144722, 9.36297523850129, 8.98138393604158, 9.14687261164421, 9.20137410458447, 9.83185435575356, 9.30941989500478, 9.67808568820622, 9.2555546645027, 8.98138393604158, 9.09204441411644, 9.52183408565944, 9.2555546645027, 8.52438828533727],
      "fEYhigh" : [11.9127122105133, 11.5113577727726, 12.300423721206, 11.188779163216, 11.3282039138539, 11.2819293264239, 12.0433963806152, 11.188779163216, 12.0433963806152, 11.4201648339208, 12.6346610995116, 11.4658560997306, 11.8247516529061, 11.4658560997306, 10.7102889283311, 12.5933866224478, 13.5479883506999, 16.4765453086704, 19.4010581714358, 24.4426397876258, 26.7726093108394, 25.2032386540712, 20.9511613362176, 17.0302752548166, 13.0797456254091, 12.129703349613, 11.3282039138539, 10.9043260233424, 10.8827303945866, 11.0948100502086, 11.0948100502086, 10.8077640640442, 10.6782436419937, 10.2015488233739, 10.8320074139966, 10.9834032799163, 10.9331943741007, 10.4163928307457, 10.0370646922952, 10.2015488233739, 10.2557273468233, 10.8827303945866, 10.3631439870544, 10.7297682272058, 10.309590587781, 10.0370646922952, 10.147049415507, 10.5743626945331, 10.309590587781, 9.58304433699421],
      "_yAxisLabel" : "Events \/ ( 0.006 )",
      "_ymin" : 0,
      "_ymax" : 716.772609310839,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.006,
      "_nSigma" : 1,
      "_entries" : 7878,
      "_rawEntries" : -1
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "fl", "l", "zp", "AXISSAME"]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 138,
  "fWindowTopY" : 161,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig1b.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.06,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 6.10662650612143,
  "fY1" : -8.78048768520781,
  "fX2" : 6.46807228978931,
  "fY2" : 64.3902438426039,
  "fXtoAbsPixelk" : -16894.9999252455,
  "fXtoPixelk" : -16894.9999252455,
  "fXtoPixel" : 2766.66666256885,
  "fYtoAbsPixelk" : 704.000051072884,
  "fYtoPixelk" : 704.000051072884,
  "fYtoPixel" : -10.9333333601554,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 6.10662650612143,
  "fPixeltoXk" : 6.10662650612143,
  "fPixeltoX" : 3.61445783667882e-4,
  "fAbsPixeltoYk" : 64.3902438426039,
  "fPixeltoYk" : -8.78048768520781,
  "fPixeltoY" : -0.0914634144097646,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 6.15,
  "fUymin" : 0,
  "fUxmax" : 6.45,
  "fUymax" : 60,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 6.15,
      "fY1" : 0,
      "fX2" : 6.45,
      "fY2" : 60,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_113782e0",
      "fTitle" : "A RooPlot of \"m1234cPVM*1\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 32,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : -503,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.025,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 30,
        "fXmin" : 6.15,
        "fXmax" : 6.45,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : -403,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.01,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 60,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 39.5089813007239, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_Fxrvrx_Norm[m_P3pi]_Comp[pol_CXcDTZ]",
      "fTitle" : "Projection of Fit1D FitS_P3pi_P3pi",
      "fLineColor" : 1,
      "fLineStyle" : 15,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 36,
      "fX" : [6.13999, 6.14, 6.15, 6.16, 6.17, 6.18, 6.19, 6.2, 6.21, 6.22, 6.23, 6.24, 6.25, 6.26, 6.27, 6.28, 6.29, 6.3, 6.31, 6.32, 6.33, 6.34, 6.35, 6.36, 6.37, 6.38, 6.39, 6.4, 6.41, 6.42, 6.43, 6.44, 6.45, 6.45, 6.46, 6.46001],
      "fY" : [0, 12.1334403736431, 12.1334403736431, 12.1553335601452, 12.1772267466474, 12.1991199331495, 12.2210131196516, 12.2429063061538, 12.2647994926559, 12.2866926791581, 12.3085858656602, 12.3304790521623, 12.3523722386645, 12.3742654251666, 12.3961586116687, 12.4180517981709, 12.439944984673, 12.4618381711752, 12.4837313576773, 12.5056245441794, 12.5275177306816, 12.5494109171837, 12.5713041036859, 12.593197290188, 12.6150904766901, 12.6369836631923, 12.6588768496944, 12.6807700361966, 12.7026632226987, 12.7245564092008, 12.746449595703, 12.7683427822051, 12.7902359687073, 12.7902359687073, 12.7902359687073, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_Fxrvrx_Norm[m_P3pi]_Comp[pol_CXcDTZ]14",
        "fTitle" : "Projection of Fit1D FitS_P3pi_P3pi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 6.107988,
          "fXmax" : 6.492012,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 14.069259565578,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 14.069259565578,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitS_P3pi_P3pi",
      "_ymin" : 0,
      "_ymax" : 12.7902359687073,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_Fxrvrx_Norm[m_P3pi]_Comp[cb2_tmQitl]",
      "fTitle" : "Projection of Fit1D FitS_P3pi_P3pi",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 242,
      "fX" : [6.15, 6.15, 6.16, 6.17, 6.18, 6.19, 6.2, 6.205, 6.21, 6.215, 6.22, 6.2225, 6.225, 6.2275, 6.23, 6.2325, 6.235, 6.23625, 6.2375, 6.23875, 6.24, 6.24125, 6.2425, 6.24375, 6.245, 6.24625, 6.246875, 6.2475, 6.248125, 6.24875, 6.249375, 6.25, 6.250625, 6.25125, 6.251875, 6.2525, 6.2528125, 6.253125, 6.2534375, 6.25375, 6.2540625, 6.254375, 6.2546875, 6.255, 6.2553125, 6.255625, 6.2559375, 6.25625, 6.2565625, 6.256875, 6.25703125, 6.2571875, 6.25734375, 6.2575, 6.25765625, 6.2578125, 6.25796875, 6.258125, 6.2584375, 6.25875, 6.2590625, 6.259375, 6.2596875, 6.26, 6.2603125, 6.260625, 6.2609375, 6.26125, 6.2615625, 6.261875, 6.2621875, 6.2625, 6.2628125, 6.263125, 6.2634375, 6.26375, 6.264375, 6.265, 6.265625, 6.26625, 6.2665625, 6.266875, 6.2671875, 6.2675, 6.2678125, 6.268125, 6.2684375, 6.26875, 6.2690625, 6.26921875, 6.269375, 6.26953125, 6.2696875, 6.26984375, 6.27, 6.27015625, 6.2703125, 6.27046875, 6.270625, 6.27078125, 6.2709375, 6.27109375, 6.27125, 6.27140625, 6.2715625, 6.27171875, 6.271875, 6.27203125, 6.2721875, 6.27234375, 6.2725, 6.27265625, 6.2728125, 6.27296875, 6.273125, 6.27328125, 6.2734375, 6.27359375, 6.27375, 6.27390625, 6.2740625, 6.27421875, 6.274375, 6.27453125, 6.2746875, 6.27484375, 6.275, 6.27515625, 6.2753125, 6.27546875, 6.275625, 6.27578125, 6.2759375, 6.27609375, 6.27625, 6.27640625, 6.2765625, 6.27671875, 6.276875, 6.27703125, 6.2771875, 6.27734375, 6.2775, 6.27765625, 6.2778125, 6.27796875, 6.278125, 6.27828125, 6.2784375, 6.27859375, 6.27875, 6.27890625, 6.2790625, 6.279375, 6.2796875, 6.28, 6.2803125, 6.280625, 6.2809375, 6.28125, 6.2815625, 6.281875, 6.2825, 6.28375, 6.284375, 6.2846875, 6.285, 6.2853125, 6.285625, 6.2859375, 6.28625, 6.2865625, 6.286875, 6.2871875, 6.2875, 6.2878125, 6.288125, 6.2884375, 6.28875, 6.2890625, 6.289375, 6.2896875, 6.29, 6.2903125, 6.290625, 6.2909375, 6.29125, 6.2915625, 6.291875, 6.2921875, 6.29234375, 6.2925, 6.29265625, 6.2928125, 6.293125, 6.2934375, 6.29375, 6.2940625, 6.294375, 6.2946875, 6.295, 6.2953125, 6.295625, 6.2959375, 6.29625, 6.2965625, 6.296875, 6.2975, 6.298125, 6.29875, 6.299375, 6.3, 6.300625, 6.30125, 6.301875, 6.3025, 6.30375, 6.305, 6.30625, 6.3075, 6.30875, 6.31, 6.3125, 6.315, 6.3175, 6.32, 6.325, 6.33, 6.34, 6.35, 6.36, 6.37, 6.38, 6.39, 6.4, 6.41, 6.42, 6.43, 6.44, 6.45, 6.45, 6.45],
      "fY" : [0.0699681077965221, 0, 0.0800841829527552, 0.0929021643880382, 0.109553658766018, 0.131862357260291, 0.16294242330806, 0.183393808276222, 0.208521658032496, 0.239974599824002, 0.28023227258771, 0.304797845112586, 0.333181743352728, 0.366270538810447, 0.405234359029272, 0.451646225728851, 0.507665666763095, 0.540181843627353, 0.576330147835914, 0.616705570263306, 0.662034618498511, 0.713212690351206, 0.771354684156272, 0.837864567258285, 0.914532598130979, 1.00367371197043, 1.05383624587113, 1.10832858048299, 1.16769303717976, 1.23256254930643, 1.30367988414567, 1.38192187798469, 1.46833025604276, 1.5641511919163, 1.67088659672934, 1.79036134313483, 1.85555591418821, 1.92481242370747, 1.99849449967396, 2.07700873867705, 2.16081108061971, 2.25041433228545, 2.34639708551045, 2.44941433703684, 2.56021019607216, 2.67963316792943, 2.80865463578332, 2.94839133847617, 3.10013287571888, 3.2653755844831, 3.3535941500352, 3.44586455252833, 3.54245239719235, 3.64364611107476, 3.74975938701485, 3.8611339431245, 3.97814264573075, 4.10119305216812, 4.36164426173471, 4.63329556806166, 4.9158876138131, 5.2093802718647, 5.51369009161922, 5.8286881308479, 6.15419794375332, 6.48999374945772, 6.83579880492933, 7.1912840059283, 7.55606673887897, 7.92971000560843, 8.3117218416665, 8.70155504746227, 9.09860724967699, 9.50222130839061, 9.91168608310278, 10.3262375683051, 11.1672897838965, 12.0182756809565, 12.8713837912265, 13.7181965344502, 14.136476452458, 14.5498160700705, 14.9570521540104, 15.3570107513208, 15.7485126707573, 16.13037914633, 16.5014376460623, 16.8605277868389, 17.2065073143123, 17.3742300780562, 17.5382581053097, 17.6984563825971, 17.8546921490547, 18.0068350790551, 18.1547574627583, 18.2983343842342, 18.4374438968197, 18.5719671953606, 18.7017887849956, 18.8267966461544, 18.946882395437, 19.0619414420499, 19.1718731394869, 19.2765809321438, 19.3759724965693, 19.4699598770641, 19.5584596153475, 19.6413928740249, 19.7186855536015, 19.7902684027996, 19.8560771219448, 19.9160524592119, 19.9701402995239, 20.0182917459197, 20.0604631932186, 20.0966163938262, 20.1267185155426, 20.150742191251, 20.1686655603813, 20.1804723020597, 20.1861516598767, 20.1856984582171, 20.1791131101206, 20.1664016166543, 20.147575557799, 20.1226520748695, 20.0916538445046, 20.0546090442838, 20.0115513100417, 19.9625196849732, 19.9075585606349, 19.8467176099684, 19.7800517124876, 19.7076208717869, 19.6294901255434, 19.5457294482049, 19.4564136465632, 19.3616222484323, 19.2614393846675, 19.1559536647635, 19.0452580462948, 18.9294496984631, 18.8086298600356, 18.6829036919621, 18.5523801249727, 18.4171717024638, 18.27739441899, 18.1331675546875, 17.9846135059552, 17.8318576127301, 17.6750279827039, 17.5142553128165, 17.3496727083776, 17.0096210598484, 16.6559790576883, 16.2898794074512, 15.9124755008998, 15.5249354212304, 15.1284359953904, 14.7241569352125, 14.3132751073427, 13.8969589698721, 13.0526236239588, 11.3480176307634, 10.5042282139389, 10.087754055277, 9.67602535420844, 9.26982820487149, 8.86989643460486, 8.47691030833202, 8.09149560622128, 7.71422306510309, 7.34560817150514, 6.98611129180641, 6.63613812288016, 6.29604044470889, 5.96611715485973, 5.64661556336874, 5.33773292550162, 5.03961818907011, 4.7523739324439, 4.47605846910048, 4.21068809452618, 3.95623945146977, 3.71265198994494, 3.47983049899264, 3.25764768799738, 3.04594679628798, 2.8445442108503, 2.65323207318773, 2.56174069089884, 2.47439119774027, 2.39103512434584, 2.3114446022812, 2.16272514416108, 2.02669909368585, 1.90202810544402, 1.78754066570496, 1.68220822497468, 1.58512516629239, 1.49549192787687, 1.41260073085279, 1.33582346723081, 1.26460138628784, 1.1984362837268, 1.13688295111926, 1.07954268592448, 0.976106268587048, 0.885673007632201, 0.80624451240043, 0.736181933859194, 0.67413241621243, 0.6189723000828, 0.569762895363057, 0.525715772247802, 0.486165321700844, 0.418379391573525, 0.362807800975282, 0.316797133613123, 0.278360140222721, 0.245987838282741, 0.218519970300533, 0.174881201959702, 0.142274948121304, 0.117399705902202, 0.0980771550383436, 0.0706279374551758, 0.0526458777774595, 0.031653410732208, 0.0205833115026704, 0.0141757897780104, 0.0102009066341693, 0.00759928471671356, 0.00582212876258451, 0.00456507275302649, 0.0036497317353932, 0.00296667493983369, 0.00244614537165942, 0.00204219639352943, 0.00172369688017593, 0, 0.00172369688017593],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_Fxrvrx_Norm[m_P3pi]_Comp[cb2_tmQitl]15",
        "fTitle" : "Projection of Fit1D FitS_P3pi_P3pi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 244,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 242,
          "fXmin" : 6.12,
          "fXmax" : 6.48,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 22.2047668258644,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 22.2047668258644,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitS_P3pi_P3pi",
      "_ymin" : 0,
      "_ymax" : 20.1861516598767,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_Fxrvrx_Norm[m_P3pi]",
      "fTitle" : "Projection of Fit1D FitS_P3pi_P3pi",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 243,
      "fX" : [6.13999, 6.14, 6.15, 6.16, 6.17, 6.18, 6.19, 6.2, 6.205, 6.21, 6.215, 6.22, 6.2225, 6.225, 6.2275, 6.23, 6.2325, 6.235, 6.2375, 6.23875, 6.24, 6.24125, 6.2425, 6.24375, 6.245, 6.24625, 6.246875, 6.2475, 6.248125, 6.24875, 6.249375, 6.25, 6.250625, 6.25125, 6.251875, 6.2525, 6.2528125, 6.253125, 6.2534375, 6.25375, 6.2540625, 6.254375, 6.2546875, 6.255, 6.2553125, 6.255625, 6.2559375, 6.25625, 6.2565625, 6.256875, 6.25703125, 6.2571875, 6.25734375, 6.2575, 6.25765625, 6.2578125, 6.25796875, 6.258125, 6.2584375, 6.25875, 6.2590625, 6.259375, 6.2596875, 6.26, 6.2603125, 6.260625, 6.2609375, 6.26125, 6.2615625, 6.261875, 6.2621875, 6.2625, 6.2628125, 6.263125, 6.2634375, 6.26375, 6.264375, 6.265, 6.265625, 6.26625, 6.2665625, 6.266875, 6.2671875, 6.2675, 6.2678125, 6.268125, 6.2684375, 6.26875, 6.2690625, 6.26921875, 6.269375, 6.26953125, 6.2696875, 6.26984375, 6.27, 6.27015625, 6.2703125, 6.27046875, 6.270625, 6.27078125, 6.2709375, 6.27109375, 6.27125, 6.27140625, 6.2715625, 6.27171875, 6.271875, 6.27203125, 6.2721875, 6.27234375, 6.2725, 6.27265625, 6.2728125, 6.27296875, 6.273125, 6.27328125, 6.2734375, 6.27359375, 6.27375, 6.27390625, 6.2740625, 6.27421875, 6.274375, 6.27453125, 6.2746875, 6.27484375, 6.275, 6.27515625, 6.2753125, 6.27546875, 6.275625, 6.27578125, 6.2759375, 6.27609375, 6.27625, 6.27640625, 6.2765625, 6.27671875, 6.276875, 6.27703125, 6.2771875, 6.27734375, 6.2775, 6.27765625, 6.2778125, 6.27796875, 6.278125, 6.27828125, 6.2784375, 6.27859375, 6.27875, 6.27890625, 6.2790625, 6.279375, 6.2796875, 6.28, 6.2803125, 6.280625, 6.2809375, 6.28125, 6.2815625, 6.281875, 6.2825, 6.28375, 6.284375, 6.2846875, 6.285, 6.2853125, 6.285625, 6.2859375, 6.28625, 6.2865625, 6.286875, 6.2871875, 6.2875, 6.2878125, 6.288125, 6.2884375, 6.28875, 6.2890625, 6.289375, 6.2896875, 6.29, 6.2903125, 6.290625, 6.2909375, 6.29125, 6.2915625, 6.291875, 6.2921875, 6.29234375, 6.2925, 6.29265625, 6.2928125, 6.293125, 6.2934375, 6.29375, 6.2940625, 6.294375, 6.2946875, 6.295, 6.2953125, 6.295625, 6.2959375, 6.29625, 6.2965625, 6.296875, 6.2975, 6.298125, 6.29875, 6.299375, 6.3, 6.300625, 6.30125, 6.301875, 6.3025, 6.30375, 6.305, 6.30625, 6.3075, 6.30875, 6.31, 6.3125, 6.315, 6.3175, 6.32, 6.325, 6.33, 6.34, 6.35, 6.36, 6.37, 6.38, 6.39, 6.4, 6.41, 6.42, 6.43, 6.44, 6.45, 6.45, 6.46, 6.46001],
      "fY" : [0, 12.2034084814396, 12.2034084814396, 12.235417743098, 12.2701289110354, 12.3086735919155, 12.3528754769119, 12.4058487294618, 12.4372467076811, 12.4733211506884, 12.515720685731, 12.5669249517458, 12.5969638208962, 12.6308210157619, 12.6693831078451, 12.7138202246895, 12.7657053880146, 12.8271981256744, 12.9013359033727, 12.9444479741129, 12.9925136706608, 13.0464283908263, 13.1073070329441, 13.1765535643589, 13.2559582435444, 13.3478360056966, 13.3993668637537, 13.4552275225219, 13.5159603033751, 13.5821981396581, 13.6546837986538, 13.7342941166492, 13.8220708188636, 13.9192600788935, 14.027363807863, 14.1482068784248, 14.2140856115564, 14.2840262831539, 14.3583925211985, 14.4375909222798, 14.5220774263007, 14.6123648400446, 14.7090317553478, 14.8127331689524, 14.9242131900659, 15.0443203240013, 15.1740259539334, 15.3144468187045, 15.4668725180254, 15.6327993888678, 15.721360035459, 15.8139725189912, 15.9109024446943, 16.0124382396158, 16.118893596595, 16.2306102337438, 16.3479610173891, 16.4713535048656, 16.7324888765104, 17.0048243449155, 17.2881005527451, 17.5822773728749, 17.8872713547076, 18.2029535560145, 18.5291475309981, 18.8656274987807, 19.2121167163305, 19.5682860794077, 19.9337529744365, 20.3080804032442, 20.6907764013805, 21.0812937692544, 21.4790301335473, 21.8833283543391, 22.2934772911295, 22.70871293841, 23.5511334781578, 24.4034876993742, 25.2579641338005, 26.1061452011807, 26.5251092812666, 26.9391330609573, 27.3470533069755, 27.747696066364, 28.1398821478787, 28.5224327855296, 28.89417544734, 29.2539497501949, 29.6006134397464, 29.7686782845295, 29.9330483928221, 30.0935887511486, 30.2501665986452, 30.4026516096847, 30.550916074427, 30.694835076942, 30.8342866705666, 30.9691520501466, 31.0993157208207, 31.2246656630187, 31.3450934933403, 31.4604946209923, 31.5707683994684, 31.6758182731644, 31.7755519186291, 31.8698813801629, 31.9587231994854, 32.0419985392019, 32.1196332998176, 32.1915582300547, 32.2577090302391, 32.3180264485453, 32.3724563698964, 32.4209498973313, 32.4634634256693, 32.499958707316, 32.5304029100715, 32.554768666819, 32.5730341169883, 32.5851829397059, 32.5912043785619, 32.5910932579415, 32.5848499908841, 32.5724805784568, 32.5539966006406, 32.5294151987502, 32.4987590494245, 32.4620563302427, 32.4193406770397, 32.3706511330103, 32.3160320897111, 32.2555332200836, 32.189209403642, 32.1171206439803, 32.039331978776, 31.9559133824766, 31.866939661874, 31.7724903447822, 31.6726495620564, 31.5675059231916, 31.457152385762, 31.3416861189694, 31.221208361581, 31.0958242745466, 30.9656427885962, 30.8307764471265, 30.6913412446917, 30.5474564614284, 30.3992444937352, 30.2468306815491, 30.090343132562, 29.9299125437137, 29.7656720203139, 29.4263045338629, 29.073346693781, 28.7079312056221, 28.3312114611489, 27.9443555435577, 27.5485402797958, 27.1449453816961, 26.7347477159045, 26.3191157405121, 25.4761487187552, 23.7742793738726, 22.9318582812045, 22.5160682846208, 22.1050237456304, 21.6995107583716, 21.3002631501832, 20.9079611859886, 20.523230645956, 20.146642266916, 19.7787115353962, 19.4198988177757, 19.0706098109277, 18.7311962948346, 18.4019571670636, 18.0831397376508, 17.7749412618619, 17.4775106875086, 17.1909505929605, 16.9153192916953, 16.6506330791992, 16.396868598221, 16.1539652987744, 15.9218279699002, 15.7003293209832, 15.489312591352, 15.2885941679925, 15.0979661924081, 15.0068168911583, 14.9198094790388, 14.8367954866835, 14.757547045658, 14.609511749616, 14.474169861219, 14.3501830350554, 14.2363797573945, 14.1317314787424, 14.0353325821383, 13.946383505801, 13.8641764708551, 13.7880833693113, 13.7175454504465, 13.6520645099637, 13.5911953394343, 13.5345392363177, 13.4324711431367, 13.3434062063382, 13.2653460352628, 13.196651780878, 13.1359705873876, 13.0821787954144, 13.034337714851, 12.9916589158921, 12.9534767895015, 12.888427507687, 12.8355925654015, 12.7923185463521, 12.7566182012745, 12.7269825476473, 12.7022513279778, 12.6640858562625, 12.6369528990497, 12.6175509534561, 12.6037016992178, 12.5871990748857, 12.580163608459, 12.5810643279159, 12.5918874151885, 12.607373079966, 12.6252913833243, 12.644582947909, 12.664698978457, 12.6853351089496, 12.7063129544341, 12.7275230841407, 12.7488957410746, 12.7703849785987, 12.7919596655874, 12.7919596655874, 12.7919596655874, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_Fxrvrx_Norm[m_P3pi]16",
        "fTitle" : "Projection of Fit1D FitS_P3pi_P3pi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 245,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 243,
          "fXmin" : 6.107988,
          "fXmax" : 6.492012,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 35.8503248164181,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 35.8503248164181,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitS_P3pi_P3pi",
      "_ymin" : 0,
      "_ymax" : 32.5912043785619,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1000",
      "fTitle" : "Histogram of ds_1000_plot__m_P3pi",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0.75,
      "fNpoints" : 30,
      "fX" : [6.155, 6.165, 6.175, 6.185, 6.195, 6.205, 6.215, 6.225, 6.235, 6.245, 6.255, 6.265, 6.275, 6.285, 6.295, 6.305, 6.315, 6.325, 6.335, 6.345, 6.355, 6.365, 6.375, 6.385, 6.395, 6.405, 6.415, 6.425, 6.435, 6.445],
      "fY" : [12, 7, 16, 17, 16, 10, 11, 10, 17, 14, 19, 18, 31, 29, 11, 12, 16, 4, 13, 12, 12, 9, 10, 13, 12, 14, 14, 9, 18, 17],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_h_ds_10003004",
        "fTitle" : "Histogram of ds_1000_plot__m_P3pi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 6.12,
          "fXmax" : 6.48,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 1.87709473239941,
          "fXmax" : 41.1817952812854,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 41.1817952812854,
        "fMinimum" : 1.87709473239941,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005],
      "fEXhigh" : [0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005],
      "fEYlow" : [3.41526599430015, 2.58147045606626, 3.95780102940381, 4.08218389934171, 3.95780102940381, 3.10869443936164, 3.26557940095131, 3.10869443936164, 4.08218389934171, 3.69650031882412, 4.32021937465496, 4.20288721196007, 5.53756532580577, 5.35393156485154, 3.26557940095131, 3.41526599430015, 3.95780102940381, 1.91433918622288, 3.5586623304375, 3.41526599430015, 3.41526599430015, 2.94346103725076, 3.10869443936164, 3.5586623304375, 3.41526599430015, 3.69650031882412, 3.69650031882412, 2.94346103725076, 4.20288721196007, 4.08218389934171],
      "fEYhigh" : [4.55981905739127, 3.77028072043409, 5.08306556401624, 5.20371938988384, 5.08306556401624, 4.26694976100939, 4.41652052316603, 4.26694976100939, 5.20371938988384, 4.83038075568817, 5.4351961614818, 5.32100732238368, 6.62760123878468, 6.44701964227479, 4.41652052316603, 4.55981905739127, 5.08306556401624, 3.16275317226094, 4.69757337260906, 4.55981905739127, 4.55981905739127, 4.11020413766764, 4.26694976100939, 4.69757337260906, 4.55981905739127, 4.83038075568817, 4.83038075568817, 4.11020413766764, 5.32100732238368, 5.20371938988384],
      "_yAxisLabel" : "Events \/ ( 0.01 )",
      "_ymin" : 0,
      "_ymax" : 37.6276012387847,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.00999999999999999,
      "_nSigma" : 1,
      "_entries" : 423,
      "_rawEntries" : -1
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "fl", "l", "zp", "AXISSAME"]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 138,
  "fWindowTopY" : 161,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig1c.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.06,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 6.10662650612143,
  "fY1" : -87.8048768520781,
  "fX2" : 6.46807228978931,
  "fY2" : 643.902438426039,
  "fXtoAbsPixelk" : -16894.9999252455,
  "fXtoPixelk" : -16894.9999252455,
  "fXtoPixel" : 2766.66666256885,
  "fYtoAbsPixelk" : 704.000051072884,
  "fYtoPixelk" : 704.000051072884,
  "fYtoPixel" : -1.09333333601554,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 6.10662650612143,
  "fPixeltoXk" : 6.10662650612143,
  "fPixeltoX" : 3.61445783667882e-4,
  "fAbsPixeltoYk" : 643.902438426039,
  "fPixeltoYk" : -87.8048768520781,
  "fPixeltoY" : -0.914634144097646,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 6.15,
  "fUymin" : 0,
  "fUxmax" : 6.45,
  "fUymax" : 600,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 6.15,
      "fY1" : 0,
      "fX2" : 6.45,
      "fY2" : 600,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_11347370",
      "fTitle" : "A RooPlot of \"m1234cPVM*1\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 52,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : -503,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.025,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 50,
        "fXmin" : 6.15,
        "fXmax" : 6.45,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : -403,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.01,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 600,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 415.692022978334, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_mUfGXO_Norm[m_JKKpi]_Comp[pol_uJlPvE]",
      "fTitle" : "Projection of Fit1D FitS_JKKpi_JKKpi",
      "fLineColor" : 1,
      "fLineStyle" : 15,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 56,
      "fX" : [6.143994, 6.144, 6.15, 6.156, 6.162, 6.168, 6.174, 6.18, 6.186, 6.192, 6.198, 6.204, 6.21, 6.216, 6.222, 6.228, 6.234, 6.24, 6.246, 6.252, 6.258, 6.264, 6.27, 6.276, 6.282, 6.288, 6.294, 6.3, 6.306, 6.312, 6.318, 6.324, 6.33, 6.336, 6.342, 6.348, 6.354, 6.36, 6.366, 6.372, 6.378, 6.384, 6.39, 6.396, 6.402, 6.408, 6.414, 6.42, 6.426, 6.432, 6.438, 6.444, 6.45, 6.45, 6.456, 6.456006],
      "fY" : [0, 211.812341133438, 211.812341133438, 211.263053151742, 210.713765170046, 210.16447718835, 209.615189206654, 209.065901224958, 208.516613243262, 207.967325261565, 207.418037279869, 206.868749298173, 206.319461316477, 205.770173334781, 205.220885353085, 204.671597371389, 204.122309389693, 203.573021407997, 203.023733426301, 202.474445444605, 201.925157462909, 201.375869481213, 200.826581499516, 200.27729351782, 199.728005536124, 199.178717554428, 198.629429572732, 198.080141591036, 197.53085360934, 196.981565627644, 196.432277645948, 195.882989664252, 195.333701682556, 194.78441370086, 194.235125719164, 193.685837737468, 193.136549755772, 192.587261774075, 192.037973792379, 191.488685810683, 190.939397828987, 190.390109847291, 189.840821865595, 189.291533883899, 188.742245902203, 188.192957920507, 187.643669938811, 187.094381957115, 186.545093975419, 185.995805993723, 185.446518012027, 184.897230030331, 184.347942048634, 184.347942048634, 184.347942048634, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_mUfGXO_Norm[m_JKKpi]_Comp[pol_uJlPvE]17",
        "fTitle" : "Projection of Fit1D FitS_JKKpi_JKKpi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 6.1127928,
          "fXmax" : 6.4872072,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 232.993575246782,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 232.993575246782,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitS_JKKpi_JKKpi",
      "_ymin" : 0,
      "_ymax" : 211.812341133438,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_mUfGXO_Norm[m_JKKpi]_Comp[cb2_GRVsne]",
      "fTitle" : "Projection of Fit1D FitS_JKKpi_JKKpi",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 236,
      "fX" : [6.15, 6.15, 6.156, 6.162, 6.168, 6.174, 6.18, 6.186, 6.192, 6.198, 6.204, 6.21, 6.216, 6.222, 6.225, 6.228, 6.231, 6.234, 6.2355, 6.237, 6.2385, 6.24, 6.2415, 6.243, 6.2445, 6.24525, 6.246, 6.24675, 6.2475, 6.24825, 6.249, 6.24975, 6.2505, 6.250875, 6.25125, 6.251625, 6.252, 6.252375, 6.25275, 6.253125, 6.2535, 6.253875, 6.25425, 6.254625, 6.255, 6.2551875, 6.255375, 6.2555625, 6.25575, 6.2559375, 6.256125, 6.2563125, 6.2565, 6.256875, 6.25725, 6.257625, 6.258, 6.258375, 6.25875, 6.259125, 6.2595, 6.259875, 6.26025, 6.260625, 6.261, 6.261375, 6.26175, 6.262125, 6.2625, 6.262875, 6.26325, 6.263625, 6.264, 6.26475, 6.2655, 6.265875, 6.26625, 6.266625, 6.267, 6.267375, 6.26775, 6.268125, 6.2683125, 6.2685, 6.2686875, 6.268875, 6.2690625, 6.26925, 6.2694375, 6.269625, 6.2698125, 6.27, 6.2701875, 6.270375, 6.2705625, 6.27075, 6.2709375, 6.271125, 6.2713125, 6.2715, 6.2716875, 6.271875, 6.2720625, 6.27225, 6.2724375, 6.272625, 6.2728125, 6.273, 6.2731875, 6.273375, 6.2735625, 6.27375, 6.2739375, 6.274125, 6.2743125, 6.2745, 6.2746875, 6.274875, 6.2750625, 6.27525, 6.2754375, 6.275625, 6.2758125, 6.276, 6.2761875, 6.276375, 6.2765625, 6.27675, 6.2769375, 6.277125, 6.2773125, 6.2775, 6.2776875, 6.277875, 6.2780625, 6.27825, 6.2784375, 6.278625, 6.2788125, 6.279, 6.2791875, 6.279375, 6.2795625, 6.27975, 6.2799375, 6.280125, 6.2805, 6.280875, 6.28125, 6.281625, 6.282, 6.282375, 6.28275, 6.2835, 6.28425, 6.284625, 6.285, 6.285375, 6.28575, 6.286125, 6.2865, 6.286875, 6.28725, 6.287625, 6.288, 6.288375, 6.28875, 6.289125, 6.2895, 6.289875, 6.29025, 6.290625, 6.291, 6.291375, 6.29175, 6.292125, 6.2925, 6.2926875, 6.292875, 6.2930625, 6.29325, 6.2934375, 6.293625, 6.294, 6.294375, 6.29475, 6.295125, 6.2955, 6.295875, 6.29625, 6.296625, 6.297, 6.297375, 6.29775, 6.298125, 6.2985, 6.29925, 6.3, 6.30075, 6.3015, 6.30225, 6.303, 6.30375, 6.3045, 6.306, 6.3075, 6.309, 6.3105, 6.312, 6.315, 6.318, 6.321, 6.324, 6.33, 6.336, 6.342, 6.348, 6.354, 6.36, 6.366, 6.372, 6.378, 6.384, 6.39, 6.396, 6.402, 6.408, 6.414, 6.42, 6.426, 6.432, 6.438, 6.444, 6.45, 6.45, 6.45],
      "fY" : [0.249096251642162, 0, 0.27404339409868, 0.303125305904569, 0.337332735724591, 0.377976879572, 0.426823766616378, 0.486299899285645, 0.559816158571202, 0.652295211754539, 0.771064019386953, 0.927434187795777, 1.13965580681877, 1.43881389598315, 1.6370868988497, 1.88160365394383, 2.18836588445595, 2.58107841798676, 2.82033409386507, 3.09613166503801, 3.41650015618915, 3.79183670737644, 4.23580649393246, 4.7666719065196, 5.40930364400267, 5.78284673954031, 6.19830785365428, 6.66235198806663, 7.18304300424383, 7.77021490990502, 8.43596429215124, 9.19531154289798, 10.0671007917451, 10.552392049046, 11.0752429747006, 11.6397196227431, 12.2504610846287, 12.9127801087999, 13.6327850933552, 14.417528829652, 15.275190952717, 16.2153031659599, 17.2490291588808, 18.3895150233237, 19.6523313269571, 20.3352774713298, 21.0560354561837, 21.8175098769047, 22.6228933408249, 23.4757017322444, 24.379814652069, 25.3395219226173, 26.3590164453638, 28.5115216308424, 30.787797258271, 33.1897413350893, 35.7187411909596, 38.375623945939, 41.1606080618413, 44.0732565675068, 47.1124325724397, 50.2762577005539, 53.5620740853072, 56.9664105688281, 60.4849537401029, 64.1125244304054, 67.8430602575708, 71.6696047742274, 75.5843037286581, 79.5784088906779, 83.6422898290975, 87.7654539524575, 91.9365750414406, 100.373446739178, 108.847250883777, 113.062170736259, 117.242265461898, 121.371889052445, 125.435090841219, 129.415714205902, 133.29750042426, 137.064196787898, 138.899336310603, 140.699667999045, 142.46321193301, 144.188009805968, 145.872128520657, 147.513663775467, 149.110743632379, 150.661532057177, 152.164232422602, 153.617090965131, 155.018400186115, 156.366502188076, 157.659791937039, 158.896720441959, 160.075797842426, 161.195596396046, 162.254753357126, 163.251973738543, 164.186032948963, 165.055779297909, 165.860136361486, 166.598105201984, 167.268766434945, 167.871282137699, 168.404897593839, 168.868942868543, 169.262834210137, 169.586075273808, 169.838258163855, 170.019064291441, 170.128265045295, 170.165722273408, 170.131388574284, 170.025307396911, 169.847612949126, 169.59852991467, 169.27837297976, 168.887546170564, 168.426542003552, 167.895940451202, 167.296407726119, 166.628694887126, 165.893636271411, 165.092147757318, 164.225224862814, 163.293940685227, 162.299443688138, 161.242955341871, 160.12576762435, 158.949240389469, 157.714798610491, 156.42392950628, 155.07817955847, 153.679151427956, 152.228500779274, 150.727933021689, 149.179199975925, 147.58409647567, 145.94445691301, 144.262151737107, 142.539083915408, 140.777185366714, 138.978413375407, 137.144746996074, 133.380734576491, 129.50127959435, 125.522633399062, 121.461055746232, 117.332706601819, 113.153542183956, 108.939216139122, 100.465630256745, 92.0277682432443, 87.8557357066461, 83.7314047119683, 79.666119233835, 75.6703903353712, 71.753867449169, 67.9253181539174, 64.1926162201873, 60.5627376154125, 57.0417640830313, 53.6348938447341, 50.3464589182669, 47.1799484965804, 44.1380377974109, 41.2226217655862, 38.4348529932539, 35.7751832154963, 33.2434077399265, 30.8387121782693, 28.5597208649294, 26.4045463713601, 24.3708395548593, 22.4558396153575, 21.5475424534266, 20.6888947729011, 19.8775201900794, 19.110119679216, 18.383671546046, 17.6954042741845, 16.4234350040879, 15.2761899766451, 14.2383543069998, 13.2968521329379, 12.440469591879, 11.6595492240452, 10.9457408405561, 10.2917973140464, 9.69140632494087, 9.13905105138086, 8.62989428511615, 8.15968160571195, 7.72466013617237, 6.94728692179841, 6.27543142200196, 5.69134683434836, 5.18080519085055, 4.73230118240481, 4.33645689546762, 3.98557186390782, 3.67327949326759, 3.1441455807556, 2.71609677593687, 2.36556958594173, 2.075385912457, 1.83280372221992, 1.45431188679691, 1.17703012723268, 0.96861792589684, 0.808528855116507, 0.583596883065594, 0.437544009253467, 0.338047533088402, 0.267617545787169, 0.21617481944709, 0.177606199469457, 0.148043654474547, 0.124950875882046, 0.106613339963021, 0.0918411213683248, 0.0797891740504657, 0.0698450967431535, 0.0615570344939987, 0.0545861901314077, 0.0486748396798333, 0.0436243542605344, 0.0392798223970012, 0.0355191125478521, 0.0322449765698014, 0.0293792700686178, 0.0268586686017988, 0, 0.0268586686017988],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_mUfGXO_Norm[m_JKKpi]_Comp[cb2_GRVsne]18",
        "fTitle" : "Projection of Fit1D FitS_JKKpi_JKKpi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 238,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 236,
          "fXmin" : 6.12,
          "fXmax" : 6.48,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 187.182294500748,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 187.182294500748,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitS_JKKpi_JKKpi",
      "_ymin" : 0,
      "_ymax" : 170.165722273408,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_mUfGXO_Norm[m_JKKpi]",
      "fTitle" : "Projection of Fit1D FitS_JKKpi_JKKpi",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 233,
      "fX" : [6.143994, 6.144, 6.15, 6.156, 6.162, 6.168, 6.174, 6.18, 6.186, 6.192, 6.198, 6.204, 6.21, 6.216, 6.222, 6.225, 6.228, 6.231, 6.234, 6.2355, 6.237, 6.2385, 6.24, 6.2415, 6.243, 6.2445, 6.24525, 6.246, 6.24675, 6.2475, 6.24825, 6.249, 6.24975, 6.2505, 6.250875, 6.25125, 6.251625, 6.252, 6.252375, 6.25275, 6.253125, 6.2535, 6.253875, 6.25425, 6.254625, 6.255, 6.2551875, 6.255375, 6.2555625, 6.25575, 6.2559375, 6.256125, 6.2563125, 6.2565, 6.256875, 6.25725, 6.257625, 6.258, 6.258375, 6.25875, 6.259125, 6.2595, 6.259875, 6.26025, 6.260625, 6.261, 6.261375, 6.26175, 6.262125, 6.2625, 6.262875, 6.26325, 6.263625, 6.264, 6.26475, 6.2655, 6.26625, 6.266625, 6.267, 6.267375, 6.26775, 6.268125, 6.2685, 6.2686875, 6.268875, 6.2690625, 6.26925, 6.2694375, 6.269625, 6.2698125, 6.27, 6.2701875, 6.270375, 6.2705625, 6.27075, 6.2709375, 6.271125, 6.2713125, 6.2715, 6.2716875, 6.271875, 6.2720625, 6.27225, 6.2724375, 6.272625, 6.2728125, 6.273, 6.2731875, 6.273375, 6.2735625, 6.27375, 6.2739375, 6.274125, 6.2743125, 6.2745, 6.2746875, 6.274875, 6.2750625, 6.27525, 6.2754375, 6.275625, 6.2758125, 6.276, 6.2761875, 6.276375, 6.2765625, 6.27675, 6.2769375, 6.277125, 6.2773125, 6.2775, 6.2776875, 6.277875, 6.2780625, 6.27825, 6.2784375, 6.278625, 6.2788125, 6.279, 6.2791875, 6.279375, 6.2795625, 6.27975, 6.280125, 6.2805, 6.280875, 6.28125, 6.281625, 6.282, 6.28275, 6.2835, 6.28425, 6.284625, 6.285, 6.285375, 6.28575, 6.286125, 6.2865, 6.286875, 6.28725, 6.287625, 6.288, 6.288375, 6.28875, 6.289125, 6.2895, 6.289875, 6.29025, 6.290625, 6.291, 6.291375, 6.29175, 6.292125, 6.2925, 6.2926875, 6.292875, 6.2930625, 6.29325, 6.2934375, 6.293625, 6.294, 6.294375, 6.29475, 6.295125, 6.2955, 6.295875, 6.29625, 6.296625, 6.297, 6.297375, 6.29775, 6.2985, 6.29925, 6.3, 6.30075, 6.3015, 6.30225, 6.303, 6.30375, 6.3045, 6.306, 6.3075, 6.309, 6.3105, 6.312, 6.315, 6.318, 6.321, 6.324, 6.33, 6.336, 6.342, 6.348, 6.354, 6.36, 6.366, 6.372, 6.378, 6.384, 6.39, 6.396, 6.402, 6.408, 6.414, 6.42, 6.426, 6.432, 6.438, 6.444, 6.45, 6.45, 6.456, 6.456006],
      "fY" : [0, 212.06143738508, 212.06143738508, 211.53709654584, 211.01689047595, 210.501809924074, 209.993166086226, 209.492724991574, 209.002913142547, 208.527141420137, 208.070332491624, 207.63981331756, 207.246895504273, 206.9098291416, 206.659699249068, 206.583328261087, 206.553201025333, 206.585319264997, 206.70338780768, 206.805321488134, 206.943797063883, 207.12684355961, 207.364858115373, 207.671505906505, 208.065049323668, 208.570359065727, 208.875241163553, 209.222041279955, 209.617424416655, 210.069454435121, 210.58796534307, 211.185053727604, 211.875739980639, 212.678868231774, 213.129828990219, 213.618349417017, 214.148495566204, 214.724906529233, 215.352895054549, 216.038569540248, 216.788982777689, 217.612314401898, 218.518096116285, 219.517491610349, 220.623646975936, 221.852132780714, 222.517913675658, 223.221506411084, 223.965815582377, 224.75403379687, 225.589676938861, 226.476624609258, 227.419166630378, 228.421495903696, 230.539670590319, 232.781615718892, 235.149229296854, 237.643898653868, 240.266450909992, 243.017104527038, 245.895422533847, 248.900268039924, 252.029762669183, 255.28124855508, 258.651254539745, 262.135467212163, 265.72870740361, 269.424912731919, 273.21712674972, 277.097495205295, 281.057269868459, 285.086820308022, 289.175653932526, 293.312444522653, 301.680655222678, 310.085798369566, 318.412151949974, 322.507445041666, 326.536316331583, 330.482609197411, 334.330064916913, 338.062430781695, 341.663571493986, 343.409950178522, 345.117582802052, 346.784536267314, 348.408906272695, 349.988820880179, 351.52244405555, 353.007979171547, 354.443672464647, 355.827816436204, 357.158753188737, 358.434877688271, 359.654640943764, 360.816553094803, 361.919186398995, 362.961178110647, 363.941233242635, 364.858127203628, 365.710708303146, 366.497900117294, 367.218703708365, 367.872199691897, 368.457550145223, 368.974000351936, 369.420880377211, 369.797606469378, 370.10368228362, 370.338699924239, 370.502340802397, 370.594376306824, 370.614668285508, 370.563169336957, 370.439922910156, 370.245063212942, 369.978814929058, 369.64149274472, 369.233500686097, 368.755331269657, 368.207564467878, 367.590866493367, 366.905988404946, 366.153764539804, 365.335110776282, 364.45102263235, 363.502573205335, 362.490910958818, 361.417257363124, 360.282904396174, 359.089211911865, 357.83760488346, 356.52957052982, 355.166655332582, 353.75046195264, 352.282646054531, 350.764913047517, 349.199014752326, 347.586746002642, 345.929941190554, 344.230470765223, 342.490237694097, 340.711173895975, 337.044405026479, 333.246062108039, 329.332276627042, 325.319299932899, 321.223391781212, 317.060712137944, 308.598560677535, 300.056313797445, 291.549790786233, 287.343427750778, 283.184766257245, 279.085150280255, 275.055090882936, 271.104237497877, 267.24135770377, 263.474325271184, 259.810116167553, 256.254812136316, 252.813611399162, 249.490845973839, 246.290005053297, 243.213763855271, 240.26401732459, 237.441918053402, 234.747917776789, 232.181811802363, 229.74278574185, 227.429463929654, 225.239958937228, 223.171921621872, 221.222591183514, 220.297128772155, 219.421315842201, 218.592776009952, 217.80821024966, 217.064596867062, 216.359164345773, 215.05286457682, 213.871289050521, 212.79912288202, 211.823290209102, 210.932577169187, 210.117326302497, 209.369187420152, 208.680913394787, 208.046191906825, 207.459506134409, 206.916018869288, 205.942123722633, 205.096089510547, 204.355573013038, 203.702827427672, 203.123624786463, 202.606459780305, 202.141954495656, 201.722408466384, 201.341455098032, 200.674999190096, 200.109628389853, 199.621779204434, 199.194273535525, 198.814369349864, 198.161233523593, 197.609307773181, 197.126251580997, 196.691518519368, 195.917298565621, 195.221957710113, 194.573173252252, 193.953455283255, 193.352724575219, 192.764867973545, 192.186017446854, 191.613636686565, 191.04601116895, 190.48195096866, 189.920611039646, 189.361378980642, 188.803802936697, 188.247544110638, 187.692344778491, 187.138006311375, 186.584373797816, 186.03132510627, 185.478762988596, 184.926609300399, 184.374800717236, 184.374800717236, 184.374800717236, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_mUfGXO_Norm[m_JKKpi]19",
        "fTitle" : "Projection of Fit1D FitS_JKKpi_JKKpi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 235,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 233,
          "fXmin" : 6.1127928,
          "fXmax" : 6.4872072,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 407.676135114059,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 407.676135114059,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitS_JKKpi_JKKpi",
      "_ymin" : 0,
      "_ymax" : 370.614668285508,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1000",
      "fTitle" : "Histogram of ds_1000_plot__m_JKKpi",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0.75,
      "fNpoints" : 50,
      "fX" : [6.153, 6.159, 6.165, 6.171, 6.177, 6.183, 6.189, 6.195, 6.201, 6.207, 6.213, 6.219, 6.225, 6.231, 6.237, 6.243, 6.249, 6.255, 6.261, 6.267, 6.273, 6.279, 6.285, 6.291, 6.297, 6.303, 6.309, 6.315, 6.321, 6.327, 6.333, 6.339, 6.345, 6.351, 6.357, 6.363, 6.369, 6.375, 6.381, 6.387, 6.393, 6.399, 6.405, 6.411, 6.417, 6.423, 6.429, 6.435, 6.441, 6.447],
      "fY" : [205, 237, 190, 186, 205, 211, 223, 211, 221, 213, 182, 228, 212, 207, 210, 202, 239, 219, 249, 310, 376, 356, 292, 223, 217, 176, 202, 199, 219, 179, 168, 166, 206, 193, 198, 206, 205, 183, 210, 179, 196, 190, 186, 193, 183, 191, 224, 165, 151, 198],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_h_ds_10003005",
        "fTitle" : "Histogram of ds_1000_plot__m_JKKpi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 6.12,
          "fXmax" : 6.48,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 113.532072261999,
          "fXmax" : 421.566718603023,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 421.566718603023,
        "fMinimum" : 113.532072261999,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003],
      "fEXhigh" : [0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003, 0.003],
      "fEYlow" : [13.8265487818944, 14.9029218007494, 13.2931142241337, 13.1473440639562, 13.8265487818944, 14.0344418537486, 14.4415527974839, 14.0344418537486, 14.3744747806435, 14.1030818665102, 13, 14.6079449297381, 14.0688022843335, 13.896180048888, 14, 13.7214626533279, 14.967708298258, 14.3070928949608, 15.2876534038469, 17.1139149538085, 18.8971647412708, 18.3745860881769, 16.5953209972787, 14.4415527974839, 14.2394029729837, 12.7759180473518, 13.7214626533279, 13.6155942134931, 14.3070928949608, 12.8884278389959, 12.4711217710729, 12.3937969582276, 13.8614066163451, 13.4014387744579, 13.5801278403287, 13.8614066163451, 13.8265487818944, 13.0369863706809, 14, 12.8884278389959, 13.5089257261219, 13.2931142241337, 13.1473440639562, 13.4014387744579, 13.0369863706809, 13.3293166859393, 14.4749791318719, 12.3549601321824, 11.7983738762488, 13.5801278403287],
      "fEYhigh" : [14.8265487818944, 15.9029218007494, 14.2931142241337, 14.1473440639562, 14.8265487818944, 15.0344418537486, 15.4415527974839, 15.0344418537486, 15.3744747806435, 15.1030818665102, 14, 15.6079449297381, 15.0688022843335, 14.896180048888, 15, 14.7214626533279, 15.967708298258, 15.3070928949608, 16.2876534038469, 18.1139149538085, 19.8971647412708, 19.3745860881769, 17.5953209972787, 15.4415527974839, 15.2394029729837, 13.7759180473518, 14.7214626533279, 14.6155942134931, 15.3070928949608, 13.8884278389959, 13.4711217710729, 13.3937969582276, 14.8614066163451, 14.4014387744579, 14.5801278403287, 14.8614066163451, 14.8265487818944, 14.0369863706809, 15, 13.8884278389959, 14.5089257261219, 14.2931142241337, 14.1473440639562, 14.4014387744579, 14.0369863706809, 14.3293166859393, 15.4749791318719, 13.3549601321824, 12.7983738762488, 14.5801278403287],
      "_yAxisLabel" : "Events \/ ( 0.006 )",
      "_ymin" : 0,
      "_ymax" : 395.897164741271,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.006,
      "_nSigma" : 1,
      "_entries" : 10590,
      "_rawEntries" : -1
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "fl", "l", "zp", "AXISSAME"]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 138,
  "fWindowTopY" : 161,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig1d.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.06,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 6.10662650612143,
  "fY1" : -4.3902438426039,
  "fX2" : 6.46807228978931,
  "fY2" : 32.195121921302,
  "fXtoAbsPixelk" : -16894.9999252455,
  "fXtoPixelk" : -16894.9999252455,
  "fXtoPixel" : 2766.66666256885,
  "fYtoAbsPixelk" : 704.000051072884,
  "fYtoPixelk" : 704.000051072884,
  "fYtoPixel" : -21.8666667203108,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 6.10662650612143,
  "fPixeltoXk" : 6.10662650612143,
  "fPixeltoX" : 3.61445783667882e-4,
  "fAbsPixeltoYk" : 32.195121921302,
  "fPixeltoYk" : -4.3902438426039,
  "fPixeltoY" : -0.0457317072048823,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 6.15,
  "fUymin" : 0,
  "fUxmax" : 6.45,
  "fUymax" : 30,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 6.15,
      "fY1" : 0,
      "fX2" : 6.45,
      "fY2" : 30,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_8080c80",
      "fTitle" : "A RooPlot of \"m1234cPVM*1\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 32,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : -503,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.025,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 30,
        "fXmin" : 6.15,
        "fXmax" : 6.45,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : -506,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.01,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 30,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 23.313905359378, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_ApIdZN_Norm[m_PKKpi]_Comp[pol_LVGjTa]",
      "fTitle" : "Projection of Fit1D FitS_PKKpi_PKKpi",
      "fLineColor" : 1,
      "fLineStyle" : 15,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 36,
      "fX" : [6.13999, 6.14, 6.15, 6.16, 6.17, 6.18, 6.19, 6.2, 6.21, 6.22, 6.23, 6.24, 6.25, 6.26, 6.27, 6.28, 6.29, 6.3, 6.31, 6.32, 6.33, 6.34, 6.35, 6.36, 6.37, 6.38, 6.39, 6.4, 6.41, 6.42, 6.43, 6.44, 6.45, 6.45, 6.46, 6.46001],
      "fY" : [0, 5.62322289832496, 5.62322289832496, 5.63007778407037, 5.63693266981578, 5.64378755556118, 5.65064244130659, 5.657497327052, 5.6643522127974, 5.67120709854281, 5.67806198428822, 5.68491687003362, 5.69177175577903, 5.69862664152444, 5.70548152726984, 5.71233641301525, 5.71919129876066, 5.72604618450606, 5.73290107025147, 5.73975595599688, 5.74661084174228, 5.75346572748769, 5.7603206132331, 5.76717549897851, 5.77403038472391, 5.78088527046932, 5.78774015621473, 5.79459504196013, 5.80144992770554, 5.80830481345095, 5.81515969919635, 5.82201458494176, 5.82886947068717, 5.82886947068717, 5.82886947068717, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_ApIdZN_Norm[m_PKKpi]_Comp[pol_LVGjTa]20",
        "fTitle" : "Projection of Fit1D FitS_PKKpi_PKKpi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 6.107988,
          "fXmax" : 6.492012,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 6.41175641775588,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 6.41175641775588,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitS_PKKpi_PKKpi",
      "_ymin" : 0,
      "_ymax" : 5.82886947068717,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_ApIdZN_Norm[m_PKKpi]_Comp[cb2_GLHxRJ]",
      "fTitle" : "Projection of Fit1D FitS_PKKpi_PKKpi",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 259,
      "fX" : [6.15, 6.15, 6.16, 6.17, 6.18, 6.19, 6.2, 6.21, 6.215, 6.22, 6.225, 6.23, 6.2325, 6.235, 6.2375, 6.24, 6.2425, 6.24375, 6.245, 6.24625, 6.2475, 6.24875, 6.249375, 6.25, 6.250625, 6.25125, 6.251875, 6.2525, 6.253125, 6.25375, 6.254375, 6.2546875, 6.255, 6.2553125, 6.255625, 6.2559375, 6.25625, 6.2565625, 6.256875, 6.2571875, 6.2575, 6.2578125, 6.258125, 6.25828125, 6.2584375, 6.25859375, 6.25875, 6.25890625, 6.2590625, 6.25921875, 6.259375, 6.25953125, 6.2596875, 6.25984375, 6.26, 6.26015625, 6.2603125, 6.26046875, 6.260625, 6.26078125, 6.2609375, 6.26109375, 6.26125, 6.26140625, 6.2615625, 6.26171875, 6.261875, 6.26203125, 6.2621875, 6.26234375, 6.2625, 6.26265625, 6.2628125, 6.26296875, 6.263125, 6.26328125, 6.2634375, 6.26375, 6.2640625, 6.264375, 6.2646875, 6.265, 6.2653125, 6.265625, 6.2659375, 6.26625, 6.2675, 6.2678125, 6.268125, 6.2684375, 6.26875, 6.26890625, 6.2690625, 6.26921875, 6.269375, 6.26953125, 6.2696875, 6.26984375, 6.27, 6.27015625, 6.2703125, 6.27046875, 6.270625, 6.27078125, 6.2709375, 6.27109375, 6.27125, 6.27140625, 6.2715625, 6.27171875, 6.271875, 6.27203125, 6.2721875, 6.27234375, 6.2725, 6.27265625, 6.2728125, 6.27296875, 6.273125, 6.27328125, 6.2734375, 6.27359375, 6.27375, 6.27390625, 6.2740625, 6.27421875, 6.274375, 6.27453125, 6.2746875, 6.27484375, 6.275, 6.27515625, 6.2753125, 6.27546875, 6.275625, 6.27578125, 6.2759375, 6.27609375, 6.27625, 6.27640625, 6.2765625, 6.27671875, 6.276875, 6.27703125, 6.2771875, 6.27734375, 6.2775, 6.27765625, 6.2778125, 6.27796875, 6.278125, 6.27828125, 6.2784375, 6.27859375, 6.27875, 6.27890625, 6.2790625, 6.27921875, 6.279375, 6.2796875, 6.28, 6.2803125, 6.280625, 6.28125, 6.281875, 6.2821875, 6.2825, 6.2828125, 6.283125, 6.2834375, 6.28375, 6.2840625, 6.284375, 6.2846875, 6.28484375, 6.285, 6.28515625, 6.2853125, 6.28546875, 6.285625, 6.28578125, 6.2859375, 6.28609375, 6.28625, 6.28640625, 6.2865625, 6.28671875, 6.286875, 6.28703125, 6.2871875, 6.28734375, 6.2875, 6.28765625, 6.2878125, 6.28796875, 6.288125, 6.28828125, 6.2884375, 6.28859375, 6.28875, 6.28890625, 6.2890625, 6.28921875, 6.289375, 6.28953125, 6.2896875, 6.28984375, 6.29, 6.29015625, 6.2903125, 6.29046875, 6.290625, 6.2909375, 6.29125, 6.2915625, 6.291875, 6.2921875, 6.2925, 6.2928125, 6.293125, 6.2934375, 6.29375, 6.2940625, 6.294375, 6.295, 6.295625, 6.29625, 6.296875, 6.2975, 6.298125, 6.29875, 6.299375, 6.3, 6.30125, 6.3025, 6.30375, 6.305, 6.30625, 6.3075, 6.31, 6.3125, 6.315, 6.32, 6.325, 6.33, 6.34, 6.35, 6.36, 6.37, 6.38, 6.39, 6.4, 6.41, 6.42, 6.43, 6.44, 6.45, 6.45, 6.45],
      "fY" : [0.0122054238250864, 0, 0.0141221152774482, 0.0165785071464237, 0.0198098962016056, 0.0242003754891985, 0.0304153420596894, 0.0396989530224331, 0.0462031502786884, 0.0546269745847422, 0.0658526917709511, 0.081355062604128, 0.0914603055303001, 0.103767138392221, 0.118998699393065, 0.138211521305176, 0.163003186472404, 0.178225574857624, 0.19589124128495, 0.216577711684021, 0.241048947266158, 0.270334059218371, 0.287204434788068, 0.305848347319978, 0.326534347544976, 0.34958516731492, 0.375391626686375, 0.404430947464909, 0.437291161148603, 0.474704069354661, 0.517590399006769, 0.541440463455075, 0.567122653075687, 0.594837432143931, 0.624814141023527, 0.657316219961134, 0.692647583220463, 0.731160445199308, 0.773264992845779, 0.819441424309464, 0.870255045761312, 0.926375356350726, 0.988600384485177, 1.0222942251055, 1.0578880108625, 1.09553312380637, 1.13539669189778, 1.17766362767664, 1.22253898523183, 1.27025069406418, 1.3210527409392, 1.37522888638353, 1.43309642522749, 1.49380201548078, 1.55637651270612, 1.62084055343673, 1.68721302317483, 1.7555109490948, 1.82574939260376, 1.89794134205385, 1.97209760590654, 2.0482267066625, 2.12633477587993, 2.20642545061352, 2.28849977161455, 2.37255608364001, 2.4585899382255, 2.5465939992792, 2.63655795186484, 2.72846841453856, 2.82230885560546, 2.91805951366957, 3.01569732284314, 3.11519584298182, 3.21652519530814, 3.31965200378088, 3.42453934256086, 3.63942988890025, 3.86082885192551, 4.08830923454174, 4.32138460895395, 4.55950922718016, 4.80207868785365, 5.04843118358404, 5.29784934698733, 5.54956270672348, 6.5622889560601, 6.81231127937371, 7.05910454736545, 7.30164541644248, 7.53889785206917, 7.6552154328334, 7.76982029157569, 7.88258259211604, 7.99337309684276, 8.10206341031194, 8.20852622441252, 8.31263556445102, 8.41426703549832, 8.51329806832797, 8.60960816427631, 8.70307913834129, 8.79359535983479, 8.88104398991098, 8.96531521528735, 9.04630247748377, 9.12390269691134, 9.19801649115288, 9.2685483867891, 9.33540702413939, 9.39850535430357, 9.45776082790854, 9.5130955749906, 9.5644365754629, 9.6117158196445, 9.65487045836015, 9.69384294214539, 9.7285811491258, 9.7590385011728, 9.78517406797341, 9.80695265868881, 9.82434490091414, 9.83732730669173, 9.84588232536968, 9.84999838314019, 9.84966990913188, 9.84489734797434, 9.83568715879519, 9.82205180065279, 9.80400970445051, 9.78158523142128, 9.75480861831327, 9.72371590944937, 9.68834887587411, 9.6487549218419, 9.60498697893979, 9.55710338817538, 9.50516777039799, 9.44924888545516, 9.38942048052281, 9.32576112807433, 9.25835405398799, 9.18728695632112, 9.11265181529973, 9.03454469510134, 8.95306553802796, 8.86831795168599, 8.78040898980633, 8.68944892735269, 8.5955510305779, 8.49883132269703, 8.39940834585639, 8.29740292007427, 8.19293789983878, 8.08613792904816, 7.97712919496781, 7.86603918188082, 7.75299642509808, 7.63813026598406, 7.40344767889446, 7.16303308881026, 6.91792578008578, 6.66915535840606, 6.16465380120919, 5.65731720967935, 5.40487236405043, 5.15437900853954, 4.90662934534574, 4.66236370585347, 4.42226783299778, 4.18697077627819, 3.95704339113565, 3.7329974273929, 3.51528518503613, 3.40892933488919, 3.30429970983125, 3.20143629753554, 3.10037549617604, 3.00115016149515, 2.90378966026063, 2.80831992976768, 2.7147635430344, 2.62313977933228, 2.53346469968819, 2.44575122699384, 2.36000923034956, 2.27624561327599, 2.19446440542737, 2.11466685743574, 2.03685153852506, 1.9610144365359, 1.88714906000741, 1.81524654196952, 1.74529574510617, 1.67728336795872, 1.61119405184754, 1.54701048820223, 1.48471352599635, 1.42428227899963, 1.3656942325719, 1.30892534973107, 1.25395017624514, 1.20074194450952, 1.14960824246868, 1.10139596051623, 1.0559505806717, 1.01307191639501, 0.972577165833092, 0.934299157919321, 0.898084799304949, 0.863793696473935, 0.831296930996794, 0.771221687961276, 0.717018613697435, 0.667972126052984, 0.62347019715021, 0.582987121602184, 0.546069507363865, 0.512324823318437, 0.481411987739643, 0.453033595328689, 0.426929467094481, 0.402871273791529, 0.38065803496191, 0.341077133118624, 0.306996092937202, 0.277472875126207, 0.251755039313223, 0.229236299154166, 0.209424161476257, 0.191915552429149, 0.176378269408158, 0.16253673057125, 0.139057793357005, 0.120042537203685, 0.10445932822521, 0.0915531574059394, 0.0807621708201158, 0.0716619431996962, 0.0573069199416497, 0.046658601038718, 0.0385744774763241, 0.0273819303175783, 0.020241045140561, 0.0154482392749078, 0.00967997177221739, 0.00652073077633306, 0.00463134339035056, 0.00342505557756739, 0.00261497186158229, 0.00204861058560079, 0.00163942675639317, 0.00133561824436272, 0.00110478640503388, 9.25905958554495e-4, 7.84895934797975e-4, 6.72066235017743e-4, 0, 6.72066235017743e-4],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_ApIdZN_Norm[m_PKKpi]_Comp[cb2_GLHxRJ]21",
        "fTitle" : "Projection of Fit1D FitS_PKKpi_PKKpi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 261,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 259,
          "fXmin" : 6.12,
          "fXmax" : 6.48,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 10.8349982214542,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 10.8349982214542,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitS_PKKpi_PKKpi",
      "_ymin" : 0,
      "_ymax" : 9.84999838314019,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_ApIdZN_Norm[m_PKKpi]",
      "fTitle" : "Projection of Fit1D FitS_PKKpi_PKKpi",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 259,
      "fX" : [6.13999, 6.14, 6.15, 6.16, 6.17, 6.18, 6.19, 6.2, 6.21, 6.215, 6.22, 6.225, 6.23, 6.2325, 6.235, 6.2375, 6.24, 6.2425, 6.24375, 6.245, 6.24625, 6.2475, 6.24875, 6.249375, 6.25, 6.250625, 6.25125, 6.251875, 6.2525, 6.253125, 6.25375, 6.254375, 6.2546875, 6.255, 6.2553125, 6.255625, 6.2559375, 6.25625, 6.2565625, 6.256875, 6.2571875, 6.2575, 6.2578125, 6.258125, 6.25828125, 6.2584375, 6.25859375, 6.25875, 6.25890625, 6.2590625, 6.25921875, 6.259375, 6.25953125, 6.2596875, 6.25984375, 6.26, 6.26015625, 6.2603125, 6.26046875, 6.260625, 6.26078125, 6.2609375, 6.26109375, 6.26125, 6.26140625, 6.2615625, 6.26171875, 6.261875, 6.26203125, 6.2621875, 6.26234375, 6.2625, 6.26265625, 6.2628125, 6.26296875, 6.263125, 6.26328125, 6.2634375, 6.26375, 6.2640625, 6.264375, 6.2646875, 6.265, 6.2653125, 6.265625, 6.2659375, 6.26625, 6.2675, 6.2678125, 6.268125, 6.2684375, 6.26875, 6.26890625, 6.2690625, 6.26921875, 6.269375, 6.26953125, 6.2696875, 6.26984375, 6.27, 6.27015625, 6.2703125, 6.27046875, 6.270625, 6.27078125, 6.2709375, 6.27109375, 6.27125, 6.27140625, 6.2715625, 6.27171875, 6.271875, 6.27203125, 6.2721875, 6.27234375, 6.2725, 6.27265625, 6.2728125, 6.27296875, 6.273125, 6.27328125, 6.2734375, 6.27359375, 6.27375, 6.27390625, 6.2740625, 6.27421875, 6.274375, 6.27453125, 6.2746875, 6.27484375, 6.275, 6.27515625, 6.2753125, 6.27546875, 6.275625, 6.27578125, 6.2759375, 6.27609375, 6.27625, 6.27640625, 6.2765625, 6.27671875, 6.276875, 6.27703125, 6.2771875, 6.27734375, 6.2775, 6.27765625, 6.2778125, 6.27796875, 6.278125, 6.27828125, 6.2784375, 6.27859375, 6.27875, 6.27890625, 6.2790625, 6.27921875, 6.279375, 6.2796875, 6.28, 6.2803125, 6.280625, 6.28125, 6.281875, 6.2821875, 6.2825, 6.2828125, 6.283125, 6.2834375, 6.28375, 6.2840625, 6.284375, 6.2846875, 6.28484375, 6.285, 6.28515625, 6.2853125, 6.28546875, 6.285625, 6.28578125, 6.2859375, 6.28609375, 6.28625, 6.28640625, 6.2865625, 6.28671875, 6.286875, 6.28703125, 6.2871875, 6.28734375, 6.2875, 6.28765625, 6.2878125, 6.28796875, 6.288125, 6.28828125, 6.2884375, 6.28859375, 6.28875, 6.28890625, 6.2890625, 6.28921875, 6.289375, 6.28953125, 6.2896875, 6.28984375, 6.29, 6.29015625, 6.2903125, 6.29046875, 6.290625, 6.2909375, 6.29125, 6.2915625, 6.291875, 6.2921875, 6.2925, 6.2928125, 6.293125, 6.2934375, 6.29375, 6.2940625, 6.294375, 6.295, 6.295625, 6.29625, 6.296875, 6.2975, 6.298125, 6.29875, 6.3, 6.30125, 6.3025, 6.30375, 6.305, 6.3075, 6.31, 6.3125, 6.315, 6.32, 6.325, 6.33, 6.34, 6.35, 6.36, 6.37, 6.38, 6.39, 6.4, 6.41, 6.42, 6.43, 6.44, 6.45, 6.45, 6.46, 6.46001],
      "fY" : [0, 5.63542832215005, 5.63542832215005, 5.64419989934782, 5.6535111769622, 5.66359745176279, 5.67484281679579, 5.68791266911169, 5.70405116581984, 5.7139828059488, 5.72583407312755, 5.74048723318647, 5.75941704689235, 5.77123601125487, 5.78525656555314, 5.80220184799034, 5.8231283913388, 5.84963377794238, 5.86571302704578, 5.88423555419128, 5.90577888530852, 5.93110698160884, 5.96124895427923, 5.97854776020801, 5.99762010309901, 6.01873453368309, 6.04221378381213, 6.06844867354267, 6.09791642468029, 6.13120506872307, 6.16904640728822, 6.21236116729942, 6.23642544692727, 6.26232185172742, 6.29025084597521, 6.32044177003435, 6.3531580641515, 6.38870364259037, 6.42743071974876, 6.46974948257478, 6.51614012921801, 6.5671679658494, 6.62350249161836, 6.68594173493235, 6.71974268314244, 6.75544357648922, 6.79319579702286, 6.83316647270404, 6.87554051607268, 6.92052298121764, 6.96834179763975, 7.01925095210454, 7.07353420513865, 7.13150885157238, 7.19232154941545, 7.25500315423056, 7.31957430255094, 7.38605387987881, 7.45445891338855, 7.52480446448729, 7.59710352152715, 7.67136689296961, 7.74760310131534, 7.82581827812254, 7.90601606044591, 7.98819748903671, 8.07236090865194, 8.15850187082721, 8.24661303947067, 8.33668409964608, 8.42870166990958, 8.52264921856625, 8.61850698422013, 8.71625190098348, 8.81585752871192, 8.91729398862802, 9.02052790469053, 9.12552235106028, 9.34062711257921, 9.56224029078403, 9.78993488857979, 10.0232244781715, 10.2615633115773, 10.5043469874303, 10.7509136983403, 11.0005460769231, 11.2524736518388, 12.2660567618936, 12.5162933003867, 12.763300783558, 13.0060558678146, 13.2435225186208, 13.3599472069748, 13.4746591733069, 13.587528581437, 13.6984261937535, 13.8072236148125, 13.9137935365028, 14.0180099841311, 14.1197485627682, 14.2188867031876, 14.3153039067257, 14.4088819883805, 14.4995053174637, 14.5870610551297, 14.6714393880958, 14.752533757882, 14.8302410848994, 14.9044619867307, 14.9751009899567, 15.0420667348967, 15.1052721726507, 15.1646347538454, 15.2200766085173, 15.2715247165793, 15.3189110683507, 15.3621728146561, 15.4012524060311, 15.4360977206013, 15.4666621802381, 15.4929048546285, 15.5147905529336, 15.5322899027487, 15.5453794161161, 15.5540415423838, 15.5582647077441, 15.5580433413256, 15.5533778877578, 15.5442748061684, 15.5307465556158, 15.5128115670033, 15.4904942015638, 15.4638246960456, 15.4328390947715, 15.397579168786, 15.3580923223435, 15.3144314870312, 15.2666550038566, 15.2148264936689, 15.1590147163159, 15.0992934189733, 15.0357411741146, 14.968441207618, 14.8974812175409, 14.8229531841093, 14.7449531715007, 14.6635811220171, 14.5789406432649, 14.491138788975, 14.4002858341111, 14.3064950449261, 14.209882444635, 14.1105665753842, 14.0086682571918, 13.9043103445461, 13.7976174813452, 13.6887158548547, 13.5777329493574, 13.4647973001645, 13.3500382486402, 13.1155698767302, 12.8753695018255, 12.6304764082806, 12.3819202017804, 11.8778470749426, 11.3709389137719, 11.1187082833225, 10.8684291429911, 10.6208936949769, 10.3768422706642, 10.136960612988, 9.90187777144796, 9.67216460148497, 9.44833285292176, 9.23083482574454, 9.12458608318737, 9.0200635657192, 8.91730726101327, 8.81635356724354, 8.71723534015242, 8.61998194650767, 8.52461932360449, 8.43117004446099, 8.33965338834864, 8.25008541629432, 8.16247905118974, 8.07684416213524, 7.99318765265143, 7.91151355239259, 7.83182311199073, 7.75411490066982, 7.67838490627043, 7.60462663733172, 7.53283122688359, 7.46298753761002, 7.39508226805234, 7.32910005953094, 7.26502360347539, 7.20283374885929, 7.14250960945234, 7.08402867061438, 7.02736689536333, 6.97249882946717, 6.91939770532132, 6.86837111087025, 6.82026593650758, 6.77492766425282, 6.73215610756589, 6.69176846459375, 6.65359756426975, 6.61749031324515, 6.58330631800391, 6.55091666011654, 6.49105563226057, 6.43706677317627, 6.38823450071136, 6.34394678698813, 6.30367792661965, 6.26697452756087, 6.23344405869499, 6.20274543829574, 6.17458126106433, 6.14869134800967, 6.12484736988626, 6.10284834623618, 6.06369587475198, 6.03004326492965, 6.00094847747774, 5.97565907202385, 5.95356876222388, 5.93418505490506, 5.91710487621704, 5.88858291507731, 5.86596083858124, 5.8478024431461, 5.8330760948858, 5.82102678478471, 5.80284929201482, 5.79020799019312, 5.78127339272654, 5.7749029906005, 5.76713788631446, 5.76342444401014, 5.76205908101719, 5.76314569925991, 5.76684134400943, 5.77180684236886, 5.77745544030148, 5.7835002423309, 5.78978876680033, 5.79623446871653, 5.8027855459499, 5.80940959985598, 5.81608560515491, 5.82279948087656, 5.82954153692218, 5.82954153692218, 5.82954153692218, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_ApIdZN_Norm[m_PKKpi]22",
        "fTitle" : "Projection of Fit1D FitS_PKKpi_PKKpi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 261,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 259,
          "fXmin" : 6.107988,
          "fXmax" : 6.492012,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 17.1140911785185,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 17.1140911785185,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitS_PKKpi_PKKpi",
      "_ymin" : 0,
      "_ymax" : 15.5582647077441,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1000",
      "fTitle" : "Histogram of ds_1000_plot__m_PKKpi",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0.75,
      "fNpoints" : 30,
      "fX" : [6.155, 6.165, 6.175, 6.185, 6.195, 6.205, 6.215, 6.225, 6.235, 6.245, 6.255, 6.265, 6.275, 6.285, 6.295, 6.305, 6.315, 6.325, 6.335, 6.345, 6.355, 6.365, 6.375, 6.385, 6.395, 6.405, 6.415, 6.425, 6.435, 6.445],
      "fY" : [5, 9, 3, 6, 8, 8, 2, 6, 9, 6, 4, 10, 17, 7, 4, 4, 3, 3, 6, 4, 8, 12, 9, 5, 3, 4, 11, 3, 5, 7],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_h_ds_10003006",
        "fTitle" : "Histogram of ds_1000_plot__m_PKKpi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 6.12,
          "fXmax" : 6.48,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0.637366895837074,
          "fXmax" : 24.3532727848903,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 24.3532727848903,
        "fMinimum" : 0.637366895837074,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005],
      "fEXhigh" : [0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005],
      "fEYlow" : [2.15969114440678, 2.94346103725076, 1.63270468610957, 2.37993137929577, 2.76838605646272, 2.76838605646272, 1.29181456018103, 2.37993137929577, 2.94346103725076, 2.37993137929577, 1.91433918622288, 3.10869443936164, 4.08218389934171, 2.58147045606626, 1.91433918622288, 1.91433918622288, 1.63270468610957, 1.63270468610957, 2.37993137929577, 1.91433918622288, 2.76838605646272, 3.41526599430015, 2.94346103725076, 2.15969114440678, 1.63270468610957, 1.91433918622288, 3.26557940095131, 1.63270468610957, 2.15969114440678, 2.58147045606626],
      "fEYhigh" : [3.38247265214689, 4.11020413766764, 2.9181858328834, 3.58364154598457, 3.94514151986907, 3.94514151986907, 2.63785962345524, 3.58364154598457, 4.11020413766764, 3.58364154598457, 3.16275317226094, 4.26694976100939, 5.20371938988384, 3.77028072043409, 3.16275317226094, 3.16275317226094, 2.9181858328834, 2.9181858328834, 3.58364154598457, 3.16275317226094, 3.94514151986907, 4.55981905739127, 4.11020413766764, 3.38247265214689, 2.9181858328834, 3.16275317226094, 4.41652052316603, 2.9181858328834, 3.38247265214689, 3.77028072043409],
      "_yAxisLabel" : "Events \/ ( 0.01 )",
      "_ymin" : 0,
      "_ymax" : 22.2037193898838,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.00999999999999999,
      "_nSigma" : 1,
      "_entries" : 191,
      "_rawEntries" : -1
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "fl", "l", "zp", "AXISSAME"]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 138,
  "fWindowTopY" : 161,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig1e.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.06,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 6.10662650612143,
  "fY1" : -29.268292284026,
  "fX2" : 6.46807228978931,
  "fY2" : 214.634146142013,
  "fXtoAbsPixelk" : -16894.9999252455,
  "fXtoPixelk" : -16894.9999252455,
  "fXtoPixel" : 2766.66666256885,
  "fYtoAbsPixelk" : 704.000051072884,
  "fYtoPixelk" : 704.000051072884,
  "fYtoPixel" : -3.28000000804663,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 6.10662650612143,
  "fPixeltoXk" : 6.10662650612143,
  "fPixeltoX" : 3.61445783667882e-4,
  "fAbsPixeltoYk" : 214.634146142013,
  "fPixeltoYk" : -29.268292284026,
  "fPixeltoY" : -0.304878048032549,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 6.15,
  "fUymin" : 0,
  "fUxmax" : 6.45,
  "fUymax" : 200,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 6.15,
      "fY1" : 0,
      "fX2" : 6.45,
      "fY2" : 200,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_11429480",
      "fTitle" : "A RooPlot of \"m1234cPVM*1\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 32,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : -503,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.025,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 30,
        "fXmin" : 6.15,
        "fXmax" : 6.45,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : -504,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.01,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 200,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 150.104261199259, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_xjSHmA_Norm[m_JK2pi]_Comp[pol_avrdXh]",
      "fTitle" : "Projection of Fit1D FitS_JK2pi_JK2pi",
      "fLineColor" : 1,
      "fLineStyle" : 15,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 487,
      "fX" : [6.14937567567568, 6.1493762993763, 6.15, 6.1500000030603, 6.1512499969397, 6.1512500030603, 6.1524999969397, 6.1525000030603, 6.1537499969397, 6.1537500030603, 6.1549999969397, 6.1550000030603, 6.1562499969397, 6.1562500030603, 6.1574999969397, 6.1575000030603, 6.1587499969397, 6.1587500030603, 6.1599999969397, 6.1600000030603, 6.1612499969397, 6.1612500030603, 6.1624999969397, 6.1625000030603, 6.1637499969397, 6.1637500030603, 6.1649999969397, 6.1650000030603, 6.1662499969397, 6.1662500030603, 6.1674999969397, 6.1675000030603, 6.1687499969397, 6.1687500030603, 6.1699999969397, 6.1700000030603, 6.1712499969397, 6.1712500030603, 6.1724999969397, 6.1725000030603, 6.1737499969397, 6.1737500030603, 6.1749999969397, 6.1750000030603, 6.1762499969397, 6.1762500030603, 6.1774999969397, 6.1775000030603, 6.1787499969397, 6.1787500030603, 6.1799999969397, 6.1800000030603, 6.1812499969397, 6.1812500030603, 6.1824999969397, 6.1825000030603, 6.1837499969397, 6.1837500030603, 6.1849999969397, 6.1850000030603, 6.1862499969397, 6.1862500030603, 6.1874999969397, 6.1875000030603, 6.1887499969397, 6.1887500030603, 6.1899999969397, 6.1900000030603, 6.1912499969397, 6.1912500030603, 6.1924999969397, 6.1925000030603, 6.1937499969397, 6.1937500030603, 6.1949999969397, 6.1950000030603, 6.1962499969397, 6.1962500030603, 6.1974999969397, 6.1975000030603, 6.1987499969397, 6.1987500030603, 6.1999999969397, 6.2000000030603, 6.2012499969397, 6.2012500030603, 6.2024999969397, 6.2025000030603, 6.2037499969397, 6.2037500030603, 6.2049999969397, 6.2050000030603, 6.2062499969397, 6.2062500030603, 6.2074999969397, 6.2075000030603, 6.2087499969397, 6.2087500030603, 6.2099999969397, 6.2100000030603, 6.2112499969397, 6.2112500030603, 6.2124999969397, 6.2125000030603, 6.2137499969397, 6.2137500030603, 6.2149999969397, 6.2150000030603, 6.2162499969397, 6.2162500030603, 6.2174999969397, 6.2175000030603, 6.2187499969397, 6.2187500030603, 6.2199999969397, 6.2200000030603, 6.2212499969397, 6.2212500030603, 6.2224999969397, 6.2225000030603, 6.2237499969397, 6.2237500030603, 6.2249999969397, 6.2250000030603, 6.2262499969397, 6.2262500030603, 6.2274999969397, 6.2275000030603, 6.2287499969397, 6.2287500030603, 6.2299999969397, 6.2300000030603, 6.2312499969397, 6.2312500030603, 6.2324999969397, 6.2325000030603, 6.2337499969397, 6.2337500030603, 6.2349999969397, 6.2350000030603, 6.2362499969397, 6.2362500030603, 6.2374999969397, 6.2375000030603, 6.2387499969397, 6.2387500030603, 6.2399999969397, 6.2400000030603, 6.2412499969397, 6.2412500030603, 6.2424999969397, 6.2425000030603, 6.2437499969397, 6.2437500030603, 6.2449999969397, 6.2450000030603, 6.2462499969397, 6.2462500030603, 6.2474999969397, 6.2475000030603, 6.2487499969397, 6.2487500030603, 6.2499999969397, 6.2500000030603, 6.2512499969397, 6.2512500030603, 6.2524999969397, 6.2525000030603, 6.2537499969397, 6.2537500030603, 6.2549999969397, 6.2550000030603, 6.2562499969397, 6.2562500030603, 6.2574999969397, 6.2575000030603, 6.2587499969397, 6.2587500030603, 6.2599999969397, 6.2600000030603, 6.2612499969397, 6.2612500030603, 6.2624999969397, 6.2625000030603, 6.2637499969397, 6.2637500030603, 6.2649999969397, 6.2650000030603, 6.2662499969397, 6.2662500030603, 6.2674999969397, 6.2675000030603, 6.2687499969397, 6.2687500030603, 6.2699999969397, 6.2700000030603, 6.2712499969397, 6.2712500030603, 6.2724999969397, 6.2725000030603, 6.2737499969397, 6.2737500030603, 6.2749999969397, 6.2750000030603, 6.2762499969397, 6.2762500030603, 6.2774999969397, 6.2775000030603, 6.2787499969397, 6.2787500030603, 6.2799999969397, 6.2800000030603, 6.2812499969397, 6.2812500030603, 6.2824999969397, 6.2825000030603, 6.2837499969397, 6.2837500030603, 6.2849999969397, 6.2850000030603, 6.2862499969397, 6.2862500030603, 6.2874999969397, 6.2875000030603, 6.2887499969397, 6.2887500030603, 6.2899999969397, 6.2900000030603, 6.2912499969397, 6.2912500030603, 6.2924999969397, 6.2925000030603, 6.2937499969397, 6.2937500030603, 6.2949999969397, 6.2950000030603, 6.2962499969397, 6.2962500030603, 6.2974999969397, 6.2975000030603, 6.2987499969397, 6.2987500030603, 6.2999999969397, 6.3000000030603, 6.3012499969397, 6.3012500030603, 6.3024999969397, 6.3025000030603, 6.3037499969397, 6.3037500030603, 6.3049999969397, 6.3050000030603, 6.3062499969397, 6.3062500030603, 6.3074999969397, 6.3075000030603, 6.3087499969397, 6.3087500030603, 6.3099999969397, 6.3100000030603, 6.3112499969397, 6.3112500030603, 6.3124999969397, 6.3125000030603, 6.3137499969397, 6.3137500030603, 6.3149999969397, 6.3150000030603, 6.3162499969397, 6.3162500030603, 6.3174999969397, 6.3175000030603, 6.3187499969397, 6.3187500030603, 6.3199999969397, 6.3200000030603, 6.3212499969397, 6.3212500030603, 6.3224999969397, 6.3225000030603, 6.3237499969397, 6.3237500030603, 6.3249999969397, 6.3250000030603, 6.3262499969397, 6.3262500030603, 6.3274999969397, 6.3275000030603, 6.3287499969397, 6.3287500030603, 6.3299999969397, 6.3300000030603, 6.3312499969397, 6.3312500030603, 6.3324999969397, 6.3325000030603, 6.3337499969397, 6.3337500030603, 6.3349999969397, 6.3350000030603, 6.3362499969397, 6.3362500030603, 6.3374999969397, 6.3375000030603, 6.3387499969397, 6.3387500030603, 6.3399999969397, 6.3400000030603, 6.3412499969397, 6.3412500030603, 6.3424999969397, 6.3425000030603, 6.3437499969397, 6.3437500030603, 6.3449999969397, 6.3450000030603, 6.3462499969397, 6.3462500030603, 6.3474999969397, 6.3475000030603, 6.3487499969397, 6.3487500030603, 6.3499999969397, 6.3500000030603, 6.3512499969397, 6.3512500030603, 6.3524999969397, 6.3525000030603, 6.3537499969397, 6.3537500030603, 6.3549999969397, 6.3550000030603, 6.3562499969397, 6.3562500030603, 6.3574999969397, 6.3575000030603, 6.3587499969397, 6.3587500030603, 6.3599999969397, 6.3600000030603, 6.3612499969397, 6.3612500030603, 6.3624999969397, 6.3625000030603, 6.3637499969397, 6.3637500030603, 6.3649999969397, 6.3650000030603, 6.3662499969397, 6.3662500030603, 6.3674999969397, 6.3675000030603, 6.3687499969397, 6.3687500030603, 6.3699999969397, 6.3700000030603, 6.3712499969397, 6.3712500030603, 6.3724999969397, 6.3725000030603, 6.3737499969397, 6.3737500030603, 6.3749999969397, 6.3750000030603, 6.3762499969397, 6.3762500030603, 6.3774999969397, 6.3775000030603, 6.3787499969397, 6.3787500030603, 6.3799999969397, 6.3800000030603, 6.3812499969397, 6.3812500030603, 6.3824999969397, 6.3825000030603, 6.3837499969397, 6.3837500030603, 6.3849999969397, 6.3850000030603, 6.3862499969397, 6.3862500030603, 6.3874999969397, 6.3875000030603, 6.3887499969397, 6.3887500030603, 6.3899999969397, 6.3900000030603, 6.3912499969397, 6.3912500030603, 6.3924999969397, 6.3925000030603, 6.3937499969397, 6.3937500030603, 6.3949999969397, 6.3950000030603, 6.3962499969397, 6.3962500030603, 6.3974999969397, 6.3975000030603, 6.3987499969397, 6.3987500030603, 6.3999999969397, 6.4000000030603, 6.4012499969397, 6.4012500030603, 6.4024999969397, 6.4025000030603, 6.4037499969397, 6.4037500030603, 6.4049999969397, 6.4050000030603, 6.4062499969397, 6.4062500030603, 6.4074999969397, 6.4075000030603, 6.4087499969397, 6.4087500030603, 6.4099999969397, 6.4100000030603, 6.4112499969397, 6.4112500030603, 6.4124999969397, 6.4125000030603, 6.4137499969397, 6.4137500030603, 6.4149999969397, 6.4150000030603, 6.4162499969397, 6.4162500030603, 6.4174999969397, 6.4175000030603, 6.4187499969397, 6.4187500030603, 6.4199999969397, 6.4200000030603, 6.4212499969397, 6.4212500030603, 6.4224999969397, 6.4225000030603, 6.4237499969397, 6.4237500030603, 6.4249999969397, 6.4250000030603, 6.4262499969397, 6.4262500030603, 6.4274999969397, 6.4275000030603, 6.4287499969397, 6.4287500030603, 6.4299999969397, 6.4300000030603, 6.4312499969397, 6.4312500030603, 6.4324999969397, 6.4325000030603, 6.4337499969397, 6.4337500030603, 6.4349999969397, 6.4350000030603, 6.4362499969397, 6.4362500030603, 6.4374999969397, 6.4375000030603, 6.4387499969397, 6.4387500030603, 6.4399999969397, 6.4400000030603, 6.4412499969397, 6.4412500030603, 6.4424999969397, 6.4425000030603, 6.4437499969397, 6.4437500030603, 6.4449999969397, 6.4450000030603, 6.4462499969397, 6.4462500030603, 6.4474999969397, 6.4475000030603, 6.4487499969397, 6.4487500030603, 6.4499999969397, 6.45, 6.4500000030603, 6.4506237006237, 6.45062432432432],
      "fY" : [0, 0, 0, 81.5715989363042, 81.4541872424524, 81.4541866675456, 81.3367749736936, 81.3367743987869, 81.219362704935, 81.2193621300283, 81.1019504361764, 81.1019498612697, 80.9845381674178, 80.9845375925111, 80.8671258986591, 80.8671253237524, 80.7497136299005, 80.7497130549937, 80.6323013611419, 80.6323007862351, 80.5148890923832, 80.5148885174764, 80.3974768236246, 80.3974762487178, 80.2800645548659, 80.2800639799592, 80.1626522861073, 80.1626517112006, 80.0452400173486, 80.0452394424419, 79.92782774859, 79.9278271736833, 79.8104154798314, 79.8104149049247, 79.6930032110728, 79.693002636166, 79.5755909423141, 79.5755903674073, 79.4581786735555, 79.4581780986487, 79.3407664047969, 79.3407658298901, 79.2233541360382, 79.2233535611314, 79.1059418672795, 79.1059412923728, 78.9885295985209, 78.9885290236142, 78.8711173297623, 78.8711167548556, 78.7537050610036, 78.7537044860969, 78.636292792245, 78.6362922173383, 78.5188805234864, 78.5188799485796, 78.4014682547277, 78.4014676798209, 78.2840559859691, 78.2840554110623, 78.1666437172104, 78.1666431423037, 78.0492314484518, 78.0492308735451, 77.9318191796931, 77.9318186047864, 77.8144069109345, 77.8144063360278, 77.6969946421759, 77.6969940672692, 77.5795823734173, 77.5795817985105, 77.4621701046586, 77.4621695297518, 77.3447578359, 77.3447572609932, 77.2273455671414, 77.2273449922346, 77.1099332983827, 77.1099327234759, 76.992521029624, 76.9925204547173, 76.8751087608654, 76.8751081859587, 76.7576964921068, 76.7576959172001, 76.6402842233481, 76.6402836484414, 76.5228719545895, 76.5228713796828, 76.4054596858309, 76.4054591109241, 76.2880474170722, 76.2880468421654, 76.1706351483136, 76.1706345734068, 76.053222879555, 76.0532223046482, 75.9358106107963, 75.9358100358896, 75.8183983420376, 75.8183977671309, 75.700986073279, 75.7009854983723, 75.5835738045204, 75.5835732296137, 75.4661615357617, 75.466160960855, 75.3487492670031, 75.3487486920964, 75.2313369982445, 75.2313364233377, 75.1139247294859, 75.1139241545791, 74.9965124607272, 74.9965118858204, 74.8791001919685, 74.8790996170618, 74.7616879232099, 74.7616873483032, 74.6442756544513, 74.6442750795446, 74.5268633856926, 74.5268628107859, 74.409451116934, 74.4094505420273, 74.2920388481754, 74.2920382732686, 74.1746265794167, 74.1746260045099, 74.0572143106581, 74.0572137357513, 73.9398020418995, 73.9398014669927, 73.8223897731408, 73.8223891982341, 73.7049775043821, 73.7049769294754, 73.5875652356235, 73.5875646607168, 73.4701529668649, 73.4701523919582, 73.3527406981062, 73.3527401231995, 73.2353284293476, 73.2353278544409, 73.117916160589, 73.1179155856822, 73.0005038918304, 73.0005033169236, 72.8830916230717, 72.8830910481649, 72.7656793543131, 72.7656787794063, 72.6482670855544, 72.6482665106477, 72.5308548167958, 72.5308542418891, 72.4134425480371, 72.4134419731304, 72.2960302792785, 72.2960297043718, 72.1786180105199, 72.1786174356132, 72.0612057417612, 72.0612051668544, 71.9437934730026, 71.9437928980958, 71.826381204244, 71.8263806293372, 71.7089689354853, 71.7089683605786, 71.5915566667266, 71.5915560918199, 71.474144397968, 71.4741438230613, 71.3567321292094, 71.3567315543027, 71.2393198604507, 71.239319285544, 71.1219075916921, 71.1219070167854, 71.0044953229335, 71.0044947480267, 70.8870830541749, 70.8870824792681, 70.7696707854162, 70.7696702105094, 70.6522585166576, 70.6522579417508, 70.5348462478989, 70.5348456729922, 70.4174339791402, 70.4174334042335, 70.3000217103816, 70.3000211354749, 70.182609441623, 70.1826088667163, 70.0651971728644, 70.0651965979577, 69.9477849041057, 69.947784329199, 69.8303726353471, 69.8303720604403, 69.7129603665885, 69.7129597916817, 69.5955480978298, 69.5955475229231, 69.4781358290711, 69.4781352541644, 69.3607235603125, 69.3607229854058, 69.2433112915539, 69.2433107166472, 69.1258990227952, 69.1258984478885, 69.0084867540366, 69.0084861791299, 68.891074485278, 68.8910739103712, 68.7736622165194, 68.7736616416126, 68.6562499477607, 68.6562493728539, 68.5388376790021, 68.5388371040953, 68.4214254102434, 68.4214248353367, 68.3040131414847, 68.304012566578, 68.1866008727261, 68.1866002978194, 68.0691886039675, 68.0691880290608, 67.9517763352089, 67.9517757603022, 67.8343640664502, 67.8343634915435, 67.7169517976916, 67.7169512227848, 67.599539528933, 67.5995389540262, 67.4821272601743, 67.4821266852675, 67.3647149914157, 67.3647144165089, 67.247302722657, 67.2473021477503, 67.1298904538984, 67.1298898789917, 67.0124781851397, 67.012477610233, 66.8950659163811, 66.8950653414744, 66.7776536476225, 66.7776530727158, 66.6602413788639, 66.6602408039571, 66.5428291101052, 66.5428285351984, 66.4254168413466, 66.4254162664398, 66.3080045725879, 66.3080039976812, 66.1905923038292, 66.1905917289225, 66.0731800350706, 66.0731794601639, 65.955767766312, 65.9557671914053, 65.8383554975534, 65.8383549226467, 65.7209432287947, 65.720942653888, 65.6035309600361, 65.6035303851293, 65.4861186912775, 65.4861181163707, 65.3687064225189, 65.3687058476121, 65.2512941537602, 65.2512935788534, 65.1338818850015, 65.1338813100948, 65.0164696162429, 65.0164690413362, 64.8990573474842, 64.8990567725775, 64.7816450787256, 64.7816445038189, 64.664232809967, 64.6642322350603, 64.5468205412084, 64.5468199663016, 64.4294082724497, 64.4294076975429, 64.3119960036911, 64.3119954287843, 64.1945837349325, 64.1945831600257, 64.0771714661738, 64.077170891267, 63.9597591974151, 63.9597586225084, 63.8423469286565, 63.8423463537498, 63.7249346598979, 63.7249340849912, 63.6075223911392, 63.6075218162325, 63.4901101223806, 63.4901095474739, 63.372697853622, 63.3726972787152, 63.2552855848633, 63.2552850099565, 63.1378733161047, 63.1378727411979, 63.0204610473461, 63.0204604724393, 62.9030487785874, 62.9030482036807, 62.7856365098287, 62.785635934922, 62.6682242410701, 62.6682236661634, 62.5508119723115, 62.5508113974048, 62.4333997035529, 62.4333991286462, 62.3159874347942, 62.3159868598875, 62.1985751660356, 62.1985745911288, 62.081162897277, 62.0811623223702, 61.9637506285183, 61.9637500536115, 61.8463383597596, 61.8463377848529, 61.728926091001, 61.7289255160943, 61.6115138222424, 61.6115132473357, 61.4941015534837, 61.494100978577, 61.3766892847251, 61.3766887098184, 61.2592770159665, 61.2592764410597, 61.1418647472078, 61.1418641723011, 61.0244524784492, 61.0244519035424, 60.9070402096906, 60.9070396347838, 60.789627940932, 60.7896273660252, 60.6722156721732, 60.6722150972665, 60.5548034034146, 60.5548028285079, 60.437391134656, 60.4373905597493, 60.3199788658973, 60.3199782909906, 60.2025665971387, 60.2025660222319, 60.0851543283801, 60.0851537534733, 59.9677420596215, 59.9677414847147, 59.8503297908628, 59.850329215956, 59.7329175221042, 59.7329169471974, 59.6155052533455, 59.6155046784388, 59.4980929845869, 59.4980924096802, 59.3806807158282, 59.3806801409215, 59.2632684470696, 59.2632678721629, 59.145856178311, 59.1458556034042, 59.0284439095523, 59.0284433346456, 58.9110316407937, 58.9110310658869, 58.7936193720351, 58.7936187971283, 58.6762071032765, 58.6762065283697, 58.5587948345177, 58.558794259611, 58.4413825657591, 58.4413819908524, 58.3239702970005, 58.3239697220938, 58.2065580282418, 58.2065574533351, 58.0891457594832, 58.0891451845765, 57.9717334907246, 57.9717329158178, 57.854321221966, 57.8543206470592, 57.7369089532073, 57.7369083783005, 57.6194966844487, 57.6194961095419, 57.50208441569, 57.5020838407833, 57.3846721469313, 57.3846715720246, 57.2672598781727, 57.267259303266, 57.1498476094141, 57.1498470345074, 57.0324353406555, 57.0324347657487, 56.9150230718968, 56.9150224969901, 56.7976108031382, 56.7976102282314, 56.6801985343796, 56.6801979594728, 56.562786265621, 56.5627856907142, 56.4453739968623, 56.4453734219555, 56.3279617281036, 56.3279611531969, 56.210549459345, 56.2105488844383, 56.0931371905863, 56.0931366156796, 55.9757249218277, 55.975724346921, 55.8583126530691, 55.8583120781623, 55.7409003843105, 55.7408998094037, 55.6234881155518, 55.623487540645, 55.5060758467932, 55.5060752718864, 55.3886635780345, 55.3886630031278, 55.2712513092759, 55.2712507343692, 55.1538390405172, 55.1538384656105, 55.0364267717586, 55.0364261968519, 54.919014503, 54.9190139280932, 54.8016022342413, 54.8016016593346, 54.6841899654827, 54.6841893905759, 54.5667776967241, 54.5667771218173, 54.4493654279655, 54.4493648530587, 54.3319531592068, 54.3319525843, 54.2145408904481, 54.2145403155414, 54.0971286216895, 54.0971280467828, 53.9797163529308, 53.9797157780241, 53.8623040841722, 53.8623035092655, 53.7448918154136, 53.7448912405069, 53.627479546655, 53.6274789717482, 53.5100672778963, 53.5100667029895, 53.3926550091377, 0, 0, 0, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_xjSHmA_Norm[m_JK2pi]_Comp[pol_avrdXh]23",
        "fTitle" : "Projection of Fit1D FitS_JK2pi_JK2pi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 489,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 487,
          "fXmin" : 6.11925081081081,
          "fXmax" : 6.48074918918919,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 89.7287588299346,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 89.7287588299346,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitS_JK2pi_JK2pi",
      "_ymin" : 0,
      "_ymax" : 81.5715989363042,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_xjSHmA_Norm[m_JK2pi]_Comp[histo1]",
      "fTitle" : "Projection of Fit1D FitS_JK2pi_JK2pi",
      "fLineColor" : 8,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 8,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 484,
      "fX" : [6.15, 6.15, 6.1500000030603, 6.1512499969397, 6.1512500030603, 6.1524999969397, 6.1525000030603, 6.1537499969397, 6.1537500030603, 6.1549999969397, 6.1550000030603, 6.1562499969397, 6.1562500030603, 6.1574999969397, 6.1575000030603, 6.1587499969397, 6.1587500030603, 6.1599999969397, 6.1600000030603, 6.1612499969397, 6.1612500030603, 6.1624999969397, 6.1625000030603, 6.1637499969397, 6.1637500030603, 6.1649999969397, 6.1650000030603, 6.1662499969397, 6.1662500030603, 6.1674999969397, 6.1675000030603, 6.1687499969397, 6.1687500030603, 6.1699999969397, 6.1700000030603, 6.1712499969397, 6.1712500030603, 6.1724999969397, 6.1725000030603, 6.1737499969397, 6.1737500030603, 6.1749999969397, 6.1750000030603, 6.1762499969397, 6.1762500030603, 6.1774999969397, 6.1775000030603, 6.1787499969397, 6.1787500030603, 6.1799999969397, 6.1800000030603, 6.1812499969397, 6.1812500030603, 6.1824999969397, 6.1825000030603, 6.1837499969397, 6.1837500030603, 6.1849999969397, 6.1850000030603, 6.1862499969397, 6.1862500030603, 6.1874999969397, 6.1875000030603, 6.1887499969397, 6.1887500030603, 6.1899999969397, 6.1900000030603, 6.1912499969397, 6.1912500030603, 6.1924999969397, 6.1925000030603, 6.1937499969397, 6.1937500030603, 6.1949999969397, 6.1950000030603, 6.1962499969397, 6.1962500030603, 6.1974999969397, 6.1975000030603, 6.1987499969397, 6.1987500030603, 6.1999999969397, 6.2000000030603, 6.2012499969397, 6.2012500030603, 6.2024999969397, 6.2025000030603, 6.2037499969397, 6.2037500030603, 6.2049999969397, 6.2050000030603, 6.2062499969397, 6.2062500030603, 6.2074999969397, 6.2075000030603, 6.2087499969397, 6.2087500030603, 6.2099999969397, 6.2100000030603, 6.2112499969397, 6.2112500030603, 6.2124999969397, 6.2125000030603, 6.2137499969397, 6.2137500030603, 6.2149999969397, 6.2150000030603, 6.2162499969397, 6.2162500030603, 6.2174999969397, 6.2175000030603, 6.2187499969397, 6.2187500030603, 6.2199999969397, 6.2200000030603, 6.2212499969397, 6.2212500030603, 6.2224999969397, 6.2225000030603, 6.2237499969397, 6.2237500030603, 6.2249999969397, 6.2250000030603, 6.2262499969397, 6.2262500030603, 6.2274999969397, 6.2275000030603, 6.2287499969397, 6.2287500030603, 6.2299999969397, 6.2300000030603, 6.2312499969397, 6.2312500030603, 6.2324999969397, 6.2325000030603, 6.2337499969397, 6.2337500030603, 6.2349999969397, 6.2350000030603, 6.2362499969397, 6.2362500030603, 6.2374999969397, 6.2375000030603, 6.2387499969397, 6.2387500030603, 6.2399999969397, 6.2400000030603, 6.2412499969397, 6.2412500030603, 6.2424999969397, 6.2425000030603, 6.2437499969397, 6.2437500030603, 6.2449999969397, 6.2450000030603, 6.2462499969397, 6.2462500030603, 6.2474999969397, 6.2475000030603, 6.2487499969397, 6.2487500030603, 6.2499999969397, 6.2500000030603, 6.2512499969397, 6.2512500030603, 6.2524999969397, 6.2525000030603, 6.2537499969397, 6.2537500030603, 6.2549999969397, 6.2550000030603, 6.2562499969397, 6.2562500030603, 6.2574999969397, 6.2575000030603, 6.2587499969397, 6.2587500030603, 6.2599999969397, 6.2600000030603, 6.2612499969397, 6.2612500030603, 6.2624999969397, 6.2625000030603, 6.2637499969397, 6.2637500030603, 6.2649999969397, 6.2650000030603, 6.2662499969397, 6.2662500030603, 6.2674999969397, 6.2675000030603, 6.2687499969397, 6.2687500030603, 6.2699999969397, 6.2700000030603, 6.2712499969397, 6.2712500030603, 6.2724999969397, 6.2725000030603, 6.2737499969397, 6.2737500030603, 6.2749999969397, 6.2750000030603, 6.2762499969397, 6.2762500030603, 6.2774999969397, 6.2775000030603, 6.2787499969397, 6.2787500030603, 6.2799999969397, 6.2800000030603, 6.2812499969397, 6.2812500030603, 6.2824999969397, 6.2825000030603, 6.2837499969397, 6.2837500030603, 6.2849999969397, 6.2850000030603, 6.2862499969397, 6.2862500030603, 6.2874999969397, 6.2875000030603, 6.2887499969397, 6.2887500030603, 6.2899999969397, 6.2900000030603, 6.2912499969397, 6.2912500030603, 6.2924999969397, 6.2925000030603, 6.2937499969397, 6.2937500030603, 6.2949999969397, 6.2950000030603, 6.2962499969397, 6.2962500030603, 6.2974999969397, 6.2975000030603, 6.2987499969397, 6.2987500030603, 6.2999999969397, 6.3000000030603, 6.3012499969397, 6.3012500030603, 6.3024999969397, 6.3025000030603, 6.3037499969397, 6.3037500030603, 6.3049999969397, 6.3050000030603, 6.3062499969397, 6.3062500030603, 6.3074999969397, 6.3075000030603, 6.3087499969397, 6.3087500030603, 6.3099999969397, 6.3100000030603, 6.3112499969397, 6.3112500030603, 6.3124999969397, 6.3125000030603, 6.3137499969397, 6.3137500030603, 6.3149999969397, 6.3150000030603, 6.3162499969397, 6.3162500030603, 6.3174999969397, 6.3175000030603, 6.3187499969397, 6.3187500030603, 6.3199999969397, 6.3200000030603, 6.3212499969397, 6.3212500030603, 6.3224999969397, 6.3225000030603, 6.3237499969397, 6.3237500030603, 6.3249999969397, 6.3250000030603, 6.3262499969397, 6.3262500030603, 6.3274999969397, 6.3275000030603, 6.3287499969397, 6.3287500030603, 6.3299999969397, 6.3300000030603, 6.3312499969397, 6.3312500030603, 6.3324999969397, 6.3325000030603, 6.3337499969397, 6.3337500030603, 6.3349999969397, 6.3350000030603, 6.3362499969397, 6.3362500030603, 6.3374999969397, 6.3375000030603, 6.3387499969397, 6.3387500030603, 6.3399999969397, 6.3400000030603, 6.3412499969397, 6.3412500030603, 6.3424999969397, 6.3425000030603, 6.3437499969397, 6.3437500030603, 6.3449999969397, 6.3450000030603, 6.3462499969397, 6.3462500030603, 6.3474999969397, 6.3475000030603, 6.3487499969397, 6.3487500030603, 6.3499999969397, 6.3500000030603, 6.3512499969397, 6.3512500030603, 6.3524999969397, 6.3525000030603, 6.3537499969397, 6.3537500030603, 6.3549999969397, 6.3550000030603, 6.3562499969397, 6.3562500030603, 6.3574999969397, 6.3575000030603, 6.3587499969397, 6.3587500030603, 6.3599999969397, 6.3600000030603, 6.3612499969397, 6.3612500030603, 6.3624999969397, 6.3625000030603, 6.3637499969397, 6.3637500030603, 6.3649999969397, 6.3650000030603, 6.3662499969397, 6.3662500030603, 6.3674999969397, 6.3675000030603, 6.3687499969397, 6.3687500030603, 6.3699999969397, 6.3700000030603, 6.3712499969397, 6.3712500030603, 6.3724999969397, 6.3725000030603, 6.3737499969397, 6.3737500030603, 6.3749999969397, 6.3750000030603, 6.3762499969397, 6.3762500030603, 6.3774999969397, 6.3775000030603, 6.3787499969397, 6.3787500030603, 6.3799999969397, 6.3800000030603, 6.3812499969397, 6.3812500030603, 6.3824999969397, 6.3825000030603, 6.3837499969397, 6.3837500030603, 6.3849999969397, 6.3850000030603, 6.3862499969397, 6.3862500030603, 6.3874999969397, 6.3875000030603, 6.3887499969397, 6.3887500030603, 6.3899999969397, 6.3900000030603, 6.3912499969397, 6.3912500030603, 6.3924999969397, 6.3925000030603, 6.3937499969397, 6.3937500030603, 6.3949999969397, 6.3950000030603, 6.3962499969397, 6.3962500030603, 6.3974999969397, 6.3975000030603, 6.3987499969397, 6.3987500030603, 6.3999999969397, 6.4000000030603, 6.4012499969397, 6.4012500030603, 6.4024999969397, 6.4025000030603, 6.4037499969397, 6.4037500030603, 6.4049999969397, 6.4050000030603, 6.4062499969397, 6.4062500030603, 6.4074999969397, 6.4075000030603, 6.4087499969397, 6.4087500030603, 6.4099999969397, 6.4100000030603, 6.4112499969397, 6.4112500030603, 6.4124999969397, 6.4125000030603, 6.4137499969397, 6.4137500030603, 6.4149999969397, 6.4150000030603, 6.4162499969397, 6.4162500030603, 6.4174999969397, 6.4175000030603, 6.4187499969397, 6.4187500030603, 6.4199999969397, 6.4200000030603, 6.4212499969397, 6.4212500030603, 6.4224999969397, 6.4225000030603, 6.4237499969397, 6.4237500030603, 6.4249999969397, 6.4250000030603, 6.4262499969397, 6.4262500030603, 6.4274999969397, 6.4275000030603, 6.4287499969397, 6.4287500030603, 6.4299999969397, 6.4300000030603, 6.4312499969397, 6.4312500030603, 6.4324999969397, 6.4325000030603, 6.4337499969397, 6.4337500030603, 6.4349999969397, 6.4350000030603, 6.4362499969397, 6.4362500030603, 6.4374999969397, 6.4375000030603, 6.4387499969397, 6.4387500030603, 6.4399999969397, 6.4400000030603, 6.4412499969397, 6.4412500030603, 6.4424999969397, 6.4425000030603, 6.4437499969397, 6.4437500030603, 6.4449999969397, 6.4450000030603, 6.4462499969397, 6.4462500030603, 6.4474999969397, 6.4475000030603, 6.4487499969397, 6.4487500030603, 6.4499999969397, 6.45, 6.45],
      "fY" : [0.890774741827583, 0, 0.890774741827583, 0.890774741827583, 0.888039238126494, 0.888039238126494, 0.907994669498835, 0.907994669498835, 0.956216838866539, 0.956216838866539, 0.941980076966004, 0.941980076966004, 0.973442377005388, 0.973442377005388, 0.943391209753502, 0.943391209753502, 1.00821355049686, 1.00821355049686, 0.935701362603739, 0.935701362603739, 1.07311413722581, 1.07311413722581, 1.0072718936229, 1.0072718936229, 0.967999622315035, 0.967999622315035, 1.05062037001364, 1.05062037001364, 1.0432011277385, 1.0432011277385, 1.08156109694037, 1.08156109694037, 1.00794965814597, 1.00794965814597, 1.09874084965615, 1.09874084965615, 1.05076744441421, 1.05076744441421, 1.08788760046413, 1.08788760046413, 1.14064433007996, 1.14064433007996, 1.01066261978975, 1.01066261978975, 1.0316944594453, 1.0316944594453, 1.08570462763439, 1.08570462763439, 1.21273964019327, 1.21273964019327, 1.14786860860612, 1.14786860860612, 1.18880177869646, 1.18880177869646, 1.24327591251843, 1.24327591251843, 1.18753231021578, 1.18753231021578, 1.12231092496461, 1.12231092496461, 1.2243069215739, 1.2243069215739, 1.1968379720334, 1.1968379720334, 1.17654531148373, 1.17654531148373, 1.05836782464319, 1.05836782464319, 1.17103352800455, 1.17103352800455, 1.23382948807628, 1.23382948807628, 1.24470618100791, 1.24470618100791, 1.09173107132865, 1.09173107132865, 1.18836726801848, 1.18836726801848, 1.1836276251423, 1.1836276251423, 1.14764338840688, 1.14764338840688, 1.09687496843255, 1.09687496843255, 1.21256130747323, 1.21256130747323, 1.10586393939172, 1.10586393939172, 1.13982860816617, 1.13982860816617, 1.16608198978968, 1.16608198978968, 1.11152560250527, 1.11152560250527, 1.13064066598116, 1.13064066598116, 1.08577916670389, 1.08577916670389, 1.03357336496867, 1.03357336496867, 1.09387346845523, 1.09387346845523, 1.04846114148427, 1.04846114148427, 0.985920157127428, 0.985920157127428, 1.08055732417516, 1.08055732417516, 0.986909302602115, 0.986909302602115, 0.948928841458392, 0.948928841458392, 0.950093013484713, 0.950093013484713, 0.862454103268524, 0.862454103268524, 0.852612140860809, 0.852612140860809, 0.827974774279, 0.827974774279, 0.868372846022306, 0.868372846022306, 0.804122572599969, 0.804122572599969, 0.702507586852649, 0.702507586852649, 0.651658215845856, 0.651658215845856, 0.631177754912075, 0.631177754912075, 0.66629993328257, 0.66629993328257, 0.538572228349345, 0.538572228349345, 0.490317297858353, 0.490317297858353, 0.424639561180334, 0.424639561180334, 0.352212782637679, 0.352212782637679, 0.398622871158562, 0.398622871158562, 0.307451094580829, 0.307451094580829, 0.281021358928978, 0.281021358928978, 0.257605170731749, 0.257605170731749, 0.19725880593425, 0.19725880593425, 0.192308670336274, 0.192308670336274, 0.181843745651481, 0.181843745651481, 0.151861507001498, 0.151861507001498, 0.137118037222768, 0.137118037222768, 0.132673933241267, 0.132673933241267, 0.0685941779591023, 0.0685941779591023, 0.0744638792148736, 0.0744638792148736, 0.0646115975542583, 0.0646115975542583, 0.0706946405974047, 0.0706946405974047, 0.0376396596764763, 0.0376396596764763, 0.0331441159725349, 0.0331441159725349, 0.0238906781530997, 0.0238906781530997, 0.0180927154292914, 0.0180927154292914, 0.0185503833748958, 0.0185503833748958, 0.0134372029549141, 0.0134372029549141, 0.0237545006456481, 0.0237545006456481, 0.0190819485675347, 0.0190819485675347, 0.0111845743853879, 0.0111845743853879, 0.00411821784217259, 0.00411821784217259, 0.0136139029412187, 0.0136139029412187, 0.0120601352861026, 0.0120601352861026, 0.0160217343580227, 0.0160217343580227, 0.00648479612003698, 0.00648479612003698, 0.0116637723438527, 0.0116637723438527, 0.00189890455484323, 0.00189890455484323, 0.0130492604103213, 0.0130492604103213, 0.0110354430220872, 0.0110354430220872, 0.00414615199089742, 0.00414615199089742, 0.0103080272696659, 0.0103080272696659, 0.00457936571787404, 0.00457936571787404, 0.00208747062532517, 0.00208747062532517, 0, 0, 0.0034473043825628, 0.0034473043825628, 0.00748768011767211, 0.00748768011767211, 0, 0, 0, 0, 0, 0, 0.00373622624416709, 0.00373622624416709, 0.00789481628481054, 0.00789481628481054, 0.00317511765037894, 0.00317511765037894, 0.00347119622382344, 0.00347119622382344, 0.00490328490615975, 0.00490328490615975, 0.00386462595913709, 0.00386462595913709, 0.00387096669546536, 0.00387096669546536, 0.00542383775590624, 0.00542383775590624, 0, 0, 0, 0, 0, 0, 0.0096408293359604, 0.0096408293359604, 0.00121028814449837, 0.00121028814449837, 0.00164558035873826, 0.00164558035873826, 0, 0, 0.00212515127867212, 0.00212515127867212, 0.00178998141220068, 0.00178998141220068, 0.00205043257715358, 0.00205043257715358, 0.00177908432340345, 0.00177908432340345, 0.0090173762995084, 0.0090173762995084, 0.00193500765553375, 0.00193500765553375, 0.00436773415255517, 0.00436773415255517, 0, 0, 0.00366827368203749, 0.00366827368203749, 0.00180899501137195, 0.00180899501137195, 0, 0, 0.00170264033265499, 0.00170264033265499, 0.00211529030266523, 0.00211529030266523, 0, 0, 0.00195731294296926, 0.00195731294296926, 0, 0, 0, 0, 0.00306110219437362, 0.00306110219437362, 0.00141557770158468, 0.00141557770158468, 0, 0, 0, 0, 0, 0, 0.00206658497873838, 0.00206658497873838, 0, 0, 0.00242919882159474, 0.00242919882159474, 0, 0, 0, 0, 0.0018891652902916, 0.0018891652902916, 0, 0, 0, 0, 0, 0, 0, 0, 0.00240392549661365, 0.00240392549661365, 0.00185823825296842, 0.00185823825296842, 0, 0, 0, 0, 0.0016909988863404, 0.0016909988863404, 0, 0, 0.00170734011679067, 0.00170734011679067, 0, 0, 0.00132216239857577, 0.00132216239857577, 0, 0, 0.00185823825296842, 0.00185823825296842, 0, 0, 0.00408917694105076, 0.00408917694105076, 0, 0, 0.00183775844168421, 0.00183775844168421, 0, 0, 0, 0, 0.00159008032649567, 0.00159008032649567, 0, 0, 0, 0, 0.00211529030266523, 0.00211529030266523, 0, 0, 0.00242919882159474, 0.00242919882159474, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.00183775844168421, 0.00183775844168421, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_xjSHmA_Norm[m_JK2pi]_Comp[histo1]24",
        "fTitle" : "Projection of Fit1D FitS_JK2pi_JK2pi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 487,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 485,
          "fXmin" : 6.11999999969397,
          "fXmax" : 6.48000000336633,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1.3691767991087,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1.3691767991087,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitS_JK2pi_JK2pi",
      "_ymin" : 0,
      "_ymax" : 1.24470618100791,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_xjSHmA_Norm[m_JK2pi]_Comp[histo1_GdQJSm]",
      "fTitle" : "Projection of Fit1D FitS_JK2pi_JK2pi",
      "fLineColor" : 4,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 4,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 484,
      "fX" : [6.15, 6.15, 6.1500000030603, 6.1512499969397, 6.1512500030603, 6.1524999969397, 6.1525000030603, 6.1537499969397, 6.1537500030603, 6.1549999969397, 6.1550000030603, 6.1562499969397, 6.1562500030603, 6.1574999969397, 6.1575000030603, 6.1587499969397, 6.1587500030603, 6.1599999969397, 6.1600000030603, 6.1612499969397, 6.1612500030603, 6.1624999969397, 6.1625000030603, 6.1637499969397, 6.1637500030603, 6.1649999969397, 6.1650000030603, 6.1662499969397, 6.1662500030603, 6.1674999969397, 6.1675000030603, 6.1687499969397, 6.1687500030603, 6.1699999969397, 6.1700000030603, 6.1712499969397, 6.1712500030603, 6.1724999969397, 6.1725000030603, 6.1737499969397, 6.1737500030603, 6.1749999969397, 6.1750000030603, 6.1762499969397, 6.1762500030603, 6.1774999969397, 6.1775000030603, 6.1787499969397, 6.1787500030603, 6.1799999969397, 6.1800000030603, 6.1812499969397, 6.1812500030603, 6.1824999969397, 6.1825000030603, 6.1837499969397, 6.1837500030603, 6.1849999969397, 6.1850000030603, 6.1862499969397, 6.1862500030603, 6.1874999969397, 6.1875000030603, 6.1887499969397, 6.1887500030603, 6.1899999969397, 6.1900000030603, 6.1912499969397, 6.1912500030603, 6.1924999969397, 6.1925000030603, 6.1937499969397, 6.1937500030603, 6.1949999969397, 6.1950000030603, 6.1962499969397, 6.1962500030603, 6.1974999969397, 6.1975000030603, 6.1987499969397, 6.1987500030603, 6.1999999969397, 6.2000000030603, 6.2012499969397, 6.2012500030603, 6.2024999969397, 6.2025000030603, 6.2037499969397, 6.2037500030603, 6.2049999969397, 6.2050000030603, 6.2062499969397, 6.2062500030603, 6.2074999969397, 6.2075000030603, 6.2087499969397, 6.2087500030603, 6.2099999969397, 6.2100000030603, 6.2112499969397, 6.2112500030603, 6.2124999969397, 6.2125000030603, 6.2137499969397, 6.2137500030603, 6.2149999969397, 6.2150000030603, 6.2162499969397, 6.2162500030603, 6.2174999969397, 6.2175000030603, 6.2187499969397, 6.2187500030603, 6.2199999969397, 6.2200000030603, 6.2212499969397, 6.2212500030603, 6.2224999969397, 6.2225000030603, 6.2237499969397, 6.2237500030603, 6.2249999969397, 6.2250000030603, 6.2262499969397, 6.2262500030603, 6.2274999969397, 6.2275000030603, 6.2287499969397, 6.2287500030603, 6.2299999969397, 6.2300000030603, 6.2312499969397, 6.2312500030603, 6.2324999969397, 6.2325000030603, 6.2337499969397, 6.2337500030603, 6.2349999969397, 6.2350000030603, 6.2362499969397, 6.2362500030603, 6.2374999969397, 6.2375000030603, 6.2387499969397, 6.2387500030603, 6.2399999969397, 6.2400000030603, 6.2412499969397, 6.2412500030603, 6.2424999969397, 6.2425000030603, 6.2437499969397, 6.2437500030603, 6.2449999969397, 6.2450000030603, 6.2462499969397, 6.2462500030603, 6.2474999969397, 6.2475000030603, 6.2487499969397, 6.2487500030603, 6.2499999969397, 6.2500000030603, 6.2512499969397, 6.2512500030603, 6.2524999969397, 6.2525000030603, 6.2537499969397, 6.2537500030603, 6.2549999969397, 6.2550000030603, 6.2562499969397, 6.2562500030603, 6.2574999969397, 6.2575000030603, 6.2587499969397, 6.2587500030603, 6.2599999969397, 6.2600000030603, 6.2612499969397, 6.2612500030603, 6.2624999969397, 6.2625000030603, 6.2637499969397, 6.2637500030603, 6.2649999969397, 6.2650000030603, 6.2662499969397, 6.2662500030603, 6.2674999969397, 6.2675000030603, 6.2687499969397, 6.2687500030603, 6.2699999969397, 6.2700000030603, 6.2712499969397, 6.2712500030603, 6.2724999969397, 6.2725000030603, 6.2737499969397, 6.2737500030603, 6.2749999969397, 6.2750000030603, 6.2762499969397, 6.2762500030603, 6.2774999969397, 6.2775000030603, 6.2787499969397, 6.2787500030603, 6.2799999969397, 6.2800000030603, 6.2812499969397, 6.2812500030603, 6.2824999969397, 6.2825000030603, 6.2837499969397, 6.2837500030603, 6.2849999969397, 6.2850000030603, 6.2862499969397, 6.2862500030603, 6.2874999969397, 6.2875000030603, 6.2887499969397, 6.2887500030603, 6.2899999969397, 6.2900000030603, 6.2912499969397, 6.2912500030603, 6.2924999969397, 6.2925000030603, 6.2937499969397, 6.2937500030603, 6.2949999969397, 6.2950000030603, 6.2962499969397, 6.2962500030603, 6.2974999969397, 6.2975000030603, 6.2987499969397, 6.2987500030603, 6.2999999969397, 6.3000000030603, 6.3012499969397, 6.3012500030603, 6.3024999969397, 6.3025000030603, 6.3037499969397, 6.3037500030603, 6.3049999969397, 6.3050000030603, 6.3062499969397, 6.3062500030603, 6.3074999969397, 6.3075000030603, 6.3087499969397, 6.3087500030603, 6.3099999969397, 6.3100000030603, 6.3112499969397, 6.3112500030603, 6.3124999969397, 6.3125000030603, 6.3137499969397, 6.3137500030603, 6.3149999969397, 6.3150000030603, 6.3162499969397, 6.3162500030603, 6.3174999969397, 6.3175000030603, 6.3187499969397, 6.3187500030603, 6.3199999969397, 6.3200000030603, 6.3212499969397, 6.3212500030603, 6.3224999969397, 6.3225000030603, 6.3237499969397, 6.3237500030603, 6.3249999969397, 6.3250000030603, 6.3262499969397, 6.3262500030603, 6.3274999969397, 6.3275000030603, 6.3287499969397, 6.3287500030603, 6.3299999969397, 6.3300000030603, 6.3312499969397, 6.3312500030603, 6.3324999969397, 6.3325000030603, 6.3337499969397, 6.3337500030603, 6.3349999969397, 6.3350000030603, 6.3362499969397, 6.3362500030603, 6.3374999969397, 6.3375000030603, 6.3387499969397, 6.3387500030603, 6.3399999969397, 6.3400000030603, 6.3412499969397, 6.3412500030603, 6.3424999969397, 6.3425000030603, 6.3437499969397, 6.3437500030603, 6.3449999969397, 6.3450000030603, 6.3462499969397, 6.3462500030603, 6.3474999969397, 6.3475000030603, 6.3487499969397, 6.3487500030603, 6.3499999969397, 6.3500000030603, 6.3512499969397, 6.3512500030603, 6.3524999969397, 6.3525000030603, 6.3537499969397, 6.3537500030603, 6.3549999969397, 6.3550000030603, 6.3562499969397, 6.3562500030603, 6.3574999969397, 6.3575000030603, 6.3587499969397, 6.3587500030603, 6.3599999969397, 6.3600000030603, 6.3612499969397, 6.3612500030603, 6.3624999969397, 6.3625000030603, 6.3637499969397, 6.3637500030603, 6.3649999969397, 6.3650000030603, 6.3662499969397, 6.3662500030603, 6.3674999969397, 6.3675000030603, 6.3687499969397, 6.3687500030603, 6.3699999969397, 6.3700000030603, 6.3712499969397, 6.3712500030603, 6.3724999969397, 6.3725000030603, 6.3737499969397, 6.3737500030603, 6.3749999969397, 6.3750000030603, 6.3762499969397, 6.3762500030603, 6.3774999969397, 6.3775000030603, 6.3787499969397, 6.3787500030603, 6.3799999969397, 6.3800000030603, 6.3812499969397, 6.3812500030603, 6.3824999969397, 6.3825000030603, 6.3837499969397, 6.3837500030603, 6.3849999969397, 6.3850000030603, 6.3862499969397, 6.3862500030603, 6.3874999969397, 6.3875000030603, 6.3887499969397, 6.3887500030603, 6.3899999969397, 6.3900000030603, 6.3912499969397, 6.3912500030603, 6.3924999969397, 6.3925000030603, 6.3937499969397, 6.3937500030603, 6.3949999969397, 6.3950000030603, 6.3962499969397, 6.3962500030603, 6.3974999969397, 6.3975000030603, 6.3987499969397, 6.3987500030603, 6.3999999969397, 6.4000000030603, 6.4012499969397, 6.4012500030603, 6.4024999969397, 6.4025000030603, 6.4037499969397, 6.4037500030603, 6.4049999969397, 6.4050000030603, 6.4062499969397, 6.4062500030603, 6.4074999969397, 6.4075000030603, 6.4087499969397, 6.4087500030603, 6.4099999969397, 6.4100000030603, 6.4112499969397, 6.4112500030603, 6.4124999969397, 6.4125000030603, 6.4137499969397, 6.4137500030603, 6.4149999969397, 6.4150000030603, 6.4162499969397, 6.4162500030603, 6.4174999969397, 6.4175000030603, 6.4187499969397, 6.4187500030603, 6.4199999969397, 6.4200000030603, 6.4212499969397, 6.4212500030603, 6.4224999969397, 6.4225000030603, 6.4237499969397, 6.4237500030603, 6.4249999969397, 6.4250000030603, 6.4262499969397, 6.4262500030603, 6.4274999969397, 6.4275000030603, 6.4287499969397, 6.4287500030603, 6.4299999969397, 6.4300000030603, 6.4312499969397, 6.4312500030603, 6.4324999969397, 6.4325000030603, 6.4337499969397, 6.4337500030603, 6.4349999969397, 6.4350000030603, 6.4362499969397, 6.4362500030603, 6.4374999969397, 6.4375000030603, 6.4387499969397, 6.4387500030603, 6.4399999969397, 6.4400000030603, 6.4412499969397, 6.4412500030603, 6.4424999969397, 6.4425000030603, 6.4437499969397, 6.4437500030603, 6.4449999969397, 6.4450000030603, 6.4462499969397, 6.4462500030603, 6.4474999969397, 6.4475000030603, 6.4487499969397, 6.4487500030603, 6.4499999969397, 6.45, 6.45],
      "fY" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.00642502271808933, 0.00642502271808933, 0.00917972639403924, 0.00917972639403924, 0.00942485744450218, 0.00942485744450218, 0, 0, 0, 0, 0.00859352818970158, 0.00859352818970158, 0.00896042736808932, 0.00896042736808932, 0.00921702513080203, 0.00921702513080203, 0.00978124279173535, 0.00978124279173535, 0.00835572398704009, 0.00835572398704009, 0.00741758866162114, 0.00741758866162114, 0, 0, 0.0266551313681274, 0.0266551313681274, 0.018317232424802, 0.018317232424802, 0, 0, 0.0262535957871217, 0.0262535957871217, 0.0180130870246497, 0.0180130870246497, 0.0305845993231862, 0.0305845993231862, 0.00888138427428541, 0.00888138427428541, 0.0268959592527328, 0.0268959592527328, 0.00867877847430444, 0.00867877847430444, 0.0284479289401244, 0.0284479289401244, 0.017636444485054, 0.017636444485054, 0.0461185242666913, 0.0461185242666913, 0.0172708404258212, 0.0172708404258212, 0.0454779553793324, 0.0454779553793324, 0.0184804104893289, 0.0184804104893289, 0.0442089227558846, 0.0442089227558846, 0.0256143263620404, 0.0256143263620404, 0.0365029029802493, 0.0365029029802493, 0.0294439667758509, 0.0294439667758509, 0.0522964007254381, 0.0522964007254381, 0.0370087690519997, 0.0370087690519997, 0.0411027075848667, 0.0411027075848667, 0.0375268618824524, 0.0375268618824524, 0.0259881111269749, 0.0259881111269749, 0.0418002964600238, 0.0418002964600238, 0.0345818391003154, 0.0345818391003154, 0.0273852641294409, 0.0273852641294409, 0.0631511009874815, 0.0631511009874815, 0.0424985420153158, 0.0424985420153158, 0.0453412373548444, 0.0453412373548444, 0.0199217052525031, 0.0199217052525031, 0.09559275351269, 0.09559275351269, 0.0700621834010831, 0.0700621834010831, 0.067677107253129, 0.067677107253129, 0.086025792571694, 0.086025792571694, 0.0683083123681939, 0.0683083123681939, 0.10506655621148, 0.10506655621148, 0.0524297102673211, 0.0524297102673211, 0.0762731127599533, 0.0762731127599533, 0.0451432291844323, 0.0451432291844323, 0.0554820324988022, 0.0554820324988022, 0.093670411017467, 0.093670411017467, 0.0633101704580426, 0.0633101704580426, 0.142617499840043, 0.142617499840043, 0.124003432359025, 0.124003432359025, 0.0926441207270601, 0.0926441207270601, 0.103127306808657, 0.103127306808657, 0.20799287720488, 0.20799287720488, 0.165838515493708, 0.165838515493708, 0.121046439931042, 0.121046439931042, 0.116218096741487, 0.116218096741487, 0.168651218965911, 0.168651218965911, 0.0999523174228756, 0.0999523174228756, 0.136763999046451, 0.136763999046451, 0.138450798368631, 0.138450798368631, 0.0908607025625984, 0.0908607025625984, 0.0885168687067146, 0.0885168687067146, 0.221628030648057, 0.221628030648057, 0.123209120406643, 0.123209120406643, 0.140605265130798, 0.140605265130798, 0.238140290859631, 0.238140290859631, 0.196333907078991, 0.196333907078991, 0.202139918432986, 0.202139918432986, 0.217708796827058, 0.217708796827058, 0.268228248903438, 0.268228248903438, 0.259771737545058, 0.259771737545058, 0.186339471691661, 0.186339471691661, 0.286966189189586, 0.286966189189586, 0.254519936428935, 0.254519936428935, 0.288901290041716, 0.288901290041716, 0.412561177929743, 0.412561177929743, 0.51467245116629, 0.51467245116629, 0.44831932224906, 0.44831932224906, 0.481263679052777, 0.481263679052777, 0.615977140523279, 0.615977140523279, 0.694747069289062, 0.694747069289062, 0.69755424136034, 0.69755424136034, 0.94387858733783, 0.94387858733783, 0.842285653621098, 0.842285653621098, 1.09604892775872, 1.09604892775872, 1.26591130115926, 1.26591130115926, 1.2680032269562, 1.2680032269562, 1.35027378201571, 1.35027378201571, 1.50400314361782, 1.50400314361782, 1.44472298092819, 1.44472298092819, 1.67725974028325, 1.67725974028325, 2.14312288732236, 2.14312288732236, 2.18903029066293, 2.18903029066293, 2.24440923132955, 2.24440923132955, 2.61379963178123, 2.61379963178123, 2.62724176990772, 2.62724176990772, 2.72212391907548, 2.72212391907548, 2.87398650235548, 2.87398650235548, 2.96557382669909, 2.96557382669909, 3.11499859095046, 3.11499859095046, 3.61094188536172, 3.61094188536172, 3.63657978966765, 3.63657978966765, 3.61307172488158, 3.61307172488158, 4.06082967942674, 4.06082967942674, 3.7590377791839, 3.7590377791839, 4.17545542760154, 4.17545542760154, 4.13369696409826, 4.13369696409826, 4.18921154916946, 4.18921154916946, 4.09691509366811, 4.09691509366811, 4.45051959857637, 4.45051959857637, 4.55197761058411, 4.55197761058411, 4.57047906263374, 4.57047906263374, 4.7375991953829, 4.7375991953829, 4.58626006608388, 4.58626006608388, 4.43327007767069, 4.43327007767069, 4.84540936814699, 4.84540936814699, 4.86394550958534, 4.86394550958534, 4.66488489981033, 4.66488489981033, 4.72504252614011, 4.72504252614011, 4.21658147686443, 4.21658147686443, 4.75524631005152, 4.75524631005152, 4.81199592630808, 4.81199592630808, 4.62814350033368, 4.62814350033368, 4.73145694990184, 4.73145694990184, 4.61922565901979, 4.61922565901979, 4.48021727320116, 4.48021727320116, 4.65675957760782, 4.65675957760782, 4.45257916984729, 4.45257916984729, 4.44754075850453, 4.44754075850453, 4.48661746541881, 4.48661746541881, 4.91870137546237, 4.91870137546237, 4.22983549176751, 4.22983549176751, 4.50266975767811, 4.50266975767811, 4.42931281894283, 4.42931281894283, 4.23026555124041, 4.23026555124041, 4.38418992947009, 4.38418992947009, 4.49728311824096, 4.49728311824096, 4.67378850958013, 4.67378850958013, 5.00198392672724, 5.00198392672724, 4.58026502813698, 4.58026502813698, 4.49870849632848, 4.49870849632848, 4.61495085896447, 4.61495085896447, 4.4467393446781, 4.4467393446781, 4.36727440511472, 4.36727440511472, 4.48175783784864, 4.48175783784864, 4.34997818695501, 4.34997818695501, 4.54033620752046, 4.54033620752046, 4.31234865018015, 4.31234865018015, 4.2865508633711, 4.2865508633711, 4.00181324503849, 4.00181324503849, 4.22702654075322, 4.22702654075322, 4.21515876719142, 4.21515876719142, 3.8483282657325, 3.8483282657325, 3.71267318748952, 3.71267318748952, 4.18915995982214, 4.18915995982214, 4.01407816762748, 4.01407816762748, 4.26593424808145, 4.26593424808145, 4.30923772358975, 4.30923772358975, 3.85288769666957, 3.85288769666957, 3.94489952128917, 3.94489952128917, 3.69938581740498, 3.69938581740498, 3.5864480637797, 3.5864480637797, 3.72913663795223, 3.72913663795223, 3.62067692862126, 3.62067692862126, 3.45934147380796, 3.45934147380796, 3.66432596380943, 3.66432596380943, 3.34538483057316, 3.34538483057316, 3.51139312394047, 3.51139312394047, 3.73251462836215, 3.73251462836215, 3.45850514822494, 3.45850514822494, 3.16994836161569, 3.16994836161569, 3.76075935128275, 3.76075935128275, 3.78475462408595, 3.78475462408595, 3.8452813810905, 3.8452813810905, 3.39760147766994, 3.39760147766994, 3.37167293854959, 3.37167293854959, 3.14766643329991, 3.14766643329991, 3.64416208951607, 3.64416208951607, 3.40834673819183, 3.40834673819183, 3.52785257178141, 3.52785257178141, 3.39401735223863, 3.39401735223863, 3.46381351416961, 3.46381351416961, 3.12710318630059, 3.12710318630059, 2.8860159373634, 2.8860159373634, 3.16458129055165, 3.16458129055165, 3.24682849698415, 3.24682849698415, 2.89826262578653, 2.89826262578653, 2.79354892570087, 2.79354892570087, 3.03058885692027, 3.03058885692027, 3.00921863689761, 3.00921863689761, 3.10792818195344, 3.10792818195344, 2.66058805664797, 2.66058805664797, 2.8157861580735, 2.8157861580735, 2.77800452167119, 2.77800452167119, 2.92429434360151, 2.92429434360151, 2.96846127357374, 2.96846127357374, 3.04258671568975, 3.04258671568975, 2.62710256761711, 2.62710256761711, 2.62710256761711, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_xjSHmA_Norm[m_JK2pi]_Comp[histo1_GdQJSm]25",
        "fTitle" : "Projection of Fit1D FitS_JK2pi_JK2pi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 487,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 485,
          "fXmin" : 6.11999999969397,
          "fXmax" : 6.48000000336633,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 5.50218231939997,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 5.50218231939997,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitS_JK2pi_JK2pi",
      "_ymin" : 0,
      "_ymax" : 5.00198392672724,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_xjSHmA_Norm[m_JK2pi]_Comp[cb2_XEFMJs]",
      "fTitle" : "Projection of Fit1D FitS_JK2pi_JK2pi",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 623,
      "fX" : [6.15, 6.15, 6.1500000030603, 6.1512499969397, 6.1512500030603, 6.1524999969397, 6.1525000030603, 6.1537499969397, 6.1537500030603, 6.1549999969397, 6.1550000030603, 6.1562499969397, 6.1562500030603, 6.1574999969397, 6.1575000030603, 6.1587499969397, 6.1587500030603, 6.1599999969397, 6.1600000030603, 6.1612499969397, 6.1612500030603, 6.1624999969397, 6.1625000030603, 6.1637499969397, 6.1637500030603, 6.1649999969397, 6.1650000030603, 6.1662499969397, 6.1662500030603, 6.1674999969397, 6.1675000030603, 6.1687499969397, 6.1687500030603, 6.1699999969397, 6.1700000030603, 6.1712499969397, 6.1712500030603, 6.1724999969397, 6.1725000030603, 6.1737499969397, 6.1737500030603, 6.1749999969397, 6.1750000030603, 6.1762499969397, 6.1762500030603, 6.1774999969397, 6.1775000030603, 6.1787499969397, 6.1787500030603, 6.1799999969397, 6.1800000030603, 6.1812499969397, 6.1812500030603, 6.1824999969397, 6.1825000030603, 6.1837499969397, 6.1837500030603, 6.1849999969397, 6.1850000030603, 6.1862499969397, 6.1862500030603, 6.1874999969397, 6.1875000030603, 6.1887499969397, 6.1887500030603, 6.1899999969397, 6.1900000030603, 6.1912499969397, 6.1912500030603, 6.1924999969397, 6.1925000030603, 6.1937499969397, 6.1937500030603, 6.1949999969397, 6.1950000030603, 6.1962499969397, 6.1962500030603, 6.1974999969397, 6.1975000030603, 6.1987499969397, 6.1987500030603, 6.1999999969397, 6.2000000030603, 6.2012499969397, 6.2012500030603, 6.2024999969397, 6.2025000030603, 6.2037499969397, 6.2037500030603, 6.2049999969397, 6.2050000030603, 6.2062499969397, 6.2062500030603, 6.2074999969397, 6.2075000030603, 6.2087499969397, 6.2087500030603, 6.2099999969397, 6.2100000030603, 6.2112499969397, 6.2112500030603, 6.2124999969397, 6.2125000030603, 6.2137499969397, 6.2137500030603, 6.2149999969397, 6.2150000030603, 6.2162499969397, 6.2162500030603, 6.2174999969397, 6.2175000030603, 6.2187499969397, 6.2187500030603, 6.2199999969397, 6.2200000030603, 6.2212499969397, 6.2212500030603, 6.2224999969397, 6.2225000030603, 6.2237499969397, 6.2237500030603, 6.2249999969397, 6.2250000030603, 6.2262499969397, 6.2262500030603, 6.2274999969397, 6.2275000030603, 6.2287499969397, 6.2287500030603, 6.2299999969397, 6.2300000030603, 6.2312499969397, 6.2312500030603, 6.2324999969397, 6.2325000030603, 6.2337499969397, 6.2337500030603, 6.2349999969397, 6.2350000030603, 6.2362499969397, 6.2362500030603, 6.2374999969397, 6.2375000030603, 6.2387499969397, 6.2387500030603, 6.2399999969397, 6.2400000030603, 6.2412499969397, 6.2412500030603, 6.2424999969397, 6.2425000030603, 6.2437499969397, 6.2437500030603, 6.2449999969397, 6.2450000030603, 6.245625, 6.2462499969397, 6.2462500030603, 6.246875, 6.2474999969397, 6.2475000030603, 6.248125, 6.2487499969397, 6.2487500030603, 6.249375, 6.2499999969397, 6.2500000030603, 6.250625, 6.2512499969397, 6.2512500030603, 6.251875, 6.25218749846985, 6.2524999969397, 6.2525000030603, 6.25281250153015, 6.253125, 6.25343749846985, 6.2537499969397, 6.2537500030603, 6.25406250153015, 6.254375, 6.25468749846985, 6.2549999969397, 6.2550000030603, 6.25531250153015, 6.255625, 6.25593749846985, 6.2562499969397, 6.2562500030603, 6.25656250153015, 6.25671875076508, 6.256875, 6.25703124923493, 6.25718749846985, 6.25734374770478, 6.2574999969397, 6.2575000030603, 6.25781250153015, 6.258125, 6.25843749846985, 6.2587499969397, 6.2587500030603, 6.25906250153015, 6.259375, 6.25968749846985, 6.2599999969397, 6.2600000030603, 6.26031250153015, 6.260625, 6.26093749846985, 6.2612499969397, 6.2612500030603, 6.26156250153015, 6.261875, 6.26218749846985, 6.2624999969397, 6.2625000030603, 6.26281250153015, 6.263125, 6.2637499969397, 6.2637500030603, 6.2649999969397, 6.2650000030603, 6.265625, 6.2662499969397, 6.2662500030603, 6.26656250153015, 6.266875, 6.26718749846985, 6.2674999969397, 6.2675000030603, 6.26781250153015, 6.268125, 6.26843749846985, 6.2687499969397, 6.2687500030603, 6.26906250153015, 6.269375, 6.26968749846985, 6.2699999969397, 6.2700000030603, 6.27015625229522, 6.27031250153015, 6.27046875076508, 6.270625, 6.27078124923493, 6.27093749846985, 6.27109374770478, 6.2712499969397, 6.2712500030603, 6.27140625229523, 6.27156250153015, 6.27171875076507, 6.271875, 6.27203124923492, 6.27218749846985, 6.27234374770478, 6.2724999969397, 6.2725000030603, 6.27265625229522, 6.27281250153015, 6.27296875076508, 6.273125, 6.27328124923493, 6.27343749846985, 6.27359374770478, 6.2737499969397, 6.2737500030603, 6.27390625229522, 6.27406250153015, 6.27421875076508, 6.274375, 6.27453124923493, 6.27468749846985, 6.27484374770478, 6.2749999969397, 6.2750000030603, 6.27515625229523, 6.27531250153015, 6.27546875076508, 6.275625, 6.27578124923492, 6.27593749846985, 6.27609374770478, 6.2762499969397, 6.2762500030603, 6.27640625229522, 6.27656250153015, 6.27671875076508, 6.276875, 6.27703124923493, 6.27718749846985, 6.27734374770477, 6.2774999969397, 6.2775000030603, 6.27765625229523, 6.27781250153015, 6.27796875076507, 6.278125, 6.27843749846985, 6.2787499969397, 6.2787500030603, 6.27906250153015, 6.279375, 6.27968749846985, 6.2799999969397, 6.2800000030603, 6.28031250153015, 6.280625, 6.28093749846985, 6.2812499969397, 6.2812500030603, 6.28156250153015, 6.281875, 6.28218749846985, 6.2824999969397, 6.2825000030603, 6.283125, 6.2837499969397, 6.2837500030603, 6.284375, 6.2849999969397, 6.2850000030603, 6.28531250153015, 6.285625, 6.28593749846985, 6.2862499969397, 6.2862500030603, 6.28656250153015, 6.286875, 6.28718749846985, 6.2874999969397, 6.2875000030603, 6.28781250153015, 6.288125, 6.28843749846985, 6.2887499969397, 6.2887500030603, 6.28906250153015, 6.289375, 6.28968749846985, 6.2899999969397, 6.2900000030603, 6.29031250153015, 6.290625, 6.29093749846985, 6.2912499969397, 6.2912500030603, 6.29156250153015, 6.291875, 6.29218749846985, 6.29234374770478, 6.2924999969397, 6.2925000030603, 6.29281250153015, 6.293125, 6.29343749846985, 6.2937499969397, 6.2937500030603, 6.29406250153015, 6.294375, 6.29468749846985, 6.2949999969397, 6.2950000030603, 6.29531250153015, 6.295625, 6.29593749846985, 6.2962499969397, 6.2962500030603, 6.29656250153015, 6.296875, 6.2974999969397, 6.2975000030603, 6.298125, 6.2987499969397, 6.2987500030603, 6.299375, 6.2999999969397, 6.3000000030603, 6.300625, 6.3012499969397, 6.3012500030603, 6.301875, 6.3024999969397, 6.3025000030603, 6.303125, 6.3037499969397, 6.3037500030603, 6.3049999969397, 6.3050000030603, 6.3062499969397, 6.3062500030603, 6.3074999969397, 6.3075000030603, 6.3087499969397, 6.3087500030603, 6.3099999969397, 6.3100000030603, 6.3112499969397, 6.3112500030603, 6.3124999969397, 6.3125000030603, 6.3137499969397, 6.3137500030603, 6.3149999969397, 6.3150000030603, 6.3162499969397, 6.3162500030603, 6.3174999969397, 6.3175000030603, 6.3187499969397, 6.3187500030603, 6.3199999969397, 6.3200000030603, 6.3212499969397, 6.3212500030603, 6.3224999969397, 6.3225000030603, 6.3237499969397, 6.3237500030603, 6.3249999969397, 6.3250000030603, 6.3262499969397, 6.3262500030603, 6.3274999969397, 6.3275000030603, 6.3287499969397, 6.3287500030603, 6.3299999969397, 6.3300000030603, 6.3312499969397, 6.3312500030603, 6.3324999969397, 6.3325000030603, 6.3337499969397, 6.3337500030603, 6.3349999969397, 6.3350000030603, 6.3362499969397, 6.3362500030603, 6.3374999969397, 6.3375000030603, 6.3387499969397, 6.3387500030603, 6.3399999969397, 6.3400000030603, 6.3412499969397, 6.3412500030603, 6.3424999969397, 6.3425000030603, 6.3437499969397, 6.3437500030603, 6.3449999969397, 6.3450000030603, 6.3462499969397, 6.3462500030603, 6.3474999969397, 6.3475000030603, 6.3487499969397, 6.3487500030603, 6.3499999969397, 6.3500000030603, 6.3512499969397, 6.3512500030603, 6.3524999969397, 6.3525000030603, 6.3537499969397, 6.3537500030603, 6.3549999969397, 6.3550000030603, 6.3562499969397, 6.3562500030603, 6.3574999969397, 6.3575000030603, 6.3587499969397, 6.3587500030603, 6.3599999969397, 6.3600000030603, 6.3612499969397, 6.3612500030603, 6.3624999969397, 6.3625000030603, 6.3637499969397, 6.3637500030603, 6.3649999969397, 6.3650000030603, 6.3662499969397, 6.3662500030603, 6.3674999969397, 6.3675000030603, 6.3687499969397, 6.3687500030603, 6.3699999969397, 6.3700000030603, 6.3712499969397, 6.3712500030603, 6.3724999969397, 6.3725000030603, 6.3737499969397, 6.3737500030603, 6.3749999969397, 6.3750000030603, 6.3762499969397, 6.3762500030603, 6.3774999969397, 6.3775000030603, 6.3787499969397, 6.3787500030603, 6.3799999969397, 6.3800000030603, 6.3812499969397, 6.3812500030603, 6.3824999969397, 6.3825000030603, 6.3837499969397, 6.3837500030603, 6.3849999969397, 6.3850000030603, 6.3862499969397, 6.3862500030603, 6.3874999969397, 6.3875000030603, 6.3887499969397, 6.3887500030603, 6.3899999969397, 6.3900000030603, 6.3912499969397, 6.3912500030603, 6.3924999969397, 6.3925000030603, 6.3937499969397, 6.3937500030603, 6.3949999969397, 6.3950000030603, 6.3962499969397, 6.3962500030603, 6.3974999969397, 6.3975000030603, 6.3987499969397, 6.3987500030603, 6.3999999969397, 6.4000000030603, 6.4012499969397, 6.4012500030603, 6.4024999969397, 6.4025000030603, 6.4037499969397, 6.4037500030603, 6.4049999969397, 6.4050000030603, 6.4062499969397, 6.4062500030603, 6.4074999969397, 6.4075000030603, 6.4087499969397, 6.4087500030603, 6.4099999969397, 6.4100000030603, 6.4112499969397, 6.4112500030603, 6.4124999969397, 6.4125000030603, 6.4137499969397, 6.4137500030603, 6.4149999969397, 6.4150000030603, 6.4162499969397, 6.4162500030603, 6.4174999969397, 6.4175000030603, 6.4187499969397, 6.4187500030603, 6.4199999969397, 6.4200000030603, 6.4212499969397, 6.4212500030603, 6.4224999969397, 6.4225000030603, 6.4237499969397, 6.4237500030603, 6.4249999969397, 6.4250000030603, 6.4262499969397, 6.4262500030603, 6.4274999969397, 6.4275000030603, 6.4287499969397, 6.4287500030603, 6.4299999969397, 6.4300000030603, 6.4312499969397, 6.4312500030603, 6.4324999969397, 6.4325000030603, 6.4337499969397, 6.4337500030603, 6.4349999969397, 6.4350000030603, 6.4362499969397, 6.4362500030603, 6.4374999969397, 6.4375000030603, 6.4387499969397, 6.4387500030603, 6.4399999969397, 6.4400000030603, 6.4412499969397, 6.4412500030603, 6.4424999969397, 6.4425000030603, 6.4437499969397, 6.4437500030603, 6.4449999969397, 6.4450000030603, 6.4462499969397, 6.4462500030603, 6.4474999969397, 6.4475000030603, 6.4487499969397, 6.4487500030603, 6.4499999969397, 6.45, 6.45],
      "fY" : [0.12081005510478, 0, 0.120810067055556, 0.123288864274655, 0.123288876601366, 0.125846076578158, 0.125846089296873, 0.128485062164792, 0.128485075292454, 0.13120937517054, 0.131209388725024, 0.134022765945998, 0.134022779946166, 0.136929194245649, 0.136929208711428, 0.139932843465779, 0.139932858418223, 0.14303813602758, 0.143038151488956, 0.146249750012127, 0.146249766005996, 0.149572637165255, 0.149572653716564, 0.153012042403058, 0.15301205953824, 0.156573524962912, 0.156573542709995, 0.160262981360936, 0.160262999749656, 0.164086670334694, 0.164086689396628, 0.168051239970223, 0.168051259738923, 0.172163757235113, 0.17216377774626, 0.176431740165191, 0.176431761456756, 0.180863192981314, 0.180863215093743, 0.185466644445791, 0.185466667422195, 0.19025118980512, 0.190251213691494, 0.195226536708243, 0.195226561553699, 0.200403055537712, 0.20040308139474, 0.205791834646088, 0.205791861570835, 0.211404741052717, 0.211404769105304, 0.217254487227792, 0.217254516472651, 0.22335470467294, 0.223354735179198, 0.229720025101943, 0.229720056943834, 0.236366170133957, 0.236366203391288, 0.243310050536905, 0.243310085295566, 0.250569876203273, 0.250569912555802, 0.258165278208226, 0.258165316254441, 0.266117444494166, 0.266117484341866, 0.274449270951953, 0.274449312717695, 0.283185529932178, 0.283185573742153, 0.292353058527793, 0.292353104518796, 0.301980969329534, 0.30198101765006, 0.31210088677897, 0.312100937590438, 0.322747212741898, 0.322747266220029, 0.333957425513145, 0.333957481849517, 0.345772417160146, 0.345772476563946, 0.358236874939233, 0.358236937639246, 0.371399713503535, 0.371399779750395, 0.385314565797658, 0.385314635866413, 0.400040341944779, 0.400040416137805, 0.415641867127569, 0.415641945777913, 0.432190611511792, 0.432190694986994, 0.449765527741332, 0.449765616447817, 0.468454014548633, 0.468454108936773, 0.488353028706286, 0.488353129276252, 0.509570372057973, 0.50957047936651, 0.532226185923019, 0.532226300591336, 0.556454692038678, 0.556454814761651, 0.582406227740402, 0.582406359297347, 0.610249633737288, 0.610249775004626, 0.640175066212507, 0.640175218178713, 0.672397321850887, 0.672397485634194, 0.707159785800529, 0.707159962669993, 0.744739139893318, 0.744739331294004, 0.785451003526979, 0.785451211110191, 0.829656724951243, 0.829656950611024, 0.877771599704163, 0.877771845621568, 0.930274870290914, 0.93027513898803, 0.987721963363092, 0.987722257769337, 1.05075955670779, 1.05075988024179, 1.1201442510899, 1.1201446077613, 1.19676586967404, 1.19676626421095, 1.28167674674813, 1.281677184758, 1.37612883626269, 1.37612932443684, 1.48162112620289, 1.48162167257902, 1.59996077230726, 1.5999613866095, 1.73334269381588, 1.7333433878996, 1.88445430500452, 1.88445509344474, 2.05661490364825, 2.05661580452737, 2.25396350395913, 2.25396453993495, 2.48171540658618, 2.48171660636076, 2.74651790723775, 2.74651930760912, 2.89540205310624, 3.05695158622593, 3.05695323500332, 3.23266195703918, 3.42424966595091, 3.42425162617632, 3.63370926561374, 3.86335130010528, 3.86335365629755, 4.11588442335584, 4.3944789750909, 4.3944818427032, 4.70288937408131, 5.04556163169626, 5.04556517183069, 5.42782277823634, 5.63574693439235, 5.85606601008062, 5.85607045309388, 6.08979874443866, 6.33805645070522, 6.60208419111607, 6.88325861409963, 6.88326429883058, 7.18311682966185, 7.50335389296829, 7.84588285428071, 8.21284074600724, 8.21284818769362, 8.60663638854547, 9.02995923869248, 9.48587315629804, 9.97784264571276, 9.97785265940648, 10.5098185633112, 10.7921807423766, 11.0862765087993, 11.3927707994419, 11.7123765786192, 12.0458590766273, 12.394040472308, 12.3940544105166, 13.1230399377973, 13.8800514803993, 14.6648190929994, 15.4771627472268, 15.4771789261864, 16.3168169043435, 17.1833597940148, 18.0763080452673, 18.9950477797534, 18.9950660222023, 19.9388663064415, 20.9068749637523, 21.8981178656618, 22.9114968149178, 22.9115168719721, 23.9458089911651, 24.9996651426298, 26.0716114880136, 27.1600500894935, 27.1600715581442, 28.2632824045381, 29.3794250643247, 31.642566526021, 31.6425888493708, 36.2307119821782, 36.2307344640601, 38.5171007234635, 40.7705027421034, 40.7705245769595, 41.8780102407546, 42.9689542994842, 44.040530050874, 45.0899025219064, 45.0899228389864, 46.1142605024211, 47.110749286745, 48.0766038444376, 49.009080848044, 49.0090987670233, 49.9055090503735, 50.7632325847715, 51.5797290861995, 52.3525511824583, 52.3525658757743, 52.7218621741139, 53.0793703700517, 53.4248160380146, 53.7579327715012, 54.0784625250679, 54.386155947117, 54.6807727029031, 54.9620817871652, 54.9620925430349, 55.2298720475111, 55.483911045552, 55.7240082843615, 55.9499729763072, 56.1616250515185, 56.3587953969877, 56.5413260817233, 56.7090705675497, 56.7090768470267, 56.8618995976437, 56.9996780158961, 57.1223008579383, 57.2296689648444, 57.3216953962364, 57.3983055476031, 57.4594372510918, 57.5050408595817, 57.5050423412969, 57.5350801853138, 57.5495284533479, 57.5483753960163, 57.5316219510616, 57.4992817420808, 57.4513810600625, 57.3879588277684, 57.3090665470249, 57.3090631544411, 57.2147642343743, 57.1051357143002, 56.9802663482761, 56.8402570901777, 56.6852209576813, 56.5152828802307, 56.3305795312785, 56.13125914511, 56.1312510530732, 55.9174726635041, 55.6894075870075, 55.4472374929231, 55.1911547318581, 54.9213620811316, 54.6380724772675, 54.3415087360179, 54.031903260436, 54.0318908802429, 53.7094848607975, 53.374529460816, 53.0272839826883, 52.6680160398775, 51.9145227012219, 51.1163433219912, 51.1163272667477, 50.2758651001884, 49.3956232038779, 48.4781895601566, 47.5262253077857, 47.5262063421186, 46.5424323947313, 45.5296184182885, 44.4905680736767, 43.4281068931393, 43.4280858729988, 42.3450482789691, 41.2442664038196, 40.1285568098766, 39.0007092645844, 39.0006870737168, 36.7195362540181, 34.4221619566755, 34.4221394462705, 32.1288235502939, 29.8584881233919, 29.858466060489, 28.7374010143249, 27.6284480692784, 26.5334974651219, 25.4543209013762, 25.4542999300633, 24.3925480925954, 23.3497475401645, 22.3273003824103, 21.3264833400531, 21.3264639575867, 20.3484288958186, 19.3942022102424, 18.4646875197041, 17.5606671826814, 17.5606497307221, 16.6827878638391, 15.8316318042599, 15.0076171121796, 14.211070951932, 14.211055621395, 13.4422015643397, 12.7011625430653, 11.9879673418663, 11.3025551530853, 11.3025419998626, 10.64476824836, 10.0144083976759, 9.41298945169838, 9.12862057582167, 8.85581548641335, 8.85580501877675, 8.34256866927403, 7.86897582859851, 7.43123049702366, 7.02596765097958, 7.02596001151793, 6.65018985684086, 6.30124811032145, 5.97675666849386, 5.67458773779953, 5.67458202533552, 5.39282814840936, 5.12977481921047, 4.88387901268583, 4.65374907867251, 4.65374471732966, 4.43812352199381, 4.23587266584007, 3.86744928715746, 3.86744589680073, 3.54129494814978, 3.25146185581503, 3.25145917838355, 2.99297529911213, 2.76167067270427, 2.76166852866883, 2.55402628949408, 2.36706501858047, 2.36706328032417, 2.19824454725024, 2.04539699688244, 2.04539557193802, 1.90665473376077, 1.7804128590402, 1.7804116792539, 1.56004325843017, 1.56004227279101, 1.37519366218752, 1.37519283198149, 1.21891953010149, 1.21891882557427, 1.08585358056382, 1.08585297858254, 0.971801493616933, 0.971800976006062, 0.873452190182688, 0.873451742522609, 0.788167334857469, 0.788166945605579, 0.713826446387001, 0.713826106226904, 0.648711583219856, 0.64871128457402, 0.591420556354621, 0.5914202930156, 0.540800950955125, 0.540800717803813, 0.495899494746941, 0.495899287535334, 0.455922861743476, 0.455922676925772, 0.420207078930547, 0.420206913530776, 0.388193463507913, 0.388193315015425, 0.35940955950525, 0.359409425791616, 0.333453932074695, 0.333453811327201, 0.309983960815321, 0.309983851483409, 0.288705981103304, 0.288705881855183, 0.269367276020817, 0.26936718570812, 0.251749536083558, 0.251749453712395, 0.235663490138026, 0.235663414845162, 0.220944476070397, 0.220944407103554, 0.207448769757945, 0.207448706459432, 0.195050528926581, 0.195050470719644, 0.18363923812458, 0.183639184501956, 0.173117563993851, 0.173117514508151, 0.163399547983574, 0.163399502239156, 0.154409077775838, 0.154409035421923, 0.146078589857595, 0.146078550582416, 0.138347964543441, 0.138347928069247, 0.131163581834428, 0.131163547913213, 0.124477512177243, 0.124477480587076, 0.11824682076264, 0.118246791304504, 0.112432967703129, 0.1124329401982, 0.107001289436583, 0.107001263723861, 0.101920549154216, 0.10192052508848, 0.0971625460589112, 0.0971625235089366, 0.0927017749090501, 0.0927017537560484, 0.0885151286631568, 0.0885151087994176, 0.0845816381657347, 0.0845816194934323, 0.0808822437488019, 0.0808822261789478, 0.0773995944013444, 0.0773995778528654, 0.0741178708086831, 0.0741178552076073, 0.0710226291079482, 0.0710226143866868, 0.068100662663156, 0.0681006487598659, 0.0653398795487085, 0.0653398664067283, 0.0627291937555257, 0.0627291813228733, 0.0602584284097406, 0.0602584166386661, 0.0579182295279057, 0.057918218374493, 0.0556999890319666, 0.0556999784557773, 0.0535957759172048, 0.0535957658809592, 0.0515982746117414, 0.051598265081033, 0.0497007296908508, 0.04970072063389, 0.0478968962163167, 0.0478968876037002, 0.0461809950632505, 0.0461809868677541, 0.0445476726762353, 0.0445476648726265, 0.0429919647653994, 0.0429919573302688, 0.0415092635124815, 0.0415092564240902, 0.0400952879085698, 0.0400952811467112, 0.0387460568900983, 0.0387460504359728, 0.037457864978719, 0.0374578588148204, 0.0362272601647839, 0.0362272542747966, 0.0350510238039329, 0.0350510181726376, 0.0339261523223848, 0.0339261469355733, 0.032849840549359, 0.0328498353937563, 0.0318194665151503, 0.0318194615783433, 0.0308325775710107, 0.0308325728413834, 0.0298868777025707, 0.0298868731692449, 0.028980215922227, 0.0289802115750076, 0.0281105756380419, 0.0281105714673676, 0.0272760649074412, 0.0272760609043384, 0.0264749074934672, 0.0264749036495082, 0.0257054346497887, 0.0257054309570531, 0.024966077568134, 0.0249660740191732, 0.0242553604284891, 0.0242553570162937, 0.0235718939983133, 0.0235718907162833, 0.0229143697323104, 0.022914366574227, 0.0222815543290224, 0.0222815512890226, 0.0216722847047143, 0.0216722817772671, 0.0210854633488015, 0.0210854605286866, 0.0205200540284412, 0.0205200513107279, 0.0199750778129506, 0.0199750751929799, 0.0194496093914293, 0.019449606864796, 0.018942773659403, 0.0189427712219399, 0.018453742552522, 0.0184537402002846, 0.0179817321073107, 0.0179817298365639, 0.0175259997307666, 0.0175259975379713, 0.0170858416622037, 0.0170858395440052, 0.016660590612209, 0.0166605885654255, 0.0162496135648802, 0.0162496115864927, 0.0158523097307175, 0.01585230781786, 0.0154681086386099, 0.0154681067885603, 0.0150964683563474, 0.0150964665665193, 0.0147368738299694, 0.014736872097904, 0.0143888353330649, 0.0143888336564239, 0.014051887017884, 0.0140518853944426, 0.0137255855607742, 0.0137255839884148, 0.0134095088950719, 0.0134095073717779, 0.0131032550251247, 0.013103253548975, 0.0128064409156341, 0.0128064394847978, 0.0125187014509598, 0.0125187000636915, 0.0122396884594546, 0.0122396871140895, 0.011969069798276, 0.0119690684932255, 0.0117065284944814, 0.0117065272282291, 0.0114517619385287, 0.011451760709627, 0.0112044811266009, 0.0112044799336667, 0.0109644099484459, 0.0109644087901578, 0.010731284517669, 0.0107312833927637, 0.010504852541643, 0.0105048514489126, 0.0102848727284103, 0.0102848716666993, 0.0100711142281458, 0.0100711131963485, 0.0098633561069236, 0.00986335510398175, 0.00966138685069337, 0.00966138587559352, 0.0094650038975252, 0.00946500294929671, 0.00927401319631661, 0.00927401227402947, 0.00908822879028521, 0.00908822789304816, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_xjSHmA_Norm[m_JK2pi]_Comp[cb2_XEFMJs]26",
        "fTitle" : "Projection of Fit1D FitS_JK2pi_JK2pi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 626,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 624,
          "fXmin" : 6.11999999969397,
          "fXmax" : 6.48000000336633,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 63.3044812986827,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 63.3044812986827,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitS_JK2pi_JK2pi",
      "_ymin" : 0,
      "_ymax" : 57.5495284533479,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_xjSHmA_Norm[m_JK2pi]",
      "fTitle" : "Projection of Fit1D FitS_JK2pi_JK2pi",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 564,
      "fX" : [6.14937567567568, 6.1493762993763, 6.15, 6.1500000030603, 6.1512499969397, 6.1512500030603, 6.1524999969397, 6.1525000030603, 6.1537499969397, 6.1537500030603, 6.1549999969397, 6.1550000030603, 6.1562499969397, 6.1562500030603, 6.1574999969397, 6.1575000030603, 6.1587499969397, 6.1587500030603, 6.1599999969397, 6.1600000030603, 6.1612499969397, 6.1612500030603, 6.1624999969397, 6.1625000030603, 6.1637499969397, 6.1637500030603, 6.1649999969397, 6.1650000030603, 6.1662499969397, 6.1662500030603, 6.1674999969397, 6.1675000030603, 6.1687499969397, 6.1687500030603, 6.1699999969397, 6.1700000030603, 6.1712499969397, 6.1712500030603, 6.1724999969397, 6.1725000030603, 6.1737499969397, 6.1737500030603, 6.1749999969397, 6.1750000030603, 6.1762499969397, 6.1762500030603, 6.1774999969397, 6.1775000030603, 6.1787499969397, 6.1787500030603, 6.1799999969397, 6.1800000030603, 6.1812499969397, 6.1812500030603, 6.1824999969397, 6.1825000030603, 6.1837499969397, 6.1837500030603, 6.1849999969397, 6.1850000030603, 6.1862499969397, 6.1862500030603, 6.1874999969397, 6.1875000030603, 6.1887499969397, 6.1887500030603, 6.1899999969397, 6.1900000030603, 6.1912499969397, 6.1912500030603, 6.1924999969397, 6.1925000030603, 6.1937499969397, 6.1937500030603, 6.1949999969397, 6.1950000030603, 6.1962499969397, 6.1962500030603, 6.1974999969397, 6.1975000030603, 6.1987499969397, 6.1987500030603, 6.1999999969397, 6.2000000030603, 6.2012499969397, 6.2012500030603, 6.2024999969397, 6.2025000030603, 6.2037499969397, 6.2037500030603, 6.2049999969397, 6.2050000030603, 6.2062499969397, 6.2062500030603, 6.2074999969397, 6.2075000030603, 6.2087499969397, 6.2087500030603, 6.2099999969397, 6.2100000030603, 6.2112499969397, 6.2112500030603, 6.2124999969397, 6.2125000030603, 6.2137499969397, 6.2137500030603, 6.2149999969397, 6.2150000030603, 6.2162499969397, 6.2162500030603, 6.2174999969397, 6.2175000030603, 6.2187499969397, 6.2187500030603, 6.2199999969397, 6.2200000030603, 6.2212499969397, 6.2212500030603, 6.2224999969397, 6.2225000030603, 6.2237499969397, 6.2237500030603, 6.2249999969397, 6.2250000030603, 6.2262499969397, 6.2262500030603, 6.2274999969397, 6.2275000030603, 6.2287499969397, 6.2287500030603, 6.2299999969397, 6.2300000030603, 6.2312499969397, 6.2312500030603, 6.2324999969397, 6.2325000030603, 6.2337499969397, 6.2337500030603, 6.2349999969397, 6.2350000030603, 6.2362499969397, 6.2362500030603, 6.2374999969397, 6.2375000030603, 6.2387499969397, 6.2387500030603, 6.2399999969397, 6.2400000030603, 6.2412499969397, 6.2412500030603, 6.2424999969397, 6.2425000030603, 6.2437499969397, 6.2437500030603, 6.2449999969397, 6.2450000030603, 6.2462499969397, 6.2462500030603, 6.2474999969397, 6.2475000030603, 6.2487499969397, 6.2487500030603, 6.249375, 6.2499999969397, 6.2500000030603, 6.250625, 6.2512499969397, 6.2512500030603, 6.251875, 6.2524999969397, 6.2525000030603, 6.253125, 6.2537499969397, 6.2537500030603, 6.254375, 6.2549999969397, 6.2550000030603, 6.25531250153015, 6.255625, 6.25593749846985, 6.2562499969397, 6.2562500030603, 6.25656250153015, 6.256875, 6.25718749846985, 6.2574999969397, 6.2575000030603, 6.25781250153015, 6.258125, 6.25843749846985, 6.2587499969397, 6.2587500030603, 6.25906250153015, 6.259375, 6.25968749846985, 6.2599999969397, 6.2600000030603, 6.260625, 6.2612499969397, 6.2612500030603, 6.261875, 6.2624999969397, 6.2625000030603, 6.263125, 6.2637499969397, 6.2637500030603, 6.2649999969397, 6.2650000030603, 6.265625, 6.2662499969397, 6.2662500030603, 6.266875, 6.2674999969397, 6.2675000030603, 6.26781250153015, 6.268125, 6.26843749846985, 6.2687499969397, 6.2687500030603, 6.26906250153015, 6.269375, 6.26968749846985, 6.2699999969397, 6.2700000030603, 6.27031250153015, 6.270625, 6.27093749846985, 6.2712499969397, 6.2712500030603, 6.27156250153015, 6.271875, 6.27218749846985, 6.2724999969397, 6.2725000030603, 6.27281250153015, 6.273125, 6.27343749846985, 6.2737499969397, 6.2737500030603, 6.27406250153015, 6.274375, 6.27468749846985, 6.2749999969397, 6.2750000030603, 6.27531250153015, 6.275625, 6.27593749846985, 6.2762499969397, 6.2762500030603, 6.27656250153015, 6.276875, 6.27718749846985, 6.2774999969397, 6.2775000030603, 6.27781250153015, 6.278125, 6.27843749846985, 6.2787499969397, 6.2787500030603, 6.27906250153015, 6.279375, 6.27968749846985, 6.2799999969397, 6.2800000030603, 6.28031250153015, 6.280625, 6.2812499969397, 6.2812500030603, 6.281875, 6.2824999969397, 6.2825000030603, 6.2837499969397, 6.2837500030603, 6.2849999969397, 6.2850000030603, 6.285625, 6.2862499969397, 6.2862500030603, 6.286875, 6.2874999969397, 6.2875000030603, 6.288125, 6.28843749846985, 6.2887499969397, 6.2887500030603, 6.28906250153015, 6.289375, 6.28968749846985, 6.2899999969397, 6.2900000030603, 6.29031250153015, 6.290625, 6.29093749846985, 6.2912499969397, 6.2912500030603, 6.29156250153015, 6.291875, 6.29218749846985, 6.2924999969397, 6.2925000030603, 6.29281250153015, 6.293125, 6.29343749846985, 6.2937499969397, 6.2937500030603, 6.29406250153015, 6.294375, 6.2949999969397, 6.2950000030603, 6.295625, 6.2962499969397, 6.2962500030603, 6.296875, 6.2974999969397, 6.2975000030603, 6.298125, 6.2987499969397, 6.2987500030603, 6.299375, 6.2999999969397, 6.3000000030603, 6.3012499969397, 6.3012500030603, 6.3024999969397, 6.3025000030603, 6.3037499969397, 6.3037500030603, 6.3049999969397, 6.3050000030603, 6.3062499969397, 6.3062500030603, 6.3074999969397, 6.3075000030603, 6.3087499969397, 6.3087500030603, 6.3099999969397, 6.3100000030603, 6.3112499969397, 6.3112500030603, 6.3124999969397, 6.3125000030603, 6.3137499969397, 6.3137500030603, 6.3149999969397, 6.3150000030603, 6.3162499969397, 6.3162500030603, 6.3174999969397, 6.3175000030603, 6.3187499969397, 6.3187500030603, 6.3199999969397, 6.3200000030603, 6.3212499969397, 6.3212500030603, 6.3224999969397, 6.3225000030603, 6.3237499969397, 6.3237500030603, 6.3249999969397, 6.3250000030603, 6.3262499969397, 6.3262500030603, 6.3274999969397, 6.3275000030603, 6.3287499969397, 6.3287500030603, 6.3299999969397, 6.3300000030603, 6.3312499969397, 6.3312500030603, 6.3324999969397, 6.3325000030603, 6.3337499969397, 6.3337500030603, 6.3349999969397, 6.3350000030603, 6.3362499969397, 6.3362500030603, 6.3374999969397, 6.3375000030603, 6.3387499969397, 6.3387500030603, 6.3399999969397, 6.3400000030603, 6.3412499969397, 6.3412500030603, 6.3424999969397, 6.3425000030603, 6.3437499969397, 6.3437500030603, 6.3449999969397, 6.3450000030603, 6.3462499969397, 6.3462500030603, 6.3474999969397, 6.3475000030603, 6.3487499969397, 6.3487500030603, 6.3499999969397, 6.3500000030603, 6.3512499969397, 6.3512500030603, 6.3524999969397, 6.3525000030603, 6.3537499969397, 6.3537500030603, 6.3549999969397, 6.3550000030603, 6.3562499969397, 6.3562500030603, 6.3574999969397, 6.3575000030603, 6.3587499969397, 6.3587500030603, 6.3599999969397, 6.3600000030603, 6.3612499969397, 6.3612500030603, 6.3624999969397, 6.3625000030603, 6.3637499969397, 6.3637500030603, 6.3649999969397, 6.3650000030603, 6.3662499969397, 6.3662500030603, 6.3674999969397, 6.3675000030603, 6.3687499969397, 6.3687500030603, 6.3699999969397, 6.3700000030603, 6.3712499969397, 6.3712500030603, 6.3724999969397, 6.3725000030603, 6.3737499969397, 6.3737500030603, 6.3749999969397, 6.3750000030603, 6.3762499969397, 6.3762500030603, 6.3774999969397, 6.3775000030603, 6.3787499969397, 6.3787500030603, 6.3799999969397, 6.3800000030603, 6.3812499969397, 6.3812500030603, 6.3824999969397, 6.3825000030603, 6.3837499969397, 6.3837500030603, 6.3849999969397, 6.3850000030603, 6.3862499969397, 6.3862500030603, 6.3874999969397, 6.3875000030603, 6.3887499969397, 6.3887500030603, 6.3899999969397, 6.3900000030603, 6.3912499969397, 6.3912500030603, 6.3924999969397, 6.3925000030603, 6.3937499969397, 6.3937500030603, 6.3949999969397, 6.3950000030603, 6.3962499969397, 6.3962500030603, 6.3974999969397, 6.3975000030603, 6.3987499969397, 6.3987500030603, 6.3999999969397, 6.4000000030603, 6.4012499969397, 6.4012500030603, 6.4024999969397, 6.4025000030603, 6.4037499969397, 6.4037500030603, 6.4049999969397, 6.4050000030603, 6.4062499969397, 6.4062500030603, 6.4074999969397, 6.4075000030603, 6.4087499969397, 6.4087500030603, 6.4099999969397, 6.4100000030603, 6.4112499969397, 6.4112500030603, 6.4124999969397, 6.4125000030603, 6.4137499969397, 6.4137500030603, 6.4149999969397, 6.4150000030603, 6.4162499969397, 6.4162500030603, 6.4174999969397, 6.4175000030603, 6.4187499969397, 6.4187500030603, 6.4199999969397, 6.4200000030603, 6.4212499969397, 6.4212500030603, 6.4224999969397, 6.4225000030603, 6.4237499969397, 6.4237500030603, 6.4249999969397, 6.4250000030603, 6.4262499969397, 6.4262500030603, 6.4274999969397, 6.4275000030603, 6.4287499969397, 6.4287500030603, 6.4299999969397, 6.4300000030603, 6.4312499969397, 6.4312500030603, 6.4324999969397, 6.4325000030603, 6.4337499969397, 6.4337500030603, 6.4349999969397, 6.4350000030603, 6.4362499969397, 6.4362500030603, 6.4374999969397, 6.4375000030603, 6.4387499969397, 6.4387500030603, 6.4399999969397, 6.4400000030603, 6.4412499969397, 6.4412500030603, 6.4424999969397, 6.4425000030603, 6.4437499969397, 6.4437500030603, 6.4449999969397, 6.4450000030603, 6.4462499969397, 6.4462500030603, 6.4474999969397, 6.4475000030603, 6.4487499969397, 6.4487500030603, 6.4499999969397, 6.45, 6.4500000030603, 6.4506237006237, 6.45062432432432],
      "fY" : [0, 1.01158479693236, 1.01158479693236, 82.5831837451874, 82.4682508485546, 82.4655147822734, 82.3506602883983, 82.3706151575826, 82.2558424365987, 82.3040640441873, 82.1893766502135, 82.1751393269607, 82.0605410103298, 82.0920027494626, 81.9774974699101, 81.9474457422173, 81.8330376831198, 81.8978594639088, 81.7835530476663, 81.7110403003278, 81.596840204999, 81.7342524207082, 81.6201635980156, 81.5543207960573, 81.4403484908919, 81.4010756618125, 81.2872254333853, 81.3698456239242, 81.2561233687232, 81.24870356993, 81.1351155466632, 81.1734749600203, 81.060027816742, 80.9864158228095, 80.8731166264539, 80.9639072635685, 80.8507635321354, 80.8027895732783, 80.689809310951, 80.7269289142066, 80.6141206497068, 80.6668768273923, 80.5542496559232, 80.4242673946127, 80.3118310237775, 80.3328623133718, 80.2206271135039, 80.2746367326433, 80.1626137920428, 80.2896482566197, 80.1778494422496, 80.1129778638083, 80.0014158880789, 80.0423485125074, 79.9310370068558, 79.9855105962773, 79.874464192348, 79.8187200469805, 79.7079544663188, 79.6427325394182, 79.5322646927119, 79.6342601491732, 79.524108246229, 79.4966387581343, 79.3868224299348, 79.3665292325246, 79.2570696669124, 79.1388916450128, 79.029811737771, 79.1424769079914, 79.033801431354, 79.096596860329, 78.9883526512627, 79.0056538379966, 78.8978700089555, 78.747649076366, 78.640357251643, 78.737238055288, 78.6304726365875, 78.6163076148382, 78.5101060802795, 78.4741213249737, 78.3685245664324, 78.3263491591449, 78.2214018636683, 78.3374545896806, 78.233205671693, 78.1267643927143, 78.0232674849097, 78.0577958665071, 77.9551098787336, 77.9799372408387, 77.8781269979765, 77.8226319791103, 77.7217689509923, 77.733465934375, 77.6336290732774, 77.6154222191681, 77.516698923417, 77.4561547422198, 77.3586419681374, 77.4006243648624, 77.3044299137922, 77.2852707150102, 77.1905147277148, 77.1197327743571, 77.0265494719525, 77.133757699115, 77.0422974182418, 76.9269457382701, 76.8373773188582, 76.8174109990535, 76.7299245964095, 76.7128711647169, 76.6276815745371, 76.5598114036633, 76.4771620099777, 76.4565081650777, 76.3766756484491, 76.3805199781429, 76.303819956524, 76.3153699771029, 76.242163797092, 76.2061202893762, 76.1368232446175, 76.0082103849908, 75.9433017158083, 75.9181805508584, 75.8582156813815, 75.8191403435534, 75.76476594864, 75.8107764522559, 75.7627491292522, 75.6279622698792, 75.5871718379401, 75.5617691610288, 75.5292679497141, 75.4483024444657, 75.4253424021186, 75.3570094753762, 75.3450895832903, 75.3879237975782, 75.3888512034545, 75.2861407155168, 75.3021103288713, 75.2914928977295, 75.3251921209825, 75.294557688959, 75.3493058053107, 75.2817631915147, 75.3616991970945, 75.3925153594236, 75.502854532223, 75.4717376734339, 75.619127280459, 75.5919885626132, 75.7850091473781, 75.7448472193677, 75.9947319564633, 76.0659602860607, 76.3876482661377, 76.2980397220295, 76.4918646421618, 76.711753346971, 76.7152402647844, 76.9649419492365, 77.2489083599255, 77.2574077288111, 77.5809594882908, 77.9504968732091, 77.9388663041553, 78.3621464548407, 78.8486427713092, 78.8523511440558, 79.4137348912676, 80.0645158973805, 80.0073903745121, 80.3718256519009, 80.765795578585, 81.1923565727275, 81.6549731386793, 81.6695725421394, 82.1721855225812, 82.7192905446063, 83.3160376909632, 83.9683486611891, 83.9314341781917, 84.6310667820093, 85.3587254011484, 86.1141400902855, 86.8971308210499, 86.9079428963628, 87.7182279510569, 88.5554179172652, 89.4190132450548, 90.3084000560778, 90.3414929217187, 92.1945960163427, 94.1405120205823, 94.1204885598611, 96.149930983593, 98.2516100835307, 98.3262657545785, 100.486913413833, 102.691349028603, 102.664859335383, 107.135570774339, 107.097167013139, 109.324827425616, 111.51952359733, 111.53952372846, 113.679247604059, 115.741489979555, 115.84482152447, 116.839806264441, 117.806942125302, 118.743443759532, 119.646567839675, 119.608392421108, 120.475449780996, 121.303820391931, 122.090963969896, 122.834433142692, 122.7801182473, 123.477569818115, 124.126779296101, 124.725649548254, 125.272222464839, 125.272583278836, 125.765048857891, 126.201757865183, 126.5812273624, 126.902149609499, 126.944823568505, 127.206071813911, 127.406709839397, 127.545993498693, 127.623375887208, 127.565828248329, 127.580961436917, 127.533702011168, 127.424108196706, 127.252440760205, 127.28723465695, 127.053954293346, 126.759722745761, 126.405395612351, 125.992018953767, 125.986807795114, 125.515611405586, 124.988005626973, 124.40557044892, 123.770048308625, 123.728607132998, 123.041892790108, 122.306026445707, 121.523180183588, 120.695647880895, 120.687558755337, 119.817743665314, 118.908148845541, 117.961362278357, 116.980045102523, 117.110644828798, 116.097517957948, 115.055351058042, 112.895133685967, 112.794605710053, 110.552080393947, 108.249817407786, 108.270638091119, 103.574701280226, 103.676253596378, 98.9951905796472, 98.9458738779392, 96.6571500398027, 94.4243170249745, 94.4301014901089, 92.2668432532842, 90.1848732062467, 90.2004221272677, 88.2094545329974, 87.2505869189962, 86.3172136585106, 86.371451309965, 85.464236519619, 84.5837275365769, 83.7303599210336, 82.9044608373231, 82.9001470105615, 82.1019400300433, 81.3315480853059, 80.5889999606439, 79.8742348484, 79.7960691557827, 79.108942480817, 78.4492297066699, 77.8184578372295, 77.2319309484815, 77.3328427020095, 76.7902534290438, 76.2873076649054, 75.8202094098676, 75.3855936403605, 75.3545712619138, 74.9494481837738, 74.5711535137914, 73.8857872943435, 73.9191237016385, 73.3156106485875, 72.7808790611236, 72.9045403534983, 72.4279624550828, 72.0008332294743, 72.1044934085078, 71.7196366129308, 71.3710976736702, 71.2993174546588, 70.9821277284614, 70.6921172551276, 70.7250588929891, 70.2130436890489, 70.3477548373564, 69.9086768600628, 69.9970856183133, 69.6146912115636, 69.6090660877504, 69.2712859730747, 69.5180440507206, 69.2157837462652, 69.112543827077, 68.8388588313451, 69.0947459773274, 68.8442690384651, 69.0137950651111, 68.7823318862936, 68.7846831707378, 68.5689226910626, 68.6509208753016, 68.4482247737845, 68.6091914632041, 68.4174392701336, 68.3510758237331, 68.1685496068742, 68.4035182191737, 68.2288157971025, 68.6903103717433, 68.5222793358309, 68.5718542047954, 68.4095412878866, 68.4630601677642, 68.3056720481205, 68.6732526938363, 68.5201254019892, 68.5352694401419, 68.3858442962671, 68.4811383720057, 68.3349429226436, 68.4846895070005, 68.3413223194317, 68.4348662610641, 68.2939847167003, 68.4414514837701, 68.302761919538, 68.7987045397944, 68.6619542401081, 68.690652581389, 68.5556232379126, 68.5304689913558, 68.3969713339296, 68.8433130605735, 68.7111824279468, 68.4093898838304, 68.2784825526329, 68.6948995628453, 68.5650896914606, 68.5253971798223, 68.3965742533753, 68.4500216249384, 68.3220883105785, 68.2322204295062, 68.1050907691298, 68.4562654545653, 68.3298633362501, 68.4313207309972, 68.3055785915809, 68.3259685947389, 68.2008263148481, 68.366056670926, 68.2414606308393, 68.0901208927123, 67.9660231631244, 67.8130325682143, 67.689390214538, 68.1015289006494, 67.9783033831962, 67.9992428477195, 67.876399503106, 67.6767926054678, 67.5543001970462, 67.6125989861506, 67.4904293132691, 66.9819676665367, 66.860095224085, 67.4004504600987, 67.2788521411539, 67.3339101637536, 67.212564999268, 67.0304193198314, 66.9093082502348, 67.0109137672096, 66.8900194415802, 66.7791097216414, 66.6584163207453, 66.5180851820203, 66.3975782620687, 66.5759782151004, 66.455644569525, 66.2496053347014, 66.1294328716384, 66.128483049188, 66.0084606826848, 66.0434476253187, 65.9235651785536, 66.3574862603611, 66.2377343793984, 65.5470301512017, 65.4274002280073, 65.7002339084349, 65.5807180120445, 65.5089505686927, 65.3895413835716, 65.1889034511053, 65.0695942218632, 65.2235180161292, 65.1043024978596, 65.2195103934138, 65.1003828070215, 65.2747723249558, 65.1557273169124, 65.4863513501707, 65.3673839562116, 64.9432352764578, 64.8243408887882, 64.7427837749845, 64.6239581126171, 64.7401998935845, 64.621438975476, 64.4532268798288, 64.3345270005196, 64.2550614798856, 64.1364191873837, 64.2509020393209, 64.1323141149981, 64.0023716420081, 63.883835082306, 64.0723547641362, 63.953866763898, 63.7258786264954, 63.6074365637649, 63.5816381971123, 63.4632396192531, 63.1785014212841, 63.0601440322933, 63.285356748568, 63.1670383974691, 63.1551700446534, 63.0368887148645, 62.6700576343282, 62.5518114339164, 62.4161557767636, 62.2979429295007, 62.7744291230826, 62.6562479602311, 62.4811655894369, 62.3630145421961, 62.6148700441944, 62.4967476367517, 62.5400505339411, 62.4219553770713, 61.9656047719623, 61.8475355571265, 61.9395468036812, 61.8215022975842, 61.5759880157532, 61.457967055317, 61.3450287238575, 61.2270302115772, 61.3697182080228, 61.2517411076707, 61.1432808207153, 61.0253241533656, 60.8639881210255, 60.7460509613721, 60.9510348739402, 60.8331163468829, 60.5141746363025, 60.3962739137812, 60.5622816298895, 60.4443979279446, 60.6655188551888, 60.5476514312311, 60.2736413739943, 60.1557895242667, 59.8672321606325, 59.7493952178489, 60.3402056305624, 60.2223829617099, 60.246377657628, 60.1285686619203, 60.1890948421052, 60.0712989490741, 59.6236184688968, 59.5058351366126, 59.4799060207957, 59.3621347342073, 59.1381276523188, 59.0203679217021, 59.5168630013348, 59.3991143608444, 59.16329843299, 59.0455604393044, 59.1650656964149, 59.0473379274697, 58.9135021314968, 58.7957841852983, 58.8655797708464, 58.7478712643612, 58.4111603601546, 58.2934609282688, 58.0523731030376, 57.9346823975815, 58.2132471745176, 58.0955648633499, 58.1778114935706, 58.0601372597199, 57.7115708123493, 57.5939043532077, 57.4891900769864, 57.3715311035515, 57.6085704586713, 57.4909186948342, 57.4695478987465, 57.351903080622, 57.4506120496462, 57.3329739249432, 56.8856332236383, 56.7680015510659, 56.923199076523, 56.8055736252325, 56.7677914128916, 56.6501719619503, 56.796461207971, 56.6788475458658, 56.7230138999562, 56.6054058241262, 56.6795306903873, 56.5619280067823, 56.1464432828807, 56.0288458055451, 2.63619079551016, 2.63619079551016, 2.63619079551016, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_xjSHmA_Norm[m_JK2pi]27",
        "fTitle" : "Projection of Fit1D FitS_JK2pi_JK2pi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 566,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 564,
          "fXmin" : 6.11925081081081,
          "fXmax" : 6.48074918918919,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 140.385713475929,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 140.385713475929,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitS_JK2pi_JK2pi",
      "_ymin" : 0,
      "_ymax" : 127.623375887208,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1000",
      "fTitle" : "Histogram of ds_1000_plot__m_JK2pi",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0.75,
      "fNpoints" : 30,
      "fX" : [6.155, 6.165, 6.175, 6.185, 6.195, 6.205, 6.215, 6.225, 6.235, 6.245, 6.255, 6.265, 6.275, 6.285, 6.295, 6.305, 6.315, 6.325, 6.335, 6.345, 6.355, 6.365, 6.375, 6.385, 6.395, 6.405, 6.415, 6.425, 6.435, 6.445],
      "fY" : [91, 67, 69, 87, 96, 84, 78, 67, 72, 74, 63, 105, 131, 97, 79, 73, 80, 68, 71, 72, 70, 65, 59, 64, 61, 62, 59, 55, 58, 58],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_h_ds_10003007",
        "fTitle" : "Histogram of ds_1000_plot__m_JK2pi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 6.12,
          "fXmax" : 6.48,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 38.0714185682972,
          "fXmax" : 152.491441116398,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 152.491441116398,
        "fMinimum" : 38.0714185682972,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005],
      "fEXhigh" : [0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005],
      "fEYlow" : [9.52183408565944, 8.16487252451125, 8.28644443729726, 9.30941989500478, 9.78086674710336, 9.14687261164421, 8.81278816273145, 8.16487252451125, 8.46552935793121, 8.58284357448568, 7.9161294251061, 9.75914226434159, 10.9564392373896, 9.83185435575356, 8.86934285748457, 8.52438828533727, 8.925539206363, 8.22588308091542, 8.40625831343334, 8.46552935793121, 8.3465663719404, 8.04146283816711, 7.65931221775091, 7.97904223084961, 7.78877941552809, 7.8527125906456, 7.65931221775091, 7.39357955269438, 7.59375090101779, 7.59375090101779],
      "fEYhigh" : [10.5743626945331, 9.22610161104724, 9.34677864012718, 10.3631439870544, 10.8320074139966, 10.2015488233739, 9.86953088054457, 9.22610161104724, 9.5245918057301, 9.6411014957652, 8.97927446267043, 10.7591422643416, 11.9564392373896, 10.8827303945866, 9.92572487310768, 9.58304433699421, 9.98156730479691, 9.28665979094794, 9.46573571303071, 9.5245918057301, 9.40646758331697, 9.1036277944182, 8.72456484475691, 9.04169148598145, 8.85295233843901, 8.91636535507314, 8.72456484475691, 8.46116562362432, 8.65956419816109, 8.65956419816109],
      "_yAxisLabel" : "Events \/ ( 0.01 )",
      "_ymin" : 0,
      "_ymax" : 142.95643923739,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.00999999999999999,
      "_nSigma" : 1,
      "_entries" : 2235,
      "_rawEntries" : -1
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "fl", "fl", "fl", "l", "zp", "AXISSAME"]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 138,
  "fWindowTopY" : 161,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig1f.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.06,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 6.10662650612143,
  "fY1" : -8.78048768520781,
  "fX2" : 6.46807228978931,
  "fY2" : 64.3902438426039,
  "fXtoAbsPixelk" : -16894.9999252455,
  "fXtoPixelk" : -16894.9999252455,
  "fXtoPixel" : 2766.66666256885,
  "fYtoAbsPixelk" : 704.000051072884,
  "fYtoPixelk" : 704.000051072884,
  "fYtoPixel" : -10.9333333601554,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 6.10662650612143,
  "fPixeltoXk" : 6.10662650612143,
  "fPixeltoX" : 3.61445783667882e-4,
  "fAbsPixeltoYk" : 64.3902438426039,
  "fPixeltoYk" : -8.78048768520781,
  "fPixeltoY" : -0.0914634144097646,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 6.15,
  "fUymin" : 0,
  "fUxmax" : 6.45,
  "fUymax" : 60,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 6.15,
      "fY1" : 0,
      "fX2" : 6.45,
      "fY2" : 60,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_1155c100",
      "fTitle" : "A RooPlot of \"m1234cPVM*1\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 32,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : -503,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.025,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 30,
        "fXmin" : 6.15,
        "fXmax" : 6.45,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : -403,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.01,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 60,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 38.3649486913013, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_MGlCED_Norm[m_J3K]_Comp[pol_gDATFE]",
      "fTitle" : "Projection of Fit1D FitS_J3K_J3K",
      "fLineColor" : 1,
      "fLineStyle" : 15,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 36,
      "fX" : [6.13999, 6.14, 6.15, 6.16, 6.17, 6.18, 6.19, 6.2, 6.21, 6.22, 6.23, 6.24, 6.25, 6.26, 6.27, 6.28, 6.29, 6.3, 6.31, 6.32, 6.33, 6.34, 6.35, 6.36, 6.37, 6.38, 6.39, 6.4, 6.41, 6.42, 6.43, 6.44, 6.45, 6.45, 6.46, 6.46001],
      "fY" : [0, 18.0215542677784, 18.0215542677784, 17.8086151948648, 17.5956761219513, 17.3827370490378, 17.1697979761242, 16.9568589032107, 16.7439198302971, 16.5309807573836, 16.3180416844701, 16.1051026115565, 15.892163538643, 15.6792244657294, 15.4662853928159, 15.2533463199024, 15.0404072469888, 14.8274681740753, 14.6145291011617, 14.4015900282482, 14.1886509553347, 13.9757118824211, 13.7627728095076, 13.549833736594, 13.3368946636805, 13.123955590767, 12.9110165178534, 12.6980774449399, 12.4851383720263, 12.2721992991128, 12.0592602261993, 11.8463211532857, 11.6333820803722, 11.6333820803722, 11.6333820803722, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_MGlCED_Norm[m_J3K]_Comp[pol_gDATFE]28",
        "fTitle" : "Projection of Fit1D FitS_J3K_J3K",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 6.107988,
          "fXmax" : 6.492012,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 19.8237096945562,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 19.8237096945562,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitS_J3K_J3K",
      "_ymin" : 0,
      "_ymax" : 18.0215542677784,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_MGlCED_Norm[m_J3K]_Comp[cb2_JlAwbk]",
      "fTitle" : "Projection of Fit1D FitS_J3K_J3K",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 238,
      "fX" : [6.15, 6.15, 6.16, 6.17, 6.18, 6.19, 6.2, 6.21, 6.215, 6.22, 6.225, 6.23, 6.2325, 6.235, 6.2375, 6.24, 6.24125, 6.2425, 6.24375, 6.245, 6.24625, 6.2475, 6.248125, 6.24875, 6.249375, 6.25, 6.250625, 6.25125, 6.251875, 6.2525, 6.2528125, 6.253125, 6.2534375, 6.25375, 6.2540625, 6.254375, 6.2546875, 6.255, 6.2553125, 6.255625, 6.2559375, 6.25625, 6.25640625, 6.2565625, 6.25671875, 6.256875, 6.25703125, 6.2571875, 6.2575, 6.2578125, 6.258125, 6.2584375, 6.25875, 6.2590625, 6.259375, 6.2596875, 6.26, 6.2603125, 6.260625, 6.2609375, 6.26125, 6.2615625, 6.261875, 6.2621875, 6.2625, 6.2628125, 6.263125, 6.2634375, 6.26375, 6.2640625, 6.264375, 6.2646875, 6.265, 6.265625, 6.26625, 6.266875, 6.2671875, 6.2675, 6.2678125, 6.268125, 6.2684375, 6.26875, 6.26890625, 6.2690625, 6.26921875, 6.269375, 6.26953125, 6.2696875, 6.26984375, 6.27, 6.27015625, 6.2703125, 6.27046875, 6.270625, 6.27078125, 6.2709375, 6.27109375, 6.27125, 6.27140625, 6.2715625, 6.27171875, 6.271875, 6.27203125, 6.2721875, 6.27234375, 6.2725, 6.27265625, 6.2728125, 6.27296875, 6.273125, 6.27328125, 6.2734375, 6.27359375, 6.27375, 6.27390625, 6.2740625, 6.27421875, 6.274375, 6.27453125, 6.2746875, 6.27484375, 6.275, 6.27515625, 6.2753125, 6.27546875, 6.275625, 6.27578125, 6.2759375, 6.27609375, 6.27625, 6.27640625, 6.2765625, 6.27671875, 6.276875, 6.27703125, 6.2771875, 6.27734375, 6.2775, 6.27765625, 6.2778125, 6.27796875, 6.278125, 6.27828125, 6.2784375, 6.27859375, 6.27875, 6.27890625, 6.2790625, 6.27921875, 6.279375, 6.2796875, 6.28, 6.2803125, 6.280625, 6.2809375, 6.28125, 6.281875, 6.2825, 6.283125, 6.2834375, 6.28375, 6.2840625, 6.284375, 6.2846875, 6.285, 6.2853125, 6.285625, 6.2859375, 6.28625, 6.2865625, 6.286875, 6.2871875, 6.2875, 6.2878125, 6.288125, 6.2884375, 6.28875, 6.2890625, 6.289375, 6.2896875, 6.29, 6.2903125, 6.290625, 6.29078125, 6.2909375, 6.29109375, 6.29125, 6.29140625, 6.2915625, 6.29171875, 6.291875, 6.2921875, 6.2925, 6.2928125, 6.293125, 6.2934375, 6.29375, 6.2940625, 6.294375, 6.2946875, 6.295, 6.2953125, 6.295625, 6.29625, 6.296875, 6.2975, 6.298125, 6.29875, 6.299375, 6.3, 6.300625, 6.30125, 6.3025, 6.30375, 6.305, 6.30625, 6.3075, 6.31, 6.3125, 6.315, 6.3175, 6.32, 6.325, 6.33, 6.34, 6.35, 6.36, 6.37, 6.38, 6.39, 6.4, 6.41, 6.42, 6.43, 6.44, 6.45, 6.45, 6.45],
      "fY" : [0.0210920752969339, 0, 0.0245198801892698, 0.0289442285748605, 0.0348140629622787, 0.0428724218993922, 0.054428862553051, 0.0719868020411244, 0.0844819808776134, 0.100886006559853, 0.12311147847877, 0.154448325950596, 0.175257071170034, 0.200989163078358, 0.23340941381413, 0.275177051324833, 0.300784297383593, 0.330464027995442, 0.365167018484903, 0.406146455206435, 0.455083462320792, 0.514278839183116, 0.548682717083141, 0.586954650707542, 0.62972132114695, 0.677744906224975, 0.731960437197489, 0.79352590504835, 0.86389039441773, 0.944888135641744, 0.99008441917125, 1.03887050810911, 1.09165198900739, 1.14889475441485, 1.21113626542181, 1.27899937564605, 1.3532094107719, 1.43461541830356, 1.52421680391317, 1.62319698794305, 1.7329662990464, 1.85521714787751, 1.92164637176638, 1.9919957084513, 2.06659162215915, 2.14579605841804, 2.23001124490795, 2.31967819086436, 2.51009799354427, 2.71216261507432, 2.92619245079835, 3.15247867430441, 3.39127915721838, 3.64281432409763, 3.90726297526927, 4.18475811332079, 4.4753828115775, 4.77916616526421, 5.09607936810079, 5.42603195873801, 5.76886828268268, 6.12436421615021, 6.49222419853571, 6.87207861991045, 7.26348160910199, 7.66590926643626, 8.07875838313281, 8.50134568664535, 8.93290764788319, 9.37260088228719, 9.81950317219139, 10.2726151327575, 10.7308625381139, 11.6581112303768, 12.5912893380421, 13.5195009032795, 13.9781293216004, 14.4311041375227, 14.8768909206433, 15.3139388409845, 15.7406894038005, 16.1555855044969, 16.3581042021525, 16.5570807322174, 16.7523250191548, 16.9436488460229, 17.1308661543901, 17.3137933437472, 17.4922495697457, 17.6660570405909, 17.8350413109087, 17.999031572418, 18.1578609407295, 18.3113667375935, 18.4593907679397, 18.6017795910456, 18.7383847851841, 18.8690632051136, 18.9936772317856, 19.1120950136605, 19.2241906990402, 19.329844658845, 19.4289436992809, 19.5213812638724, 19.6070576243544, 19.685880059941, 19.7577630245257, 19.8226283013877, 19.8804051450146, 19.931030409679, 19.974448664445, 20.0106122943086, 20.0394815872158, 20.0610248067347, 20.0752182501946, 20.0820462921462, 20.0815014130273, 20.0735842129631, 20.0583034106646, 20.0356758274286, 20.0057263562791, 19.9684879163316, 19.9240013924942, 19.8723155606638, 19.8134869986059, 19.7475799827476, 19.6746663711467, 19.5948254729358, 19.5081439045726, 19.4147154332609, 19.3146408079417, 19.208027578275, 19.0949899020711, 18.9756483416558, 18.8501296496735, 18.7185665448629, 18.5810974783611, 18.4378663911091, 18.2890224629558, 18.1347198540702, 17.9751174392898, 17.8103785360428, 17.6406706264996, 17.4661650746067, 17.287036838673, 17.1034641801868, 16.9156283695297, 16.7237133892691, 16.5279056357041, 16.3283936193372, 15.9190196118763, 15.4971303490847, 15.0642795282381, 14.6220261750147, 14.1719254735946, 13.7155198870461, 12.7898496015238, 11.8567877910669, 10.9274065909713, 10.4673150974333, 10.0118792855293, 9.5622044001308, 9.11932203967061, 8.6841875451122, 8.25767805438883, 7.84059120822029, 7.43364448736826, 7.03747515602641, 6.65264078123602, 6.27962029400622, 5.91881555419435, 5.57055337823504, 5.23508798645218, 4.91260382494499, 4.60321871593655, 4.30698728994523, 4.02390465316368, 3.75391024400565, 3.49689183382973, 3.25268962833126, 3.02110042799244, 2.80188180821293, 2.59475628226034, 2.49593498414135, 2.40214919748549, 2.31338830887523, 2.22930531319206, 2.14958236653361, 2.07392791262873, 2.0020741327976, 1.93377467862133, 1.80694880354514, 1.69183737939927, 1.58706218335694, 1.49144009675174, 1.40395106750477, 1.32371202147027, 1.24995549671955, 1.18201205121939, 1.11929570336467, 1.06129182402532, 1.00754702089633, 0.957660650267742, 0.868082562023493, 0.790161654568779, 0.721987565706348, 0.662022630959867, 0.609018380108274, 0.561952992353263, 0.519983923100624, 0.482411649151195, 0.448651655301847, 0.39067912060225, 0.342968673707813, 0.303264543006624, 0.269893762293922, 0.241595257552057, 0.196573930370444, 0.162770016270115, 0.136785800784338, 0.116410745312774, 0.100158425529114, 0.0762087157973427, 0.059749280402211, 0.0393029020744865, 0.0276330582785893, 0.0203893369245961, 0.015605783063958, 0.0122928224422659, 0.00991004711254053, 0.00814286268229364, 0.00679844688776705, 0.00575348841076548, 0.00492626970930773, 0.00426097048061385, 0.00371845139166405, 0, 0.00371845139166405],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_MGlCED_Norm[m_J3K]_Comp[cb2_JlAwbk]29",
        "fTitle" : "Projection of Fit1D FitS_J3K_J3K",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 240,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 238,
          "fXmin" : 6.12,
          "fXmax" : 6.48,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 22.0902509213608,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 22.0902509213608,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitS_J3K_J3K",
      "_ymin" : 0,
      "_ymax" : 20.0820462921462,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_MGlCED_Norm[m_J3K]",
      "fTitle" : "Projection of Fit1D FitS_J3K_J3K",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 225,
      "fX" : [6.13999, 6.14, 6.15, 6.16, 6.17, 6.18, 6.19, 6.2, 6.21, 6.22, 6.225, 6.23, 6.2325, 6.235, 6.2375, 6.24, 6.2425, 6.24375, 6.245, 6.24625, 6.2475, 6.24875, 6.249375, 6.25, 6.250625, 6.25125, 6.251875, 6.2525, 6.253125, 6.2534375, 6.25375, 6.2540625, 6.254375, 6.2546875, 6.255, 6.2553125, 6.255625, 6.2559375, 6.25625, 6.2565625, 6.25671875, 6.256875, 6.25703125, 6.2571875, 6.2575, 6.2578125, 6.258125, 6.2584375, 6.25875, 6.2590625, 6.259375, 6.2596875, 6.26, 6.2603125, 6.260625, 6.2609375, 6.26125, 6.2615625, 6.261875, 6.2621875, 6.2625, 6.2628125, 6.263125, 6.2634375, 6.26375, 6.2640625, 6.264375, 6.2646875, 6.265, 6.265625, 6.26625, 6.266875, 6.2671875, 6.2675, 6.2678125, 6.268125, 6.2684375, 6.26875, 6.2690625, 6.269375, 6.2696875, 6.26984375, 6.27, 6.27015625, 6.2703125, 6.27046875, 6.270625, 6.27078125, 6.2709375, 6.27109375, 6.27125, 6.27140625, 6.2715625, 6.27171875, 6.271875, 6.27203125, 6.2721875, 6.27234375, 6.2725, 6.27265625, 6.2728125, 6.27296875, 6.273125, 6.27328125, 6.2734375, 6.27359375, 6.27375, 6.27390625, 6.2740625, 6.27421875, 6.274375, 6.27453125, 6.2746875, 6.27484375, 6.275, 6.27515625, 6.2753125, 6.27546875, 6.275625, 6.27578125, 6.2759375, 6.27609375, 6.27625, 6.27640625, 6.2765625, 6.27671875, 6.276875, 6.27703125, 6.2771875, 6.27734375, 6.2775, 6.27765625, 6.2778125, 6.27796875, 6.278125, 6.27828125, 6.2784375, 6.27859375, 6.27875, 6.2790625, 6.279375, 6.2796875, 6.28, 6.2803125, 6.280625, 6.2809375, 6.28125, 6.281875, 6.2825, 6.283125, 6.2834375, 6.28375, 6.2840625, 6.284375, 6.2846875, 6.285, 6.2853125, 6.285625, 6.2859375, 6.28625, 6.2865625, 6.286875, 6.2871875, 6.2875, 6.2878125, 6.288125, 6.2884375, 6.28875, 6.2890625, 6.289375, 6.2896875, 6.29, 6.2903125, 6.290625, 6.29078125, 6.2909375, 6.29109375, 6.29125, 6.2915625, 6.291875, 6.2921875, 6.2925, 6.2928125, 6.293125, 6.2934375, 6.29375, 6.2940625, 6.294375, 6.2946875, 6.295, 6.295625, 6.29625, 6.296875, 6.2975, 6.298125, 6.29875, 6.299375, 6.3, 6.30125, 6.3025, 6.30375, 6.305, 6.30625, 6.3075, 6.31, 6.3125, 6.315, 6.32, 6.325, 6.33, 6.34, 6.35, 6.36, 6.37, 6.38, 6.39, 6.4, 6.41, 6.42, 6.43, 6.44, 6.45, 6.45, 6.46, 6.46001],
      "fY" : [0, 18.0426463430753, 18.0426463430753, 17.8331350750541, 17.6246203505262, 17.417551112, 17.2126703980236, 17.0112877657637, 16.8159066323383, 16.6318667639434, 16.5476226994056, 16.4724900104207, 16.4400639874117, 16.4125613110916, 16.391746793599, 16.3802796628814, 16.3823318713236, 16.3904174776988, 16.4047795303062, 16.4270991533064, 16.4596771460545, 16.5057355734647, 16.535193551847, 16.569908444868, 16.6108152837834, 16.6590720595771, 16.7161278568894, 16.7838169060563, 16.8644905864666, 16.9106177213363, 16.9612061407153, 17.0167933056937, 17.0780020698894, 17.1455577589866, 17.2203094204898, 17.3032564600708, 17.3955822980722, 17.498697263147, 17.6142937659495, 17.7444179804947, 17.8156867211883, 17.8915639844329, 17.9724519979086, 18.0587917708507, 18.2425572275021, 18.4379675030036, 18.6453429926991, 18.8649748701766, 19.097121007062, 19.3420018279127, 19.5997961330558, 19.8706369250788, 20.1546072773069, 20.4517362849651, 20.7619951417731, 21.0852933863818, 21.4214753642979, 21.7703169517369, 22.1315225880939, 22.50472266344, 22.889471306603, 23.2852446179088, 23.6914393885768, 24.1073723460608, 24.53227996127, 24.9653188496455, 25.4055667935211, 25.8520244080587, 26.3036174673866, 27.2175574675924, 28.1374268832005, 29.0523297563809, 29.5043038286732, 29.950624298567, 30.389756735659, 30.8201503099717, 31.2402465267591, 31.648488281427, 32.0433291631189, 32.4232429308959, 32.7867330825916, 32.9618621355759, 33.1323424334068, 33.2979995307103, 33.4586626192053, 33.6141648145026, 33.7643434383523, 33.9090402956842, 34.0481019457758, 34.1813799669, 34.3087312138153, 34.430018067473, 34.5451086763337, 34.6538771886991, 34.7562039754896, 34.8519758429112, 34.9410862344884, 35.0234354219562, 35.0989306845285, 35.1674864760989, 35.2290245799467, 35.2834742505593, 35.3307723422095, 35.3708634239612, 35.4036998808105, 35.4292420007035, 35.447458047208, 35.4583243176536, 35.4618251865909, 35.4579531344577, 35.4467087613793, 35.4281007860665, 35.4021460298162, 35.3688693856525, 35.3283037726907, 35.280490075839, 35.2254770709944, 35.1633213359222, 35.0940871470496, 35.0178463624345, 34.9346782912093, 34.8446695498319, 34.7479139055059, 34.6445121071723, 34.5345717044914, 34.4182068552732, 34.2955381218437, 34.166692256847, 34.0318019790222, 33.8910057395062, 33.7444474792399, 33.5922763780722, 33.4346465961724, 33.2717170083778, 33.1036509321164, 32.9306158495589, 32.7527831246518, 32.5703277157038, 32.3834278842034, 31.9970227472571, 31.5950486312966, 31.1790202778072, 30.750476668987, 30.3109715021119, 29.86206380286, 29.4053087554114, 28.9422488228343, 28.0032698452548, 27.0568993427409, 26.1142094505882, 25.6474636110217, 25.185373453089, 24.729044221662, 24.2795075151733, 23.8377186745863, 23.4045548378344, 22.9808136456373, 22.5672125787568, 22.1643889013864, 21.7729001805674, 21.3932253473091, 21.0257662614687, 20.6708497394808, 20.3287300016694, 19.9995914941337, 19.6835520390967, 19.3806662670768, 19.0909292842667, 18.8142805290801, 18.5506077728757, 18.2997512213487, 18.0615076749813, 17.8356347091732, 17.6218548371921, 17.5197063660588, 17.4225934063887, 17.3305053447641, 17.2430951760667, 17.0810634294748, 16.9342558494389, 16.8007756283341, 16.6790098581597, 16.5675803160888, 16.4653038834551, 16.3711605081796, 16.2842671161165, 16.2038562453372, 16.1292584538085, 16.0598877599253, 15.9952295345574, 15.8782896687427, 15.7754028884413, 15.6841732889295, 15.60269050801, 15.5294168812064, 15.4631039382978, 15.4027298584856, 15.3474520971759, 15.2495024452629, 15.1649125264491, 15.0905846954405, 15.0242631806251, 14.9642750157982, 14.9093591269422, 14.8111030315322, 14.7240643492035, 14.6448453654893, 14.5017484537773, 14.3713292075888, 14.2484002357369, 14.0150147844956, 13.7904058677862, 13.5702230735186, 13.3525004467445, 13.1362484132092, 12.920926564966, 12.7062203076222, 12.4919368189141, 12.2779527875236, 12.0641864959086, 11.8505821237663, 11.6371005317638, 11.6371005317638, 11.6371005317638, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_MGlCED_Norm[m_J3K]30",
        "fTitle" : "Projection of Fit1D FitS_J3K_J3K",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 227,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 225,
          "fXmin" : 6.107988,
          "fXmax" : 6.492012,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 39.00800770525,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 39.00800770525,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitS_J3K_J3K",
      "_ymin" : 0,
      "_ymax" : 35.4618251865909,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1000",
      "fTitle" : "Histogram of ds_1000_plot__m_J3K",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0.75,
      "fNpoints" : 30,
      "fX" : [6.155, 6.165, 6.175, 6.185, 6.195, 6.205, 6.215, 6.225, 6.235, 6.245, 6.255, 6.265, 6.275, 6.285, 6.295, 6.305, 6.315, 6.325, 6.335, 6.345, 6.355, 6.365, 6.375, 6.385, 6.395, 6.405, 6.415, 6.425, 6.435, 6.445],
      "fY" : [14, 23, 20, 18, 12, 17, 16, 16, 11, 18, 17, 30, 30, 22, 22, 15, 13, 12, 22, 13, 17, 13, 14, 16, 10, 13, 13, 8, 13, 10],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_h_ds_10003008",
        "fTitle" : "Histogram of ds_1000_plot__m_J3K",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 6.12,
          "fXmax" : 6.48,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 2.10097070062421,
          "fXmax" : 39.668689615581,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 39.668689615581,
        "fMinimum" : 2.10097070062421,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005],
      "fEXhigh" : [0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005],
      "fEYlow" : [3.69650031882412, 4.76071662107231, 4.43444798221412, 4.20288721196007, 3.41526599430015, 4.08218389934171, 3.95780102940381, 3.95780102940381, 3.26557940095131, 4.20288721196007, 4.08218389934171, 5.44652245543606, 5.44652245543606, 4.65450239544497, 4.65450239544497, 3.82938009857506, 3.5586623304375, 3.41526599430015, 4.65450239544497, 3.5586623304375, 4.08218389934171, 3.5586623304375, 3.69650031882412, 3.95780102940381, 3.10869443936164, 3.5586623304375, 3.5586623304375, 2.76838605646272, 3.5586623304375, 3.10869443936164],
      "fEYhigh" : [4.83038075568817, 5.8652346956897, 5.54651922951146, 5.32100732238368, 4.55981905739127, 5.20371938988384, 5.08306556401624, 5.08306556401624, 4.41652052316603, 5.32100732238368, 5.20371938988384, 6.53804637266794, 6.53804637266794, 5.76136640411342, 5.76136640411342, 4.95873843272062, 4.69757337260906, 4.55981905739127, 5.76136640411342, 4.69757337260906, 5.20371938988384, 4.69757337260906, 4.83038075568817, 5.08306556401624, 4.26694976100939, 4.69757337260906, 4.69757337260906, 3.94514151986907, 4.69757337260906, 4.26694976100939],
      "_yAxisLabel" : "Events \/ ( 0.01 )",
      "_ymin" : 0,
      "_ymax" : 36.5380463726679,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.00999999999999999,
      "_nSigma" : 1,
      "_entries" : 488,
      "_rawEntries" : -1
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "fl", "l", "zp", "AXISSAME"]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 138,
  "fWindowTopY" : 161,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig2a.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.06,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 6.10662650612143,
  "fY1" : -5.8536584568052,
  "fX2" : 6.46807228978931,
  "fY2" : 42.9268292284026,
  "fXtoAbsPixelk" : -16894.9999252455,
  "fXtoPixelk" : -16894.9999252455,
  "fXtoPixel" : 2766.66666256885,
  "fYtoAbsPixelk" : 704.000051072884,
  "fYtoPixelk" : 704.000051072884,
  "fYtoPixel" : -16.4000000402331,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 6.10662650612143,
  "fPixeltoXk" : 6.10662650612143,
  "fPixeltoX" : 3.61445783667882e-4,
  "fAbsPixeltoYk" : 42.9268292284026,
  "fPixeltoYk" : -5.8536584568052,
  "fPixeltoY" : -0.0609756096065098,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 6.15,
  "fUymin" : 0,
  "fUxmax" : 6.45,
  "fUymax" : 40,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 6.15,
      "fY1" : 0,
      "fX2" : 6.45,
      "fY2" : 40,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_11038020",
      "fTitle" : "A RooPlot of \"m12cPVMJ*1\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 32,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : -503,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.025,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 30,
        "fXmin" : 6.15,
        "fXmax" : 6.45,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : -504,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.01,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 40,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 29.1494347243191, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit2d_Int[mpsi_Ppi|aux2_rng2_fit2:SX_Ppi&SY_PPi__Ppi]_Norm[mb_Ppi,mpsi_Ppi]_Comp[pol2]",
      "fTitle" : "Projection of Fit2D fit2:SX_Ppi&SY_PPi__Ppi",
      "fLineColor" : 1,
      "fLineStyle" : 15,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 36,
      "fX" : [6.13999, 6.14, 6.15, 6.16, 6.17, 6.18, 6.19, 6.2, 6.21, 6.22, 6.23, 6.24, 6.25, 6.26, 6.27, 6.28, 6.29, 6.3, 6.31, 6.32, 6.33, 6.34, 6.35, 6.36, 6.37, 6.38, 6.39, 6.4, 6.41, 6.42, 6.43, 6.44, 6.45, 6.45, 6.46, 6.46001],
      "fY" : [0, 2.48853262024669, 2.48853262024669, 2.46276521589098, 2.43699781153527, 2.41123040717955, 2.38546300282384, 2.35969559846813, 2.33392819411242, 2.30816078975671, 2.282393385401, 2.25662598104529, 2.23085857668958, 2.20509117233386, 2.17932376797815, 2.15355636362244, 2.12778895926673, 2.10202155491102, 2.07625415055531, 2.0504867461996, 2.02471934184388, 1.99895193748817, 1.97318453313246, 1.94741712877675, 1.92164972442104, 1.89588232006533, 1.87011491570962, 1.8443475113539, 1.81858010699819, 1.79281270264248, 1.76704529828677, 1.74127789393106, 1.71551048957535, 1.71551048957535, 1.71551048957535, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit2d_Int[mpsi_Ppi|aux2_rng2_fit2:SX_Ppi&SY_PPi__Ppi]_Norm[mb_Ppi,mpsi_Ppi]_Comp[pol2]1",
        "fTitle" : "Projection of Fit2D fit2:SX_Ppi&SY_PPi__Ppi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 6.107988,
          "fXmax" : 6.492012,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 2.73738588227136,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 2.73738588227136,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:SX_Ppi&SY_PPi__Ppi",
      "_ymin" : 0,
      "_ymax" : 2.48853262024669,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit2d_Int[mpsi_Ppi|aux2_rng2_fit2:SX_Ppi&SY_PPi__Ppi]_Norm[mb_Ppi,mpsi_Ppi]_Comp[model2_RUSklj]",
      "fTitle" : "Projection of Fit2D fit2:SX_Ppi&SY_PPi__Ppi",
      "fLineColor" : 4,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1194,
      "fFillStyle" : 3545,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 219,
      "fX" : [6.15, 6.15, 6.16, 6.17, 6.18, 6.19, 6.2, 6.205, 6.21, 6.215, 6.22, 6.2225, 6.225, 6.2275, 6.23, 6.2325, 6.23375, 6.235, 6.23625, 6.2375, 6.23875, 6.24, 6.24125, 6.241875, 6.2425, 6.243125, 6.24375, 6.244375, 6.245, 6.245625, 6.24625, 6.246875, 6.2475, 6.2478125, 6.248125, 6.2484375, 6.24875, 6.2490625, 6.249375, 6.2496875, 6.25, 6.2503125, 6.250625, 6.2509375, 6.25125, 6.2515625, 6.251875, 6.2521875, 6.2525, 6.2528125, 6.253125, 6.2534375, 6.25375, 6.2540625, 6.254375, 6.2546875, 6.255, 6.2553125, 6.255625, 6.2559375, 6.25625, 6.2565625, 6.256875, 6.2571875, 6.2575, 6.2578125, 6.258125, 6.2584375, 6.25875, 6.2590625, 6.259375, 6.26, 6.265, 6.2653125, 6.265625, 6.2659375, 6.26625, 6.2665625, 6.266875, 6.2671875, 6.2675, 6.2678125, 6.268125, 6.2684375, 6.26875, 6.2690625, 6.269375, 6.2696875, 6.27, 6.2703125, 6.270625, 6.2709375, 6.27125, 6.2715625, 6.271875, 6.2721875, 6.2725, 6.2728125, 6.273125, 6.2734375, 6.27375, 6.2740625, 6.274375, 6.2746875, 6.275, 6.2753125, 6.275625, 6.2759375, 6.27625, 6.2765625, 6.276875, 6.2771875, 6.2775, 6.2778125, 6.278125, 6.2784375, 6.27875, 6.2790625, 6.279375, 6.2796875, 6.28, 6.2803125, 6.280625, 6.2809375, 6.28125, 6.2815625, 6.281875, 6.2821875, 6.2825, 6.2828125, 6.283125, 6.2834375, 6.28375, 6.284375, 6.285, 6.28625, 6.286875, 6.2875, 6.288125, 6.28875, 6.2890625, 6.289375, 6.2896875, 6.29, 6.2903125, 6.290625, 6.2909375, 6.29125, 6.2915625, 6.291875, 6.2921875, 6.2925, 6.2928125, 6.293125, 6.2934375, 6.29375, 6.2940625, 6.294375, 6.2946875, 6.295, 6.2953125, 6.295625, 6.2959375, 6.29625, 6.2965625, 6.296875, 6.2971875, 6.2975, 6.2978125, 6.298125, 6.2984375, 6.29875, 6.2990625, 6.299375, 6.2996875, 6.3, 6.3003125, 6.300625, 6.3009375, 6.30125, 6.301875, 6.3025, 6.303125, 6.30375, 6.304375, 6.305, 6.305625, 6.30625, 6.306875, 6.3075, 6.30875, 6.31, 6.31125, 6.3125, 6.31375, 6.315, 6.31625, 6.3175, 6.32, 6.3225, 6.325, 6.3275, 6.33, 6.335, 6.34, 6.345, 6.35, 6.36, 6.37, 6.38, 6.39, 6.4, 6.41, 6.42, 6.43, 6.44, 6.45, 6.45, 6.45],
      "fY" : [0.00122400172077466, 0, 0.00141807911328624, 0.00166859255661536, 0.00200132707347687, 0.00245938793057782, 0.00311983323243861, 0.00356802741609693, 0.0041330639940258, 0.00486217927258149, 0.00583022121873943, 0.00643992541143356, 0.0071622239556338, 0.00802833277498502, 0.00908149990629718, 0.010383185231412, 0.0111538117016879, 0.0120233668552768, 0.0130104756244851, 0.0141385096064103, 0.0154371502824328, 0.0169445981239881, 0.0187107558763969, 0.0197107556533056, 0.0208019168912332, 0.0219962431829613, 0.0233078424150154, 0.0247533948251618, 0.026352749066024, 0.0281296883862219, 0.0301129254438745, 0.0323374081478773, 0.0348460542340043, 0.0362230879743251, 0.0376920853889483, 0.0392618305940351, 0.0409422130925528, 0.0427444022987192, 0.0446810555374678, 0.0467665671436268, 0.0490173683134704, 0.0514522900111973, 0.0540930047220983, 0.056964567476758, 0.0600725055730956, 0.0633204964308309, 0.0666957823870253, 0.0702001318244081, 0.0738351190714624, 0.0776021095323047, 0.0815022448167418, 0.0855364279366798, 0.0897053086381081, 0.0940092689408397, 0.0984484089605661, 0.103022533089973, 0.107731136617673, 0.112573392865021, 0.117548140921929, 0.122653874063611, 0.127888728930239, 0.133250475551124, 0.138736508294502, 0.144343837822439, 0.150069084128582, 0.155908470734284, 0.161857820115563, 0.16791255042986, 0.174067673607805, 0.180317794870411, 0.186657113727044, 0.19957813044863, 0.307164887695167, 0.313618697761954, 0.319976306111741, 0.326226464586313, 0.332357936855057, 0.338359531493011, 0.344220135528667, 0.349928748323267, 0.355474515639063, 0.360846763750788, 0.366035033451654, 0.371029113803349, 0.375819075478649, 0.380395303544935, 0.3847485295376, 0.388869862674176, 0.392750820062308, 0.396383355758131, 0.399759888536, 0.402873328235496, 0.405717100557582, 0.408285170188694, 0.410572062138901, 0.412572881188558, 0.414283329346839, 0.415699721234964, 0.416818997317046, 0.417638734912119, 0.418157156931848, 0.418373138299814, 0.418286210019926, 0.417896560873357, 0.417205036735421, 0.416213137515839, 0.414923011737903, 0.413337448783942, 0.411459868846267, 0.409294310634288, 0.40684541689961, 0.404118417851717, 0.401119112547212, 0.397853848345221, 0.394329498530854, 0.390553438217126, 0.386533518643482, 0.382278039996234, 0.377795722882578, 0.373095678595148, 0.368187378308842, 0.363080621355456, 0.357785502724342, 0.352312379939506, 0.34667183946468, 0.340874662787909, 0.334931792336716, 0.32885429737345, 0.322653340017796, 0.316340141540559, 0.309925949068894, 0.303422002838254, 0.296839504121227, 0.283483272801791, 0.269944921606988, 0.242659086200091, 0.22907106258743, 0.215618433225617, 0.20236878512471, 0.189383939366657, 0.183008474309304, 0.176719612506426, 0.170523326647872, 0.164425184599507, 0.15843034775875, 0.152543570912833, 0.14676920354677, 0.141111192542692, 0.135573086207231, 0.130158039559597, 0.124868820809332, 0.119707818949346, 0.114677052387478, 0.109778178537774, 0.105012504290899, 0.100380997282335, 0.0958842978764618, 0.0915227317844473, 0.0872963232345135, 0.0832048086139988, 0.0792476505037888, 0.075424052027537, 0.0717329714401399, 0.0681731368821742, 0.0647430612298487, 0.0614410569729624, 0.0582691968092455, 0.0552895960338352, 0.0525104559991222, 0.0499151627610873, 0.0474887299632588, 0.0452176156323999, 0.0430895621847797, 0.0410934563847792, 0.0392192064981788, 0.0374576342996585, 0.0358003799429518, 0.0342398179945369, 0.0327689831775676, 0.0313815045801039, 0.0288337603024972, 0.0265554415524307, 0.0245117842745917, 0.0226732780841323, 0.0210147620088339, 0.0195146939366077, 0.0181545570940004, 0.0169183752901004, 0.01579231499536, 0.0147643571319205, 0.0129621585857736, 0.0114426570169768, 0.0101524254737849, 0.00904972386705929, 0.0081016195584523, 0.00728189148248102, 0.00656948576533099, 0.00594736473567427, 0.00492091330614891, 0.00411838793324523, 0.00348180900710485, 0.00297033654787027, 0.00255463443388156, 0.00193028205987052, 0.00149439438396178, 0.00118080278216831, 9.49393507367744e-4, 6.40758997194336e-4, 4.52921870290524e-4, 3.32049074776821e-4, 2.50733256801033e-4, 1.94008591905446e-4, 1.53226468580635e-4, 1.2314924936588e-4, 1.00477561387619e-4, 8.30619924977308e-5, 6.94610704937005e-5, 0, 6.94610704937005e-5],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit2d_Int[mpsi_Ppi|aux2_rng2_fit2:SX_Ppi&SY_PPi__Ppi]_Norm[mb_Ppi,mpsi_Ppi]_Comp[model2_RUSklj]2",
        "fTitle" : "Projection of Fit2D fit2:SX_Ppi&SY_PPi__Ppi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 221,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 219,
          "fXmin" : 6.12,
          "fXmax" : 6.48,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 0.460210452129795,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 0.460210452129795,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:SX_Ppi&SY_PPi__Ppi",
      "_ymin" : 0,
      "_ymax" : 0.418373138299814,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit2d_Int[mpsi_Ppi|aux2_rng2_fit2:SX_Ppi&SY_PPi__Ppi]_Norm[mb_Ppi,mpsi_Ppi]_Comp[model2_oTBovj]",
      "fTitle" : "Projection of Fit2D fit2:SX_Ppi&SY_PPi__Ppi",
      "fLineColor" : 8,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 8,
      "fFillStyle" : 3554,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 33,
      "fX" : [6.15, 6.16, 6.17, 6.18, 6.19, 6.2, 6.21, 6.22, 6.23, 6.24, 6.25, 6.26, 6.27, 6.28, 6.29, 6.3, 6.31, 6.32, 6.33, 6.34, 6.35, 6.36, 6.37, 6.38, 6.39, 6.4, 6.41, 6.42, 6.43, 6.44, 6.45, 6.45, 6.45],
      "fY" : [1.32443523564202, 1.28028739456725, 1.23613955349249, 1.19199171241772, 1.14784387134296, 1.1036960302682, 1.05954818919343, 1.01540034811867, 0.971252507043905, 0.927104665969142, 0.882956824894379, 0.838808983819612, 0.794661142744849, 0.750513301670086, 0.706365460595323, 0.662217619520556, 0.618069778445793, 0.57392193737103, 0.529774096296267, 0.485626255221504, 0.441478414146737, 0.397330573071974, 0.353182731997211, 0.309034890922448, 0.264887049847682, 0.220739208772919, 0.176591367698156, 0.132443526623393, 0.0882956855486298, 0.044147844473863, 3.39909997661818e-9, 0, 3.39909997661818e-9],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit2d_Int[mpsi_Ppi|aux2_rng2_fit2:SX_Ppi&SY_PPi__Ppi]_Norm[mb_Ppi,mpsi_Ppi]_Comp[model2_oTBovj]3",
        "fTitle" : "Projection of Fit2D fit2:SX_Ppi&SY_PPi__Ppi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 6.12,
          "fXmax" : 6.48,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1.45687875920622,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1.45687875920622,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:SX_Ppi&SY_PPi__Ppi",
      "_ymin" : 0,
      "_ymax" : 1.32443523564202,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit2d_Int[mpsi_Ppi|aux2_rng2_fit2:SX_Ppi&SY_PPi__Ppi]_Norm[mb_Ppi,mpsi_Ppi]_Comp[model2]",
      "fTitle" : "Projection of Fit2D fit2:SX_Ppi&SY_PPi__Ppi",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 219,
      "fX" : [6.15, 6.15, 6.16, 6.17, 6.18, 6.19, 6.2, 6.205, 6.21, 6.215, 6.22, 6.2225, 6.225, 6.2275, 6.23, 6.2325, 6.23375, 6.235, 6.23625, 6.2375, 6.23875, 6.24, 6.24125, 6.241875, 6.2425, 6.243125, 6.24375, 6.244375, 6.245, 6.245625, 6.24625, 6.246875, 6.2475, 6.2478125, 6.248125, 6.2484375, 6.24875, 6.2490625, 6.249375, 6.2496875, 6.25, 6.2503125, 6.250625, 6.2509375, 6.25125, 6.2515625, 6.251875, 6.2521875, 6.2525, 6.2528125, 6.253125, 6.2534375, 6.25375, 6.2540625, 6.254375, 6.2546875, 6.255, 6.2553125, 6.255625, 6.2559375, 6.25625, 6.2565625, 6.256875, 6.2571875, 6.2575, 6.2578125, 6.258125, 6.2584375, 6.25875, 6.2590625, 6.259375, 6.26, 6.265, 6.2653125, 6.265625, 6.2659375, 6.26625, 6.2665625, 6.266875, 6.2671875, 6.2675, 6.2678125, 6.268125, 6.2684375, 6.26875, 6.2690625, 6.269375, 6.2696875, 6.27, 6.2703125, 6.270625, 6.2709375, 6.27125, 6.2715625, 6.271875, 6.2721875, 6.2725, 6.2728125, 6.273125, 6.2734375, 6.27375, 6.2740625, 6.274375, 6.2746875, 6.275, 6.2753125, 6.275625, 6.2759375, 6.27625, 6.2765625, 6.276875, 6.2771875, 6.2775, 6.2778125, 6.278125, 6.2784375, 6.27875, 6.2790625, 6.279375, 6.2796875, 6.28, 6.2803125, 6.280625, 6.2809375, 6.28125, 6.2815625, 6.281875, 6.2821875, 6.2825, 6.2828125, 6.283125, 6.2834375, 6.28375, 6.284375, 6.285, 6.28625, 6.286875, 6.2875, 6.288125, 6.28875, 6.2890625, 6.289375, 6.2896875, 6.29, 6.2903125, 6.290625, 6.2909375, 6.29125, 6.2915625, 6.291875, 6.2921875, 6.2925, 6.2928125, 6.293125, 6.2934375, 6.29375, 6.2940625, 6.294375, 6.2946875, 6.295, 6.2953125, 6.295625, 6.2959375, 6.29625, 6.2965625, 6.296875, 6.2971875, 6.2975, 6.2978125, 6.298125, 6.2984375, 6.29875, 6.2990625, 6.299375, 6.2996875, 6.3, 6.3003125, 6.300625, 6.3009375, 6.30125, 6.301875, 6.3025, 6.303125, 6.30375, 6.304375, 6.305, 6.305625, 6.30625, 6.306875, 6.3075, 6.30875, 6.31, 6.31125, 6.3125, 6.31375, 6.315, 6.31625, 6.3175, 6.32, 6.3225, 6.325, 6.3275, 6.33, 6.335, 6.34, 6.345, 6.35, 6.36, 6.37, 6.38, 6.39, 6.4, 6.41, 6.42, 6.43, 6.44, 6.45, 6.45, 6.45],
      "fY" : [0.0512838050171743, 0, 0.0594153517191726, 0.0699114828632862, 0.0838525515689818, 0.103044602758826, 0.130716253468354, 0.149494906091504, 0.173169076804055, 0.203717894788418, 0.244277375688322, 0.269823051323884, 0.300086258536951, 0.336374896911701, 0.380500993220231, 0.435039622761256, 0.467327696357825, 0.50376073088012, 0.545119082581445, 0.592381985729314, 0.646793049117657, 0.709952814228893, 0.78395212997069, 0.82585059523081, 0.871568586650594, 0.921609036457399, 0.97656304357658, 1.03712948452663, 1.10413998757548, 1.17859103456151, 1.26168564206183, 1.35488807414988, 1.45999651848818, 1.51769213169042, 1.5792408825652, 1.64501081218047, 1.71541627562517, 1.7909252543173, 1.87206807086416, 1.95944782593805, 2.05375296159883, 2.15577246652182, 2.26641438478164, 2.38672848394103, 2.5169463493515, 2.65303221182909, 2.79445154475709, 2.94127844067439, 3.09357886154297, 3.25141001571253, 3.41481973489257, 3.58384585390451, 3.75851559611419, 3.93884496756903, 4.12483816296381, 4.31648698665042, 4.51377029199162, 4.71665344241322, 4.92508779755328, 5.13901022794172, 5.35834266164405, 5.58299166629004, 5.81284806988328, 6.04778662372434, 6.28766571070284, 6.53232710212409, 6.78159576610558, 7.03527973043321, 7.29317000260918, 7.55504054962307, 7.82064833976531, 8.36201923077523, 12.8697402473515, 13.1401450445551, 13.4065191365619, 13.6683912427003, 13.9252905778577, 14.1767482383994, 14.4222986077708, 14.6614807759883, 14.8938399670471, 15.1189289681404, 15.336309554458, 15.5455539032603, 15.7462459908828, 15.9379829663153, 16.1203764950289, 16.2930540668, 16.4556602613787, 16.6078579659902, 16.7493295388445, 16.8797779130352, 16.9989276354611, 17.10652583569, 17.2023431199954, 17.2861743861413, 17.3578395548681, 17.4171842144267, 17.4640801749304, 17.4984259297422, 17.5201470215717, 17.5291963114331, 17.5255541491055, 17.5092284442322, 17.4802546376986, 17.4386955734339, 17.3846412712868, 17.318208602122, 17.2395408667802, 17.1488072810249, 17.0462023690665, 16.9319452687043, 16.8062789515639, 16.6694693623106, 16.5218044811061, 16.3635933139357, 16.195164815756, 16.0168667517123, 15.829064501944, 15.6321398157139, 15.426489520803, 15.2125241942659, 14.9906668007575, 14.7613513047344, 14.5250212628785, 14.2821284030927, 14.0331311963989, 13.7784934280045, 13.5186827736976, 13.2541693876082, 12.9854245072078, 12.7129190812161, 12.4371224258681, 11.8775167070814, 11.3102804433212, 10.1670455613862, 9.59772809908771, 9.0340834493703, 8.47894340485874, 7.9348981745852, 7.66777591376991, 7.4042821972132, 7.14466727150896, 6.88916442174381, 6.63798990259641, 6.39134293239889, 6.14940574793864, 5.91234371755645, 5.68030550988756, 5.4534233154243, 5.23181311792387, 5.01557501254498, 4.80479356749729, 4.59953822590106, 4.3998637444817, 4.20581066568983, 4.01740581981616, 3.83466285366181, 3.65758278235231, 3.48615456091926, 3.32035567232154, 3.16015272865578, 3.0055020823912, 2.85635044455807, 2.71263550693798, 2.57428656542761, 2.4413904629002, 2.31654973547177, 2.2001080072972, 2.09136917946489, 1.98970534649874, 1.89454912037696, 1.80538692703886, 1.72175313886405, 1.64322492758258, 1.56941773955394, 1.49998130997162, 1.43459614480283, 1.3729704095725, 1.3148371727885, 1.20809057386729, 1.11263249357028, 1.0270063710087, 0.949975766072373, 0.880486472405674, 0.817635908372276, 0.760648249409836, 0.70885411748912, 0.661673908823644, 0.618604042384947, 0.543094672361891, 0.479429874465897, 0.425371140915927, 0.379169625647101, 0.339445501347855, 0.305100145371878, 0.275251432521769, 0.249185510358027, 0.206178761202427, 0.172554172244105, 0.145882486271667, 0.124452570426091, 0.107035285958932, 0.0808758738704204, 0.0626128451497211, 0.0494738353849133, 0.0397781397607872, 0.0268468245733488, 0.0189767354814604, 0.0139123497279156, 0.0105053409932849, 0.00812866406154925, 0.00641995530299267, 0.00515976569746495, 0.00420985655440303, 0.00348017078349829, 0.0029103128982765, 0, 0.0029103128982765],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit2d_Int[mpsi_Ppi|aux2_rng2_fit2:SX_Ppi&SY_PPi__Ppi]_Norm[mb_Ppi,mpsi_Ppi]_Comp[model2]4",
        "fTitle" : "Projection of Fit2D fit2:SX_Ppi&SY_PPi__Ppi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 221,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 219,
          "fXmin" : 6.12,
          "fXmax" : 6.48,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 19.2821159425764,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 19.2821159425764,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:SX_Ppi&SY_PPi__Ppi",
      "_ymin" : 0,
      "_ymax" : 17.5291963114331,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit2d_Int[mpsi_Ppi|aux2_rng2_fit2:SX_Ppi&SY_PPi__Ppi]_Norm[mb_Ppi,mpsi_Ppi]",
      "fTitle" : "Projection of Fit2D fit2:SX_Ppi&SY_PPi__Ppi",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 218,
      "fX" : [6.13999, 6.14, 6.15, 6.16, 6.17, 6.18, 6.19, 6.2, 6.205, 6.21, 6.215, 6.22, 6.2225, 6.225, 6.2275, 6.23, 6.2325, 6.23375, 6.235, 6.23625, 6.2375, 6.23875, 6.24, 6.24125, 6.241875, 6.2425, 6.243125, 6.24375, 6.244375, 6.245, 6.245625, 6.24625, 6.246875, 6.2475, 6.2478125, 6.248125, 6.2484375, 6.24875, 6.2490625, 6.249375, 6.2496875, 6.25, 6.2503125, 6.250625, 6.2509375, 6.25125, 6.2515625, 6.251875, 6.2521875, 6.2525, 6.2528125, 6.253125, 6.2534375, 6.25375, 6.2540625, 6.254375, 6.2546875, 6.255, 6.2553125, 6.255625, 6.2559375, 6.25625, 6.2565625, 6.256875, 6.2571875, 6.2575, 6.2578125, 6.258125, 6.2584375, 6.25875, 6.2590625, 6.259375, 6.26, 6.265, 6.2653125, 6.265625, 6.2659375, 6.26625, 6.2665625, 6.266875, 6.2671875, 6.2675, 6.2678125, 6.268125, 6.2684375, 6.26875, 6.2690625, 6.269375, 6.2696875, 6.27, 6.2703125, 6.270625, 6.2709375, 6.27125, 6.2715625, 6.271875, 6.2721875, 6.2725, 6.2728125, 6.273125, 6.2734375, 6.27375, 6.2740625, 6.274375, 6.2746875, 6.275, 6.2753125, 6.275625, 6.2759375, 6.27625, 6.2765625, 6.276875, 6.2771875, 6.2775, 6.2778125, 6.278125, 6.2784375, 6.27875, 6.2790625, 6.279375, 6.2796875, 6.28, 6.2803125, 6.280625, 6.2809375, 6.28125, 6.2815625, 6.281875, 6.2821875, 6.2825, 6.2828125, 6.283125, 6.28375, 6.284375, 6.285, 6.28625, 6.286875, 6.2875, 6.288125, 6.28875, 6.2890625, 6.289375, 6.2896875, 6.29, 6.2903125, 6.290625, 6.2909375, 6.29125, 6.2915625, 6.291875, 6.2921875, 6.2925, 6.2928125, 6.293125, 6.2934375, 6.29375, 6.2940625, 6.294375, 6.2946875, 6.295, 6.2953125, 6.295625, 6.2959375, 6.29625, 6.2965625, 6.296875, 6.2971875, 6.2975, 6.2978125, 6.298125, 6.2984375, 6.29875, 6.2990625, 6.299375, 6.2996875, 6.3, 6.3003125, 6.300625, 6.30125, 6.301875, 6.3025, 6.303125, 6.30375, 6.304375, 6.305, 6.305625, 6.30625, 6.306875, 6.3075, 6.30875, 6.31, 6.31125, 6.3125, 6.31375, 6.315, 6.31625, 6.3175, 6.32, 6.3225, 6.325, 6.3275, 6.33, 6.335, 6.34, 6.35, 6.36, 6.37, 6.38, 6.39, 6.4, 6.41, 6.42, 6.43, 6.44, 6.45, 6.45, 6.46, 6.46001],
      "fY" : [0, 3.86547566262665, 3.86547566262665, 3.80388604129069, 3.74471744044766, 3.68907599823973, 3.63881086485621, 3.59722771543712, 3.58149693952869, 3.57077852410394, 3.56709883465162, 3.57366873478244, 3.58234530325308, 3.59585199765272, 3.6155279334892, 3.64322838557143, 3.68158988907995, 3.70590918346798, 3.73447236746506, 3.76807842225679, 3.80772995370777, 3.85470025209333, 3.91062805936731, 3.97765412718271, 4.01618288938033, 4.05862233919864, 4.10548741245777, 4.15738331596959, 4.21502560649039, 4.27926576094069, 4.35112404440751, 4.43183218612609, 4.52288939807873, 4.62613678566376, 4.68302458118661, 4.74385747805632, 4.80901230145697, 4.87891329598049, 4.95403961245907, 5.03493423082498, 5.12221464608533, 5.21658573149626, 5.31885530669727, 5.42995308824828, 5.55095389874263, 5.68209485082974, 5.81924385274536, 5.96185362020985, 6.11000001414484, 6.26375057084077, 6.42316386405146, 6.58828886709624, 6.75916431780842, 6.93581808929982, 7.1182665696377, 7.30651405363249, 7.5005521500288, 7.70035920747801, 7.90589976272725, 8.11712401450451, 8.33396732661494, 8.55634976376419, 8.78417566361136, 9.01733324852828, 9.25569428047758, 9.49911376234251, 9.74742968894977, 10.0004628508928, 10.2580166941151, 10.5198772380493, 10.7858130549061, 11.0555753124852, 11.6054975173773, 16.1858476684849, 16.4605214243356, 16.7310682732725, 16.9970056864658, 17.2578516424722, 17.5131260462321, 17.7623521682195, 18.0050580978119, 18.2407782047668, 18.4690546025521, 18.6894386071509, 18.9014921848852, 19.1047893827633, 19.2989177348424, 19.4834796381289, 19.6580936916169, 19.822395992164, 19.9760413810516, 20.1187046352641, 20.2500815977346, 20.3698902410628, 20.4778716595032, 20.5737909843391, 20.6574382181149, 20.7286289835803, 20.7872051836074, 20.8330355687734, 20.8660162097606, 20.8860708721901, 20.8931512919997, 20.8872373499726, 20.8683371445331, 20.8364869624418, 20.7917511475378, 20.7342218681931, 20.6640187846546, 20.5812886179554, 20.4862046225685, 20.3789659654557, 20.2597970146258, 20.1289465407612, 19.9866868358863, 19.8333127534477, 19.6691406745439, 19.4945074053708, 19.3097690112602, 19.1152995929585, 18.9114900110212, 18.6987465644044, 18.4774896294942, 18.248152265935, 18.0111787957073, 17.7670233619569, 17.5161484740746, 17.2590235455099, 16.9961234307325, 16.7279269676503, 16.454915531664, 16.1775716073722, 15.6118133782454, 15.0344817252999, 14.4493374075055, 13.2700772844848, 12.6828020957342, 12.1013351138156, 11.5285757183637, 10.9671759394927, 10.6914933622004, 10.4195259324211, 10.1515298694386, 9.88774402620538, 9.62838981879751, 9.37367122033436, 9.12377481708835, 8.87886992428238, 8.63910875885833, 8.40462666632773, 8.17554239865733, 7.95195843999875, 7.73396137696949, 7.52162231010387, 7.31499730301793, 7.11412786579779, 6.91904146909853, 6.72975208543247, 6.54626075415334, 6.36855616668008, 6.19661526855244, 6.03040387499072, 5.86987729671905, 5.71498097290825, 5.56565110821613, 5.42181531102918, 5.28356249691835, 5.1535573172948, 5.03215159766581, 4.91863262517576, 4.81235750799209, 4.71274531611975, 4.61927021791433, 4.53145547251981, 4.44886815993203, 4.37111454828517, 4.29783601292644, 4.22870543438954, 4.10171844612137, 3.98805440008314, 3.88594829819667, 3.79390881551785, 3.71067000155165, 3.63515248897025, 3.56643215402522, 3.50371465538077, 3.44631463881675, 3.39363866701713, 3.34517113987558, 3.25912016562757, 3.18519646048397, 3.121108089712, 3.06506446715764, 3.01565283287098, 2.97174834314022, 2.93244781889415, 2.89702037002194, 2.8355083580792, 2.78360243239036, 2.73881535613416, 2.69939515647173, 2.66408335853297, 2.60234197135521, 2.54868543224336, 2.45539048054735, 2.37223528541927, 2.29426211377, 2.21916160979047, 2.14575803980738, 2.07340939278028, 2.00174465646792, 1.93053914421271, 1.85965131795119, 1.78898897118092, 1.71849026694322, 1.71849026694322, 1.71849026694322, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit2d_Int[mpsi_Ppi|aux2_rng2_fit2:SX_Ppi&SY_PPi__Ppi]_Norm[mb_Ppi,mpsi_Ppi]5",
        "fTitle" : "Projection of Fit2D fit2:SX_Ppi&SY_PPi__Ppi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 220,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 218,
          "fXmin" : 6.107988,
          "fXmax" : 6.492012,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 22.9824664211997,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 22.9824664211997,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:SX_Ppi&SY_PPi__Ppi",
      "_ymin" : 0,
      "_ymax" : 20.8931512919997,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1000_CutRange[aux2_rng2_fit2:SX_Ppi&SY_PPi__Ppi]",
      "fTitle" : "Histogram of ds_1000_plot__mb_Ppi",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0.75,
      "fNpoints" : 30,
      "fX" : [6.155, 6.165, 6.175, 6.185, 6.195, 6.205, 6.215, 6.225, 6.235, 6.245, 6.255, 6.265, 6.275, 6.285, 6.295, 6.305, 6.315, 6.325, 6.335, 6.345, 6.355, 6.365, 6.375, 6.385, 6.395, 6.405, 6.415, 6.425, 6.435, 6.445],
      "fY" : [4, 3, 6, 6, 2, 4, 3, 5, 2, 4, 7, 12, 22, 13, 11, 3, 3, 3, 3, 5, 2, 2, 0, 3, 0, 4, 2, 1, 1, 2],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_h_ds_1000_CutRange[aux2_rng2_fit2:SX_Ppi&SY_PPi__Ppi]3001",
        "fTitle" : "Histogram of ds_1000_plot__mb_Ppi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 6.12,
          "fXmax" : 6.48,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 30.5375030445248,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 30.5375030445248,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005],
      "fEXhigh" : [0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005],
      "fEYlow" : [1.91433918622288, 1.63270468610957, 2.37993137929577, 2.37993137929577, 1.29181456018103, 1.91433918622288, 1.63270468610957, 2.15969114440678, 1.29181456018103, 1.91433918622288, 2.58147045606626, 3.41526599430015, 4.65450239544497, 3.5586623304375, 3.26557940095131, 1.63270468610957, 1.63270468610957, 1.63270468610957, 1.63270468610957, 2.15969114440678, 1.29181456018103, 1.29181456018103, 0, 1.63270468610957, 0, 1.91433918622288, 1.29181456018103, 0.82724622097655, 0.82724622097655, 1.29181456018103],
      "fEYhigh" : [3.16275317226094, 2.9181858328834, 3.58364154598457, 3.58364154598457, 2.63785962345524, 3.16275317226094, 2.9181858328834, 3.38247265214689, 2.63785962345524, 3.16275317226094, 3.77028072043409, 4.55981905739127, 5.76136640411342, 4.69757337260906, 4.41652052316603, 2.9181858328834, 2.9181858328834, 2.9181858328834, 2.9181858328834, 3.38247265214689, 2.63785962345524, 2.63785962345524, 1.14787446444932, 2.9181858328834, 1.14787446444932, 3.16275317226094, 2.63785962345524, 2.29952655911586, 2.29952655911586, 2.63785962345524],
      "_yAxisLabel" : "Events \/ ( 0.01 )",
      "_ymin" : 0,
      "_ymax" : 27.7613664041134,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.00999999999999999,
      "_nSigma" : 1,
      "_entries" : 138,
      "_rawEntries" : 138
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "fl", "fl", "fl", "l", "zp", "AXISSAME"]
  },
  "fExecs" : null,
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 60,
  "fWindowTopY" : 83,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig2b.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.06,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 3.66566265061214,
  "fY1" : -2.9268292284026,
  "fX2" : 3.70180722897893,
  "fY2" : 21.4634146142013,
  "fXtoAbsPixelk" : -101416.666466722,
  "fXtoPixelk" : -101416.666466722,
  "fXtoPixel" : 27666.666625688,
  "fYtoAbsPixelk" : 704.000051072884,
  "fYtoPixelk" : 704.000051072884,
  "fYtoPixel" : -32.8000000804663,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 3.66566265061214,
  "fPixeltoXk" : 3.66566265061214,
  "fPixeltoX" : 3.61445783667889e-5,
  "fAbsPixeltoYk" : 21.4634146142013,
  "fPixeltoYk" : -2.9268292284026,
  "fPixeltoY" : -0.0304878048032549,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 3.67,
  "fUymin" : 0,
  "fUxmax" : 3.7,
  "fUymax" : 20,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 3.67,
      "fY1" : 0,
      "fX2" : 3.7,
      "fY2" : 20,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_120a5850",
      "fTitle" : "A RooPlot of \"m1cPVMJB*1\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 32,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 128,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.025,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 30,
        "fXmin" : 3.67,
        "fXmax" : 3.7,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : -504,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.01,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 20,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 14.9802972490599, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit2d_Int[mb_Ppi|aux2_rng1_fit2:SX_Ppi&SY_PPi__Ppi]_Norm[mb_Ppi,mpsi_Ppi]_Comp[pol2]",
      "fTitle" : "Projection of Fit2D fit2:SX_Ppi&SY_PPi__Ppi",
      "fLineColor" : 1,
      "fLineStyle" : 15,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 36,
      "fX" : [3.668999, 3.669, 3.67, 3.671, 3.672, 3.673, 3.674, 3.675, 3.676, 3.677, 3.678, 3.679, 3.68, 3.681, 3.682, 3.683, 3.684, 3.685, 3.686, 3.687, 3.688, 3.689, 3.69, 3.691, 3.692, 3.693, 3.694, 3.695, 3.696, 3.697, 3.698, 3.699, 3.7, 3.7, 3.701, 3.701001],
      "fY" : [0, 0.482309822483354, 0.482309822483354, 0.483734541310691, 0.485159260138028, 0.486583978965365, 0.488008697792702, 0.489433416620039, 0.490858135447376, 0.492282854274713, 0.49370757310205, 0.495132291929387, 0.496557010756724, 0.497981729584061, 0.499406448411398, 0.500831167238735, 0.502255886066072, 0.503680604893409, 0.505105323720746, 0.506530042548083, 0.50795476137542, 0.509379480202757, 0.510804199030094, 0.512228917857431, 0.513653636684768, 0.515078355512105, 0.516503074339442, 0.517927793166779, 0.519352511994116, 0.520777230821453, 0.52220194964879, 0.523626668476127, 0.525051387303464, 0.525051387303464, 0.525051387303464, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit2d_Int[mb_Ppi|aux2_rng1_fit2:SX_Ppi&SY_PPi__Ppi]_Norm[mb_Ppi,mpsi_Ppi]_Comp[pol2]6",
        "fTitle" : "Projection of Fit2D fit2:SX_Ppi&SY_PPi__Ppi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.6657988,
          "fXmax" : 3.7042012,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 0.577556526033811,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 0.577556526033811,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:SX_Ppi&SY_PPi__Ppi",
      "_ymin" : 0,
      "_ymax" : 0.525051387303464,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit2d_Int[mb_Ppi|aux2_rng1_fit2:SX_Ppi&SY_PPi__Ppi]_Norm[mb_Ppi,mpsi_Ppi]_Comp[model2_Dkgvlo]",
      "fTitle" : "Projection of Fit2D fit2:SX_Ppi&SY_PPi__Ppi",
      "fLineColor" : 4,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1194,
      "fFillStyle" : 3545,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 34,
      "fX" : [3.67, 3.67, 3.671, 3.672, 3.673, 3.674, 3.675, 3.676, 3.677, 3.678, 3.679, 3.68, 3.681, 3.682, 3.683, 3.684, 3.685, 3.686, 3.687, 3.688, 3.689, 3.69, 3.691, 3.692, 3.693, 3.694, 3.695, 3.696, 3.697, 3.698, 3.699, 3.7, 3.7, 3.7],
      "fY" : [5.07796069992328e-7, 0, 0.00241902012684494, 0.0048693976817934, 0.00735178688193672, 0.00986633400449921, 0.0124131851828264, 0.01499248640631, 0.0176043835203055, 0.0202490222260614, 0.0229265480806375, 0.0256371064968284, 0.0283808427430817, 0.0311579019434265, 0.033968429077391, 0.0368125689799263, 0.0396904663413232, 0.0426022657071415, 0.0455481114781275, 0.0485281479101314, 0.0515425191140368, 0.0545913690556759, 0.0576748415557543, 0.0607930802897654, 0.0639462287879204, 0.0671344304350629, 0.0703578284705929, 0.0736165659883816, 0.0769107859366998, 0.0802406311181335, 0.0836062441895066, 0.0870077676617947, 0, 0.0870077676617947],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit2d_Int[mb_Ppi|aux2_rng1_fit2:SX_Ppi&SY_PPi__Ppi]_Norm[mb_Ppi,mpsi_Ppi]_Comp[model2_Dkgvlo]7",
        "fTitle" : "Projection of Fit2D fit2:SX_Ppi&SY_PPi__Ppi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.667,
          "fXmax" : 3.703,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 0.0957085444279741,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 0.0957085444279741,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:SX_Ppi&SY_PPi__Ppi",
      "_ymin" : 0,
      "_ymax" : 0.0870077676617947,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit2d_Int[mb_Ppi|aux2_rng1_fit2:SX_Ppi&SY_PPi__Ppi]_Norm[mb_Ppi,mpsi_Ppi]_Comp[model2_LRqvFg]",
      "fTitle" : "Projection of Fit2D fit2:SX_Ppi&SY_PPi__Ppi",
      "fLineColor" : 8,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1195,
      "fFillStyle" : 3554,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 210,
      "fX" : [3.67, 3.67, 3.671, 3.672, 3.673, 3.674, 3.675, 3.6755, 3.676, 3.6765, 3.677, 3.6775, 3.678, 3.67825, 3.6785, 3.67875, 3.679, 3.67925, 3.6795, 3.679625, 3.67975, 3.679875, 3.68, 3.680125, 3.68025, 3.680375, 3.6805, 3.680625, 3.6806875, 3.68075, 3.6808125, 3.680875, 3.6809375, 3.681, 3.6810625, 3.681125, 3.6811875, 3.68125, 3.6813125, 3.681375, 3.6814375, 3.6815, 3.6815625, 3.681625, 3.6816875, 3.68175, 3.6818125, 3.681875, 3.6819375, 3.682, 3.6820625, 3.682125, 3.6821875, 3.68225, 3.6823125, 3.682375, 3.6824375, 3.6825, 3.6825625, 3.682625, 3.6826875, 3.68275, 3.6828125, 3.682875, 3.6829375, 3.683, 3.6830625, 3.683125, 3.68325, 3.683375, 3.6835, 3.68375, 3.683875, 3.684, 3.684125, 3.68425, 3.6843125, 3.684375, 3.6844375, 3.6845, 3.6845625, 3.684625, 3.6846875, 3.68475, 3.6848125, 3.684875, 3.6849375, 3.685, 3.6850625, 3.685125, 3.6851875, 3.68525, 3.6853125, 3.685375, 3.6854375, 3.6855, 3.6855625, 3.685625, 3.6856875, 3.68575, 3.6858125, 3.685875, 3.6859375, 3.686, 3.6860625, 3.686125, 3.6861875, 3.68625, 3.6863125, 3.686375, 3.6864375, 3.6865, 3.6865625, 3.686625, 3.6866875, 3.68675, 3.6868125, 3.686875, 3.6869375, 3.687, 3.6870625, 3.687125, 3.6871875, 3.68725, 3.6873125, 3.687375, 3.6874375, 3.6875, 3.6875625, 3.687625, 3.6876875, 3.68775, 3.6878125, 3.687875, 3.688, 3.688125, 3.68825, 3.6885, 3.688625, 3.68875, 3.688875, 3.689, 3.6890625, 3.689125, 3.6891875, 3.68925, 3.6893125, 3.689375, 3.6894375, 3.6895, 3.6895625, 3.689625, 3.6896875, 3.68975, 3.6898125, 3.689875, 3.6899375, 3.69, 3.6900625, 3.690125, 3.6901875, 3.69025, 3.6903125, 3.690375, 3.6904375, 3.6905, 3.6905625, 3.690625, 3.6906875, 3.69075, 3.6908125, 3.690875, 3.6909375, 3.691, 3.691125, 3.69125, 3.691375, 3.6915, 3.691625, 3.69175, 3.691875, 3.692, 3.692125, 3.69225, 3.692375, 3.6925, 3.692625, 3.69275, 3.692875, 3.693, 3.693125, 3.69325, 3.6935, 3.69375, 3.694, 3.69425, 3.6945, 3.69475, 3.695, 3.69525, 3.6955, 3.696, 3.6965, 3.697, 3.6975, 3.698, 3.699, 3.7, 3.7, 3.7],
      "fY" : [0.00622377821589802, 0, 0.00696762226744754, 0.00787762306687261, 0.00901166958494448, 0.0104566981146714, 0.0123488615233952, 0.0135275715282451, 0.0149127248671219, 0.0165595052023095, 0.0185437961947279, 0.020972591542473, 0.024001242217998, 0.0258092129059055, 0.0278633228772197, 0.0302138410755279, 0.0329251610496164, 0.0360810010367218, 0.0397920378775882, 0.0419004265656871, 0.0442073951697052, 0.0467404940285446, 0.0495324271692153, 0.0526222874890213, 0.0560571589672866, 0.0598942181115246, 0.064203523650382, 0.0690717690752317, 0.0717483577968132, 0.0746074040518651, 0.0776670255189979, 0.0809477367592507, 0.0844728502923848, 0.0882689597356476, 0.0923665250551301, 0.0968005857305236, 0.101611635293622, 0.10684670099857, 0.112560686361071, 0.118760305179314, 0.125241142951299, 0.131981226830468, 0.138984612639099, 0.146254993296356, 0.153795668730689, 0.161609515647991, 0.169698957281363, 0.178065933255119, 0.186711869700239, 0.195637649765672, 0.204843584675093, 0.21432938548156, 0.224094135677912, 0.234136264823996, 0.244453523352221, 0.255042958716148, 0.26590089304753, 0.27702290248478, 0.288403798336431, 0.300037610240896, 0.311917571478253, 0.324036106587399, 0.336384821436463, 0.348954495885484, 0.361735079174808, 0.374715688164043, 0.387884608534118, 0.401229299056454, 0.428391738903756, 0.456086503390149, 0.484184674802144, 0.541018021376195, 0.569440832707112, 0.597644827169673, 0.625454050182822, 0.652687565039572, 0.6660309872296, 0.67916133482997, 0.692055448969332, 0.704690234227827, 0.717042726495691, 0.729090161621546, 0.74081004456854, 0.752180218786527, 0.763178935504874, 0.773784922645795, 0.783977453053211, 0.793736411733277, 0.803042361803116, 0.811876608844857, 0.820221263368215, 0.828059301090572, 0.835374620749547, 0.84215209917422, 0.848377643351959, 0.854038239239162, 0.859121997079942, 0.863618193012202, 0.867517306756633, 0.870811055203708, 0.873492421732998, 0.875555681119044, 0.876996419900409, 0.877811552110505, 0.877999330291465, 0.877559351736249, 0.876492559927717, 0.874801241167424, 0.87248901641112, 0.869560828351555, 0.866022923813292, 0.861882831547306, 0.857149335535506, 0.851832443938125, 0.845943353837488, 0.83949441195155, 0.832499071510782, 0.824971845508932, 0.816928256554423, 0.808384783565713, 0.799358805566293, 0.789868542846755, 0.779932995773505, 0.769571881530801, 0.758805569089538, 0.747655012703411, 0.73614168423469, 0.724287504613296, 0.712114774735067, 0.699646106101139, 0.686904351496807, 0.67391253600542, 0.66069378864393, 0.647271274898321, 0.619907396211374, 0.592004471729063, 0.563742583638089, 0.506833842024431, 0.478513853323568, 0.450485804637714, 0.422888028065997, 0.395846998004613, 0.382571373613178, 0.369476657523784, 0.356575059418737, 0.343877959981142, 0.331395907868979, 0.319138619717026, 0.307114983058039, 0.295333062044211, 0.283800105842823, 0.272555070737565, 0.261754841176431, 0.251402112407164, 0.241477536252756, 0.231962635803498, 0.222839764625211, 0.214092067949926, 0.20570344574865, 0.197658517592708, 0.189942589213287, 0.182541620673659, 0.175442196074426, 0.16863149471477, 0.162097263636726, 0.155827791484635, 0.149811883613934, 0.144038838387322, 0.138498424599747, 0.133180859976655, 0.128076790692463, 0.123177271858746, 0.118473748935179, 0.113958040017676, 0.105459099292424, 0.0976218253533181, 0.0903925550852612, 0.0837221507858178, 0.0775656040357397, 0.0718816755049324, 0.0666325673205354, 0.0617836249505339, 0.0573030658514481, 0.0531617323935507, 0.049332866815699, 0.0457919061769992, 0.0425162954664787, 0.0394853172067446, 0.0366799360449074, 0.0340826569666086, 0.0316773958972919, 0.029449361570491, 0.0254716341702696, 0.0220531280266218, 0.01911217701953, 0.0165794803698052, 0.0143961647033462, 0.0125121599955853, 0.0108848369330587, 0.00947786226605638, 0.00826023616114198, 0.00629096161822292, 0.00480790468678755, 0.00368697865095642, 0.00283677248725583, 0.00218968686453577, 0.00131695935791891, 8.01646026636472e-4, 0, 8.01646026636472e-4],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit2d_Int[mb_Ppi|aux2_rng1_fit2:SX_Ppi&SY_PPi__Ppi]_Norm[mb_Ppi,mpsi_Ppi]_Comp[model2_LRqvFg]8",
        "fTitle" : "Projection of Fit2D fit2:SX_Ppi&SY_PPi__Ppi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 212,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 210,
          "fXmin" : 3.667,
          "fXmax" : 3.703,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 0.965799263320611,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 0.965799263320611,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:SX_Ppi&SY_PPi__Ppi",
      "_ymin" : 0,
      "_ymax" : 0.877999330291465,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit2d_Int[mb_Ppi|aux2_rng1_fit2:SX_Ppi&SY_PPi__Ppi]_Norm[mb_Ppi,mpsi_Ppi]_Comp[model2]",
      "fTitle" : "Projection of Fit2D fit2:SX_Ppi&SY_PPi__Ppi",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 210,
      "fX" : [3.67, 3.67, 3.671, 3.672, 3.673, 3.674, 3.675, 3.6755, 3.676, 3.6765, 3.677, 3.6775, 3.678, 3.67825, 3.6785, 3.67875, 3.679, 3.67925, 3.6795, 3.679625, 3.67975, 3.679875, 3.68, 3.680125, 3.68025, 3.680375, 3.6805, 3.680625, 3.6806875, 3.68075, 3.6808125, 3.680875, 3.6809375, 3.681, 3.6810625, 3.681125, 3.6811875, 3.68125, 3.6813125, 3.681375, 3.6814375, 3.6815, 3.6815625, 3.681625, 3.6816875, 3.68175, 3.6818125, 3.681875, 3.6819375, 3.682, 3.6820625, 3.682125, 3.6821875, 3.68225, 3.6823125, 3.682375, 3.6824375, 3.6825, 3.6825625, 3.682625, 3.6826875, 3.68275, 3.6828125, 3.682875, 3.6829375, 3.683, 3.6830625, 3.683125, 3.68325, 3.683375, 3.6835, 3.68375, 3.683875, 3.684, 3.684125, 3.68425, 3.6843125, 3.684375, 3.6844375, 3.6845, 3.6845625, 3.684625, 3.6846875, 3.68475, 3.6848125, 3.684875, 3.6849375, 3.685, 3.6850625, 3.685125, 3.6851875, 3.68525, 3.6853125, 3.685375, 3.6854375, 3.6855, 3.6855625, 3.685625, 3.6856875, 3.68575, 3.6858125, 3.685875, 3.6859375, 3.686, 3.6860625, 3.686125, 3.6861875, 3.68625, 3.6863125, 3.686375, 3.6864375, 3.6865, 3.6865625, 3.686625, 3.6866875, 3.68675, 3.6868125, 3.686875, 3.6869375, 3.687, 3.6870625, 3.687125, 3.6871875, 3.68725, 3.6873125, 3.687375, 3.6874375, 3.6875, 3.6875625, 3.687625, 3.6876875, 3.68775, 3.6878125, 3.687875, 3.688, 3.688125, 3.68825, 3.6885, 3.688625, 3.68875, 3.688875, 3.689, 3.6890625, 3.689125, 3.6891875, 3.68925, 3.6893125, 3.689375, 3.6894375, 3.6895, 3.6895625, 3.689625, 3.6896875, 3.68975, 3.6898125, 3.689875, 3.6899375, 3.69, 3.6900625, 3.690125, 3.6901875, 3.69025, 3.6903125, 3.690375, 3.6904375, 3.6905, 3.6905625, 3.690625, 3.6906875, 3.69075, 3.6908125, 3.690875, 3.6909375, 3.691, 3.691125, 3.69125, 3.691375, 3.6915, 3.691625, 3.69175, 3.691875, 3.692, 3.692125, 3.69225, 3.692375, 3.6925, 3.692625, 3.69275, 3.692875, 3.693, 3.693125, 3.69325, 3.6935, 3.69375, 3.694, 3.69425, 3.6945, 3.69475, 3.695, 3.69525, 3.6955, 3.696, 3.6965, 3.697, 3.6975, 3.698, 3.699, 3.7, 3.7, 3.7],
      "fY" : [0.059233609575941, 0, 0.0663130019653295, 0.0749737591769619, 0.0857668283324205, 0.0995196088439915, 0.117527909383996, 0.12874605466626, 0.141928984589479, 0.157601899023138, 0.176487006083948, 0.199602597671177, 0.228427196722233, 0.245634209269483, 0.265183805004767, 0.287554408909656, 0.313358874173275, 0.343393972982363, 0.37871305083644, 0.398779233796844, 0.420735362831985, 0.444843642982213, 0.4714153285211, 0.500822478563829, 0.533513205808477, 0.570031676644892, 0.611044661519593, 0.657377249027099, 0.682851166289212, 0.710061587958594, 0.739180945549354, 0.770404482442128, 0.803954071050404, 0.840082811000584, 0.879080599148972, 0.921280916989892, 0.967069153907319, 1.01689288272837, 1.07127463708146, 1.13027831424679, 1.19195843860119, 1.25610588781266, 1.322759262388, 1.39195370897358, 1.46372063400237, 1.53808741596824, 1.61507711752518, 1.69470819867372, 1.77699423234061, 1.86194362372574, 1.94955933484046, 2.03983861568792, 2.13277274358789, 2.2283467721789, 2.32653929163499, 2.4273222016645, 2.5306604988653, 2.63651207998738, 2.74482756265981, 2.85555012511692, 2.96861536640612, 3.08395118853645, 3.20147770197577, 3.32110715581912, 3.4427438938987, 3.56628433802351, 3.69161699941962, 3.8186225193613, 4.0771358052196, 4.34071538822823, 4.60813431889715, 5.14903474064776, 5.41954336917274, 5.68796945032869, 5.95263837030457, 6.21182809886604, 6.33882154769943, 6.46378710019454, 6.58650434625701, 6.70675347967983, 6.8243159439745, 6.93897508571794, 7.05051681273267, 7.15873025432323, 7.26340842075705, 7.36434885913385, 7.4613543027407, 7.5542333110007, 7.6428008971274, 7.72687914060195, 7.80629778164865, 7.88089479493901, 7.95051693981173, 8.01502028440248, 8.07427070117986, 8.12814433149228, 8.17652801687975, 8.21931969505172, 8.25642875858484, 8.28777637458071, 8.31329576370679, 8.33293243723329, 8.34664439089165, 8.35440225458967, 8.35618939723389, 8.35200198613771, 8.34184900071737, 8.32575220040727, 8.30374604695585, 8.27587758148865, 8.24220625695444, 8.20280372678951, 8.15775359084861, 8.10715109986774, 8.05110281991979, 7.98972625851311, 7.92314945417571, 7.85151053152828, 7.77495722400461, 7.69364636653493, 7.60774336062559, 7.51742161438047, 7.42286196012465, 7.32425205235892, 7.22178574883779, 7.11566247763202, 7.00608659305217, 6.89326672332367, 6.77741511292428, 6.65874696245785, 6.53747976890369, 6.41383266905465, 6.28802578887157, 6.16027960140233, 5.89984916021377, 5.6342884545655, 5.36531138195976, 4.82369340245161, 4.55416336848977, 4.28741181735117, 4.02475529812666, 3.76739750650487, 3.64104931015198, 3.51642287369485, 3.39363440043145, 3.27279220381972, 3.15399667867877, 3.03734030120728, 2.92290765678526, 2.81077549442688, 2.7010128066845, 2.59399035247956, 2.49120124930737, 2.39267114866883, 2.29821590801851, 2.20765967692955, 2.1208345088659, 2.03757999182205, 1.95774289687526, 1.88117684376007, 1.80774198260531, 1.73730469101925, 1.66973728576522, 1.60491774829428, 1.54272946344069, 1.48306097063425, 1.42580572700302, 1.37086188177668, 1.31813206143314, 1.26752316505979, 1.21894616942455, 1.1723159432759, 1.12755107042514, 1.08457368117712, 1.00368665094158, 0.929096906811097, 0.860293720430966, 0.796809433189233, 0.738215686130793, 0.684119991880092, 0.634162616467481, 0.588013742063951, 0.545370884437816, 0.505956541468096, 0.469516051320504, 0.435815640939435, 0.404640647355294, 0.375793895970155, 0.349094221481837, 0.324375118463235, 0.301483509834865, 0.280278622569054, 0.242421368719234, 0.209886395392494, 0.181896461032194, 0.157792008829691, 0.137012722794447, 0.119082071118318, 0.103594337526944, 0.0902037273192137, 0.0786152055554177, 0.0598730146583926, 0.0457583061632955, 0.0350901086686731, 0.0269984353775109, 0.0208399226849319, 0.0125339068534104, 0.00762951154631363, 0, 0.00762951154631363],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit2d_Int[mb_Ppi|aux2_rng1_fit2:SX_Ppi&SY_PPi__Ppi]_Norm[mb_Ppi,mpsi_Ppi]_Comp[model2]9",
        "fTitle" : "Projection of Fit2D fit2:SX_Ppi&SY_PPi__Ppi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 212,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 210,
          "fXmin" : 3.667,
          "fXmax" : 3.703,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 9.19180833695728,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 9.19180833695728,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:SX_Ppi&SY_PPi__Ppi",
      "_ymin" : 0,
      "_ymax" : 8.35618939723389,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit2d_Int[mb_Ppi|aux2_rng1_fit2:SX_Ppi&SY_PPi__Ppi]_Norm[mb_Ppi,mpsi_Ppi]",
      "fTitle" : "Projection of Fit2D fit2:SX_Ppi&SY_PPi__Ppi",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 212,
      "fX" : [3.668999, 3.669, 3.67, 3.671, 3.672, 3.673, 3.674, 3.675, 3.6755, 3.676, 3.6765, 3.677, 3.6775, 3.678, 3.67825, 3.6785, 3.67875, 3.679, 3.67925, 3.6795, 3.679625, 3.67975, 3.679875, 3.68, 3.680125, 3.68025, 3.680375, 3.6805, 3.680625, 3.6806875, 3.68075, 3.6808125, 3.680875, 3.6809375, 3.681, 3.6810625, 3.681125, 3.6811875, 3.68125, 3.6813125, 3.681375, 3.6814375, 3.6815, 3.6815625, 3.681625, 3.6816875, 3.68175, 3.6818125, 3.681875, 3.6819375, 3.682, 3.6820625, 3.682125, 3.6821875, 3.68225, 3.6823125, 3.682375, 3.6824375, 3.6825, 3.6825625, 3.682625, 3.6826875, 3.68275, 3.6828125, 3.682875, 3.6829375, 3.683, 3.6830625, 3.683125, 3.68325, 3.683375, 3.6835, 3.68375, 3.683875, 3.684, 3.684125, 3.68425, 3.6843125, 3.684375, 3.6844375, 3.6845, 3.6845625, 3.684625, 3.6846875, 3.68475, 3.6848125, 3.684875, 3.6849375, 3.685, 3.6850625, 3.685125, 3.6851875, 3.68525, 3.6853125, 3.685375, 3.6854375, 3.6855, 3.6855625, 3.685625, 3.6856875, 3.68575, 3.6858125, 3.685875, 3.6859375, 3.686, 3.6860625, 3.686125, 3.6861875, 3.68625, 3.6863125, 3.686375, 3.6864375, 3.6865, 3.6865625, 3.686625, 3.6866875, 3.68675, 3.6868125, 3.686875, 3.6869375, 3.687, 3.6870625, 3.687125, 3.6871875, 3.68725, 3.6873125, 3.687375, 3.6874375, 3.6875, 3.6875625, 3.687625, 3.6876875, 3.68775, 3.6878125, 3.687875, 3.688, 3.688125, 3.68825, 3.6885, 3.688625, 3.68875, 3.688875, 3.689, 3.6890625, 3.689125, 3.6891875, 3.68925, 3.6893125, 3.689375, 3.6894375, 3.6895, 3.6895625, 3.689625, 3.6896875, 3.68975, 3.6898125, 3.689875, 3.6899375, 3.69, 3.6900625, 3.690125, 3.6901875, 3.69025, 3.6903125, 3.690375, 3.6904375, 3.6905, 3.6905625, 3.690625, 3.6906875, 3.69075, 3.6908125, 3.690875, 3.6909375, 3.691, 3.691125, 3.69125, 3.691375, 3.6915, 3.691625, 3.69175, 3.691875, 3.692, 3.692125, 3.69225, 3.692375, 3.6925, 3.692625, 3.69275, 3.692875, 3.693, 3.693125, 3.69325, 3.6935, 3.69375, 3.694, 3.69425, 3.6945, 3.69475, 3.695, 3.69525, 3.6955, 3.696, 3.6965, 3.697, 3.6975, 3.698, 3.699, 3.7, 3.7, 3.701, 3.701001],
      "fY" : [0, 0.547767718071263, 0.547767718071263, 0.559434185670313, 0.572880040063656, 0.588714263764667, 0.607851338755864, 0.631723372710257, 0.646118172648425, 0.662692331310287, 0.682026250453779, 0.704918040073694, 0.732493003975549, 0.766385034268343, 0.786422489821123, 0.809050725565769, 0.8347984376998, 0.864342875232916, 0.898564530860322, 0.938627429192953, 0.961319168422154, 0.986099951194874, 1.01325953317404, 1.04314187294387, 1.07615812280046, 1.11280347970477, 1.15367928683771, 1.19952237365793, 1.25124452253479, 1.279655881406, 1.3099863322087, 1.34242642417102, 1.37719191527006, 1.41452799047449, 1.45471434306337, 1.49807132989452, 1.54496747197736, 1.59582865226307, 1.65114947086833, 1.71150736497264, 1.7769729456898, 1.84539632293005, 1.91654640155024, 1.99046583791483, 2.06719347162474, 2.1467640090768, 2.22920770550615, 2.31455004683528, 2.40281143272441, 2.49400686226666, 2.58814562384624, 2.68523099073355, 2.78525992402021, 2.88822278455417, 2.99410305556918, 3.10287707770707, 3.21451379816512, 3.32897453570828, 3.44621276326036, 3.5661739097943, 3.6887951832182, 3.81400541589492, 3.94172493440774, 4.07186545512801, 4.20433000704615, 4.33901288327005, 4.47579962250368, 4.61456702168938, 4.75518318090816, 5.04139119827046, 5.33319836318729, 5.62924880873775, 6.22805084327521, 6.52751720643947, 6.82468273254436, 7.11769685348024, 7.40465660258824, 7.54526192444839, 7.68362640742224, 7.81950648257935, 7.95265924832817, 8.08284318410572, 8.20981887237282, 8.33334972595043, 8.45320271762823, 8.56914910893829, 8.68096517493784, 8.78843292179314, 8.89134079396871, 8.98948436783051, 9.08266702847708, 9.17070062667772, 9.25340611285656, 9.33061414512521, 9.40216566848366, 9.46791246242316, 9.52771765428376, 9.58145619588484, 9.62901530110901, 9.67029484228886, 9.70520770345171, 9.73368008867984, 9.75565178405325, 9.77107637187716, 9.77992139612806, 9.78216847828984, 9.77781338300409, 9.76686603320515, 9.74935047466421, 9.72530479012067, 9.69478096342808, 9.65784469439497, 9.61457516524383, 9.56506475984654, 9.50941873713457, 9.44775486029832, 9.38020298359934, 9.30690459883129, 9.22801234364383, 9.14368947411439, 9.05410930412685, 8.95945461424626, 8.85991703290228, 8.75569639282161, 8.64700006572449, 8.5340422783715, 8.41704341312231, 8.29622929618492, 8.17183047674989, 8.04408150022598, 7.91322017875337, 7.77948686213184, 7.64312371227277, 7.50437398418913, 7.36348131644995, 7.0762394657107, 6.78332884119737, 6.4866434228802, 5.88922539792946, 5.59193052962071, 5.29770662203739, 5.00800855665061, 4.72416650382628, 4.58482126951773, 4.44737883812473, 4.31196762266269, 4.17870731730776, 4.04770886557216, 3.91907446032448, 3.79289757451258, 3.66926302133796, 3.54824704255536, 3.43025935340503, 3.3169499558654, 3.20834719672019, 3.10424758528206, 3.00445679424958, 2.9087892306876, 2.81706762785774, 2.72912265684337, 2.64479255698545, 2.56392278417906, 2.48636567613087, 2.41198013373988, 2.34063131779142, 2.27219036019686, 2.20653408906543, 2.14354476691571, 2.08310984137515, 2.02512170775166, 1.96947748289319, 1.91607878977711, 1.86483155229856, 1.81564579976358, 1.76843548060798, 1.67961547511905, 1.59775496602437, 1.52228956213457, 1.45270246741562, 1.38852031477355, 1.329309377783, 1.27467212488175, 1.22424408398902, 1.17769098860985, 1.13470617927371, 1.0950082366653, 1.05833882506823, 1.024460726782, 0.99315605001132, 0.964224594381109, 0.937482359729869, 0.912760185183482, 0.889902506727697, 0.849219656827274, 0.814420504006392, 0.784646142826229, 0.759167717936215, 0.737366042208404, 0.718714516046213, 0.702764796097375, 0.689134756646056, 0.677498365153531, 0.659133054259113, 0.645890313988016, 0.636465104077782, 0.629896044553696, 0.625472190316391, 0.621083778876963, 0.620490312538209, 0.620490312538209, 0.620490312538209, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit2d_Int[mb_Ppi|aux2_rng1_fit2:SX_Ppi&SY_PPi__Ppi]_Norm[mb_Ppi,mpsi_Ppi]10",
        "fTitle" : "Projection of Fit2D fit2:SX_Ppi&SY_PPi__Ppi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 214,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 212,
          "fXmin" : 3.6657988,
          "fXmax" : 3.7042012,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 10.7603853261188,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 10.7603853261188,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D fit2:SX_Ppi&SY_PPi__Ppi",
      "_ymin" : 0,
      "_ymax" : 9.78216847828984,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1000_CutRange[aux2_rng1_fit2:SX_Ppi&SY_PPi__Ppi]",
      "fTitle" : "Histogram of ds_1000_plot__mpsi_Ppi",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0.75,
      "fNpoints" : 30,
      "fX" : [3.6705, 3.6715, 3.6725, 3.6735, 3.6745, 3.6755, 3.6765, 3.6775, 3.6785, 3.6795, 3.6805, 3.6815, 3.6825, 3.6835, 3.6845, 3.6855, 3.6865, 3.6875, 3.6885, 3.6895, 3.6905, 3.6915, 3.6925, 3.6935, 3.6945, 3.6955, 3.6965, 3.6975, 3.6985, 3.6995],
      "fY" : [0, 0, 0, 0, 0, 2, 0, 0, 1, 1, 1, 1, 5, 4, 10, 5, 10, 10, 7, 4, 3, 2, 0, 1, 0, 1, 1, 1, 1, 1],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_h_ds_1000_CutRange[aux2_rng1_fit2:SX_Ppi&SY_PPi__Ppi]3002",
        "fTitle" : "Histogram of ds_1000_plot__mpsi_Ppi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.667,
          "fXmax" : 3.703,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 15.6936447371103,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 15.6936447371103,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4],
      "fEXhigh" : [5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4],
      "fEYlow" : [0, 0, 0, 0, 0, 1.29181456018103, 0, 0, 0.82724622097655, 0.82724622097655, 0.82724622097655, 0.82724622097655, 2.15969114440678, 1.91433918622288, 3.10869443936164, 2.15969114440678, 3.10869443936164, 3.10869443936164, 2.58147045606626, 1.91433918622288, 1.63270468610957, 1.29181456018103, 0, 0.82724622097655, 0, 0.82724622097655, 0.82724622097655, 0.82724622097655, 0.82724622097655, 0.82724622097655],
      "fEYhigh" : [1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 2.63785962345524, 1.14787446444932, 1.14787446444932, 2.29952655911586, 2.29952655911586, 2.29952655911586, 2.29952655911586, 3.38247265214689, 3.16275317226094, 4.26694976100939, 3.38247265214689, 4.26694976100939, 4.26694976100939, 3.77028072043409, 3.16275317226094, 2.9181858328834, 2.63785962345524, 1.14787446444932, 2.29952655911586, 1.14787446444932, 2.29952655911586, 2.29952655911586, 2.29952655911586, 2.29952655911586, 2.29952655911586],
      "_yAxisLabel" : "Events \/ ( 0.001 )",
      "_ymin" : 0,
      "_ymax" : 14.2669497610094,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.00100000000000001,
      "_nSigma" : 1,
      "_entries" : 72,
      "_rawEntries" : 138
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "fl", "fl", "fl", "l", "zp", "AXISSAME"]
  },
  "fExecs" : null,
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 242,
  "fWindowTopY" : 265,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig3a.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 0.224096386385753,
  "fY1" : -36.8072288442824,
  "fX2" : 3.35662651150739,
  "fY2" : 228.253012512164,
  "fXtoAbsPixelk" : -71.5384117018012,
  "fXtoPixelk" : -71.5384117018012,
  "fXtoPixel" : 319.230768757944,
  "fYtoAbsPixelk" : 688.90914128907,
  "fYtoPixelk" : 688.90914128907,
  "fYtoPixel" : -3.01818181371147,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 0.224096386385753,
  "fPixeltoXk" : 0.224096386385753,
  "fPixeltoX" : 0.00313253012512164,
  "fAbsPixeltoYk" : 228.253012512164,
  "fPixeltoYk" : -36.8072288442824,
  "fPixeltoY" : -0.331325301695558,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 0.6,
  "fUymin" : -5,
  "fUxmax" : 3.2,
  "fUymax" : 215,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 0.6,
      "fY1" : -5,
      "fX2" : 3.2,
      "fY2" : 215,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1F",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "h",
      "fTitle" : "",
      "fLineColor" : 2,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 2,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 54,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 128,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : -504,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.025,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 52,
        "fXmin" : 0.6,
        "fXmax" : 3.2,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : -504,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.01,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 7846,
      "fTsumw" : 2755.13781127017,
      "fTsumw2" : 4200.29038505426,
      "fTsumwx" : 4530.5612286621,
      "fTsumwx2" : 8331.21358349636,
      "fMaximum" : 215,
      "fMinimum" : -5,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [0, 3.38711639079388, 5.51589154314845, 3.13971455914696, 11.4657216204841, 14.9882379691949, 28.4698668022166, 58.2316100229904, 80.4740189169883, 118.313107286922, 141.264098347001, 190.26900949402, 206.189932824721, 204.346187406529, 187.159072759068, 164.710292700576, 158.784967080206, 118.047095838024, 80.3451911103303, 100.030624907398, 92.2327846880466, 90.2374731625352, 103.555302355249, 75.7905554549672, 83.7337633769533, 84.4953607177497, 87.9355613870572, 100.951598879229, 97.6557916166601, 100.504240203113, 83.15912350322, 88.747295272301, 67.1125785866634, 80.5284606482992, 98.3648699434054, 71.1546373789406, 79.3567255133065, 77.2733061463308, 78.661805013248, 80.9093343058261, 66.6374385722167, 60.4427193547019, 72.7890272312073, 66.489593560932, 57.9876614102937, 54.1234375831101, 54.3587118567347, 34.1130980305243, 42.7568244571956, 30.3554248370618, 39.5921403083949, 21.0137150908805, 2.13826702813807, 0],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 0.003456712, 4.234393, 0.7649192, 6.176236, 9.525228, 19.21423, 47.34647, 65.60366, 98.50594, 116.5771, 159.5331, 174.6829, 166.6161, 154.165, 140.2491, 127.0404, 91.62151, 59.59477, 73.25915, 70.43417, 62.11117, 72.30525, 47.66197, 49.48677, 53.93961, 51.21163, 62.41589, 61.99327, 64.15285, 45.42171, 39.0485, 28.58427, 36.80923, 53.55234, 27.44553, 40.25324, 32.1856, 38.32294, 34.35468, 28.02781, 23.19716, 32.86727, 34.55689, 20.96221, 25.28487, 26.44569, 10.07244, 23.06458, 14.06526, 23.90549, 9.125231, -2.841278, 0]
    }, {
      "_typename" : "TH1F",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "h_1001",
      "fTitle" : "",
      "fLineColor" : 4,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 4,
      "fMarkerStyle" : 25,
      "fMarkerSize" : 1.2,
      "fNcells" : 54,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 52,
        "fXmin" : 0.6,
        "fXmax" : 3.2,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 95989,
      "fTsumw" : 0,
      "fTsumw2" : 3018.62177727022,
      "fTsumwx" : 24801.0301969427,
      "fTsumwx2" : 46077.2988837641,
      "fMaximum" : -1111,
      "fMinimum" : -1111,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [0, 0.00339563354846049, 0.00481235407515598, 0.0142229522919421, 0.0752112214736126, 0.365392582648374, 0.858807103121311, 1.98610074619615, 3.38090283550365, 4.28343286572273, 4.80963202529973, 5.79773380434931, 5.7577438573889, 5.98244156075045, 5.72269093759758, 5.03817594171174, 4.06053358722413, 3.63055676289195, 3.31288483549869, 3.29661906626479, 3.07499259676471, 2.977585739371, 2.57562312658046, 2.27178382385162, 2.22532570949584, 2.0215238275212, 1.99845553236989, 1.98838014672112, 1.78996906691157, 1.80966782528184, 1.56805001290447, 1.58013685989109, 1.42868809765405, 1.39874247939135, 1.30917279796499, 1.30413159664668, 1.28358070433079, 1.29233707204606, 1.15917780121121, 1.06128471589894, 1.12813609185397, 0.984491791712439, 0.946037270538154, 0.932241255454801, 0.84864765261672, 0.768635370810274, 0.694559433986172, 0.669448082810048, 0.646411607404277, 0.476610578922448, 0.426875817999744, 0.258478600266635, 0.0821425430264462, 0],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 0.2451309, 0.3639268, 0.8079666, 2.113787, 6.459057, 14.49571, 33.53229, 63.71597, 91.31814, 114.9091, 145.6541, 155.715, 165.3951, 156.2412, 137.9844, 115.4919, 102.6538, 90.44718, 86.58951, 78.62463, 74.76973, 66.08746, 60.8803, 58.74314, 54.28179, 52.76041, 51.80478, 48.58334, 48.34432, 43.61464, 44.06494, 40.22595, 39.79527, 37.96302, 37.1071, 36.77759, 37.44862, 33.93418, 31.91267, 33.50863, 30.67377, 29.65104, 30.09732, 27.03538, 26.52172, 23.83251, 22.89155, 22.1681, 17.5623, 15.3724, 10.68863, 3.277139, 0]
    }, {
      "_typename" : "TLine",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fX1" : 0.6,
      "fY1" : 0,
      "fX2" : 3.2,
      "fY2" : 0
    }],
    "opt" : ["", "e1", "e1same", ""]
  },
  "fExecs" : null,
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 190,
  "fWindowTopY" : 213,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig3b.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.06,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : -0.14759036055353,
  "fY1" : -117.073169136104,
  "fX2" : 3.16566265640205,
  "fY2" : 858.536584568052,
  "fXtoAbsPixelk" : 44.5455042101784,
  "fXtoPixelk" : 44.5455042101784,
  "fXtoPixel" : 301.818181371147,
  "fYtoAbsPixelk" : 704.000051072884,
  "fYtoPixelk" : 704.000051072884,
  "fYtoPixel" : -0.820000002011657,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : -0.14759036055353,
  "fPixeltoXk" : -0.14759036055353,
  "fPixeltoX" : 0.00331325301695558,
  "fAbsPixeltoYk" : 858.536584568052,
  "fPixeltoYk" : -117.073169136104,
  "fPixeltoY" : -1.2195121921302,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 0.25,
  "fUymin" : 0,
  "fUxmax" : 3,
  "fUymax" : 800,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 0.25,
      "fY1" : 0,
      "fX2" : 3,
      "fY2" : 800,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1F",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "a",
      "fTitle" : "",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 3,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 128,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : -505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.025,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0.25,
        "fXmax" : 3,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : -404,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.01,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 0,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 800,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 0, 0]
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_112de6e0",
      "fTitle" : "A RooPlot of \"1*mpipi1\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 65,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 0,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 63,
        "fXmin" : 0.28,
        "fXmax" : 2.8,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 0,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 602.82815268754,
      "fMinimum" : -30.0921611521043,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 602.82815268754, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_Norm[mpipi]_Comp[pspol]",
      "fTitle" : "Projection of Fit1D FitBW0",
      "fLineColor" : 1,
      "fLineStyle" : 15,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 206,
      "fX" : [0.23996, 0.24, 0.28, 0.2803125, 0.280625, 0.2809375, 0.28125, 0.2815625, 0.281875, 0.2821875, 0.2825, 0.2828125, 0.283125, 0.2834375, 0.28375, 0.2840625, 0.284375, 0.285, 0.285625, 0.28625, 0.286875, 0.2875, 0.288125, 0.28875, 0.289375, 0.29, 0.290625, 0.29125, 0.291875, 0.2925, 0.29375, 0.295, 0.29625, 0.2975, 0.29875, 0.3, 0.30125, 0.3025, 0.30375, 0.305, 0.30625, 0.3075, 0.30875, 0.31, 0.31125, 0.3125, 0.31375, 0.315, 0.3175, 0.32, 0.3225, 0.325, 0.3275, 0.33, 0.3325, 0.335, 0.3375, 0.34, 0.3425, 0.345, 0.3475, 0.35, 0.3525, 0.355, 0.3575, 0.36, 0.3625, 0.365, 0.3675, 0.37, 0.3725, 0.375, 0.3775, 0.38, 0.385, 0.39, 0.395, 0.4, 0.405, 0.41, 0.415, 0.42, 0.425, 0.43, 0.435, 0.44, 0.445, 0.45, 0.455, 0.46, 0.465, 0.47, 0.475, 0.48, 0.485, 0.49, 0.495, 0.5, 0.505, 0.51, 0.515, 0.52, 0.525, 0.53, 0.535, 0.54, 0.55, 0.56, 0.57, 0.58, 0.59, 0.6, 0.61, 0.62, 0.63, 0.64, 0.65, 0.66, 0.67, 0.68, 0.69, 0.7, 0.71, 0.72, 0.73, 0.74, 0.75, 0.76, 0.78, 0.8, 0.82, 0.84, 0.86, 0.88, 0.9, 0.92, 0.96, 1, 1.04, 1.08, 1.12, 1.14, 1.16, 1.18, 1.2, 1.22, 1.24, 1.26, 1.28, 1.3, 1.32, 1.34, 1.36, 1.38, 1.4, 1.42, 1.44, 1.46, 1.48, 1.5, 1.52, 1.54, 1.56, 1.58, 1.6, 1.62, 1.64, 1.66, 1.68, 1.7, 1.72, 1.74, 1.76, 1.78, 1.8, 1.82, 1.84, 1.86, 1.88, 1.9, 1.92, 1.96, 2, 2.04, 2.08, 2.12, 2.16, 2.2, 2.24, 2.28, 2.32, 2.36, 2.4, 2.44, 2.48, 2.52, 2.56, 2.6, 2.64, 2.68, 2.72, 2.76, 2.8, 2.8, 2.84, 2.84004],
      "fY" : [0, 9.20542387671147, 9.20542387671147, 10.7447153873586, 12.0871387227196, 13.2924770640104, 14.3952095215572, 15.4173710752257, 16.3740600914125, 17.2761590750182, 18.1318198898086, 18.947337024354, 19.7276914956188, 20.4769055939165, 21.1982831615068, 21.8945775561612, 22.5681122485735, 23.8545564018026, 25.0704671821827, 26.2256684149323, 27.3278711147621, 28.3832607779084, 29.3968899859704, 30.3729498518705, 31.3149631071621, 32.2259248304518, 33.108407195987, 33.9646388889149, 34.7965662988454, 35.6059013574144, 37.1626896165094, 38.6452747221, 40.0619541224612, 41.4195471964865, 42.7237412458751, 43.9793396899769, 45.1904442870822, 46.3605916427106, 47.4928572959829, 48.5899363343241, 49.6542067042866, 50.6877795568425, 51.6925397351652, 52.670178668544, 53.6222213459117, 54.5500486230706, 55.4549158151529, 56.3379683045458, 58.0427382044005, 59.6717772963423, 61.2314124587381, 62.7270940448378, 64.1635594392161, 65.5449591881928, 66.874955686059, 68.1568013945217, 69.3934015664058, 70.587365076287, 71.7410460096837, 72.8565779900053, 73.935902739566, 74.9807940192311, 75.9928778316845, 76.9736495794296, 77.9244887222209, 78.8466713669018, 79.7413811365684, 80.609718599089, 81.4527094825919, 82.2713118641368, 83.0664224848433, 83.838882318368, 84.5894814983504, 85.3189636931888, 86.7173424375308, 88.0391766833471, 89.289091633039, 90.4712568665457, 91.5894496086634, 92.6471069688476, 93.6473694285122, 94.5931173145818, 95.4870016028081, 96.3314700994617, 97.1287898275095, 97.8810662737466, 98.5902600227567, 99.2582012021363, 99.8866020839513, 100.477068124662, 101.031107675849, 101.550140558114, 102.035505658318, 102.488467684167, 102.910223188879, 103.30190596114, 103.664591861148, 103.999303171619, 104.307012522627, 104.588646440894, 104.84508856709, 105.077182578867, 105.285734852323, 105.471516890365, 105.635267542831, 105.777695040116, 106.001271440425, 106.147366815672, 106.220716997326, 106.225714554796, 106.16644452878, 106.046715275315, 105.870085229519, 105.639886243099, 105.359244028194, 105.031096144064, 104.658207886642, 104.243186379593, 103.788493116013, 103.296455159674, 102.769275181813, 102.20904048251, 101.617731123344, 100.997227279541, 100.349315904369, 99.6756967856004, 98.9779880630067, 98.2577312666175, 96.7553838079348, 95.1796204369456, 93.5404401050397, 91.8469767764616, 90.1075869260419, 88.3299250390066, 86.521009168785, 84.6872781971304, 80.968526453532, 77.2153679188174, 73.4629108906975, 69.7406354434038, 66.0731750447527, 64.266534123871, 62.480961181757, 60.7184419115262, 58.9807620316154, 57.2695198633678, 55.58613799369, 53.9318741154609, 52.3078311269981, 50.7149665621245, 49.154101413972, 47.625928408401, 46.13101977662, 44.6698345711248, 43.2427255643045, 41.8499457648987, 40.4916545838351, 39.1679236777637, 37.8787424957812, 36.6240235523318, 35.4036074470687, 34.217267650489, 33.0647150724161, 31.9456024288438, 30.8595284212722, 29.8060417414179, 28.7846449130714, 27.7947979818735, 26.8359220628791, 25.907402754971, 25.0085934304506, 24.1388184074692, 23.2973760123685, 22.4835415384482, 21.6965701071906, 20.9356994375174, 20.2001525282467, 19.4891402585435, 18.8018639108145, 18.1375176201867, 17.495290754422, 16.2739427527184, 15.1313258893837, 14.0610117162618, 13.0567031772197, 12.1122972964485, 11.2219450117073, 10.3801084002405, 9.58161551691288, 8.82171303974619, 8.09611689693074, 7.40106103101294, 6.73334443992707, 6.09037662049737, 5.47022152770282, 4.87164015213166, 4.2941318084525, 3.73797421922501, 3.20426247081924, 2.69494691148596, 2.21287005561622, 1.76180255285578, 1.34647827592164, 1.34647827592164, 1.34647827592164, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_Norm[mpipi]_Comp[pspol]1",
        "fTitle" : "Projection of Fit1D FitBW0",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 208,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 206,
          "fXmin" : 0,
          "fXmax" : 3.100048,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 116.848286010275,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 116.848286010275,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitBW0",
      "_ymin" : 0,
      "_ymax" : 106.225714554796,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_Norm[mpipi]_Comp[rbw]",
      "fTitle" : "Projection of Fit1D FitBW0",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 254,
      "fX" : [0.28, 0.28, 0.3, 0.32, 0.34, 0.36, 0.38, 0.4, 0.42, 0.43, 0.44, 0.45, 0.46, 0.47, 0.48, 0.49, 0.5, 0.51, 0.52, 0.53, 0.535, 0.54, 0.545, 0.55, 0.555, 0.56, 0.565, 0.57, 0.575, 0.58, 0.585, 0.59, 0.595, 0.6, 0.605, 0.61, 0.615, 0.6175, 0.62, 0.6225, 0.625, 0.6275, 0.63, 0.6325, 0.635, 0.6375, 0.64, 0.6425, 0.645, 0.6475, 0.65, 0.6525, 0.655, 0.6575, 0.66, 0.6625, 0.665, 0.6675, 0.67, 0.6725, 0.675, 0.6775, 0.68, 0.6825, 0.685, 0.6875, 0.69, 0.6925, 0.695, 0.6975, 0.7, 0.7025, 0.705, 0.7075, 0.71, 0.7125, 0.715, 0.7175, 0.72, 0.73, 0.7325, 0.735, 0.7375, 0.73875, 0.74, 0.74125, 0.7425, 0.74375, 0.745, 0.74625, 0.7475, 0.74875, 0.75, 0.75125, 0.7525, 0.75375, 0.755, 0.75625, 0.7575, 0.75875, 0.76, 0.76125, 0.7625, 0.76375, 0.765, 0.76625, 0.7675, 0.76875, 0.77, 0.77125, 0.7725, 0.77375, 0.775, 0.77625, 0.7775, 0.77875, 0.78, 0.78125, 0.7825, 0.78375, 0.785, 0.78625, 0.7875, 0.78875, 0.79, 0.79125, 0.7925, 0.79375, 0.795, 0.79625, 0.7975, 0.8, 0.8025, 0.805, 0.8075, 0.81, 0.815, 0.82, 0.8225, 0.825, 0.8275, 0.83, 0.8325, 0.835, 0.8375, 0.84, 0.8425, 0.845, 0.8475, 0.85, 0.8525, 0.855, 0.8575, 0.86, 0.8625, 0.865, 0.8675, 0.87, 0.8725, 0.875, 0.8775, 0.88, 0.8825, 0.885, 0.8875, 0.89, 0.8925, 0.895, 0.8975, 0.9, 0.9025, 0.905, 0.9075, 0.91, 0.9125, 0.915, 0.92, 0.925, 0.93, 0.935, 0.94, 0.945, 0.95, 0.955, 0.96, 0.965, 0.97, 0.975, 0.98, 0.985, 0.99, 0.995, 1, 1.005, 1.01, 1.02, 1.03, 1.04, 1.05, 1.06, 1.07, 1.08, 1.09, 1.1, 1.11, 1.12, 1.14, 1.16, 1.18, 1.2, 1.22, 1.24, 1.26, 1.28, 1.32, 1.36, 1.4, 1.44, 1.48, 1.52, 1.56, 1.6, 1.64, 1.68, 1.72, 1.76, 1.8, 1.84, 1.88, 1.92, 1.96, 2, 2.04, 2.08, 2.12, 2.16, 2.2, 2.24, 2.28, 2.32, 2.36, 2.4, 2.44, 2.48, 2.52, 2.56, 2.6, 2.64, 2.68, 2.72, 2.76, 2.8, 2.8, 2.8],
      "fY" : [0.00164715179959801, 0, 0.209951684601326, 0.614137591714148, 1.19328295442076, 1.957740861378, 2.92995556524759, 4.14294045356652, 5.64182514748657, 6.51667289714662, 7.48715746829853, 8.56409817613761, 9.76004827948854, 11.0896056669339, 12.5697904308255, 14.2205049805932, 16.0650964950214, 18.1310467554712, 20.4508210243183, 23.0629159634318, 24.4925762810184, 26.0131569748192, 27.6317952121729, 29.356308097794, 31.1952657600909, 33.1580728446181, 35.2550593445485, 37.4975817652875, 39.8981356754562, 42.4704807299752, 45.2297792492869, 48.192749382592, 51.3778337453039, 54.8053841641044, 58.4978627350312, 62.4800587296747, 66.7793198747688, 69.0571551868984, 71.4257950501964, 73.8894866394521, 76.4526833242785, 79.1200521916195, 81.8964812407823, 84.7870861002494, 87.797216085556, 90.9324593827064, 94.1986471013389, 97.6018558954024, 101.148408795774, 104.84487383826, 108.698060000976, 112.715009886507, 116.90298849576, 121.269467341525, 125.822103040118, 130.568709399036, 135.517221887792, 140.675653239086, 146.052038780165, 151.654369942776, 157.490514249094, 163.568119927014, 169.894503180035, 176.476516036545, 183.320392645824, 190.431571892943, 197.814494295684, 205.472371352737, 213.406925867427, 221.618102314234, 230.103747088985, 238.859259533063, 247.877215991714, 257.146970895885, 266.654240974339, 276.380681216753, 286.303464098648, 296.394876783215, 306.62195441742, 348.029014242556, 358.239875042243, 368.268336814972, 378.042583961754, 382.810847907993, 387.486928049587, 392.06093477747, 396.522883876994, 400.86274270266, 405.070479465523, 409.136115307874, 413.049778774264, 416.801762224234, 420.382579672049, 423.783025484038, 426.994233316504, 430.007734638363, 432.81551615428, 435.410075427395, 437.784473997004, 439.932387296519, 441.848150701167, 443.526801073232, 444.964113224778, 446.156630782974, 447.101691020029, 447.797443296779, 448.242860864134, 448.437745867629, 448.382727504803, 448.079253390413, 447.529574288066, 446.736722466145, 445.704484028531, 444.437365654559, 442.940556255982, 441.219884120068, 439.281770156311, 437.133177898893, 434.781560937922, 432.234808459705, 429.501189570531, 426.589297060569, 423.507991235665, 420.266344406553, 416.87358657872, 413.339052833643, 409.672132834922, 405.882222832676, 401.978680477965, 397.970782697411, 393.867686817917, 385.411722571737, 376.680392281726, 367.73947569307, 358.650285584879, 349.469228480707, 331.03122849465, 312.772625306156, 303.796840793865, 294.959926343079, 286.283890101029, 277.786847294684, 269.483380685387, 261.384900014396, 253.499991973459, 245.834754478244, 238.393110934036, 231.177101765963, 224.187151760747, 217.422312764417, 210.880482036314, 204.558597111139, 198.452808403336, 192.558631034512, 186.871077503869, 181.384772878658, 176.094054177387, 170.99305557006, 166.075780940855, 161.336165260285, 156.768126104273, 152.365606543187, 148.122610509154, 144.033231638402, 140.091676479008, 136.292282854829, 132.629534084254, 129.098069668191, 125.692692985275, 122.408376463596, 119.240264636776, 116.183675437607, 113.234100034133, 110.387201470489, 107.638812337424, 104.984931664791, 99.9455012098562, 95.2400787396223, 90.8422179017155, 86.7276970126772, 82.8743550737496, 79.2619297708967, 75.8719011502856, 72.6873432666658, 69.6927851091171, 66.8740814118087, 64.2182934778035, 61.7135798224601, 59.3490962356637, 57.1149047363875, 55.0018908249668, 53.0016884104108, 51.1066117892794, 49.3095940698804, 47.6041314641592, 44.4443744849425, 41.5847749466427, 38.989014342439, 36.6259882122624, 34.4689585262308, 32.4948567465492, 30.6837091691819, 29.0181616275022, 27.4830850945024, 26.0652473120066, 24.7530384585988, 22.4058371309633, 20.3731759098023, 18.6012767180748, 17.0473571299593, 15.6770526321967, 14.4625122321727, 13.3809753917641, 12.4136971386903, 10.7622817425506, 9.4117926618514, 8.29341157929722, 7.35697030255557, 6.56518889194081, 5.8898892428694, 5.30944683675965, 4.80703870396044, 4.36941536903298, 3.98602491527606, 3.64837821546939, 3.34958222439264, 3.08399226052084, 2.84694976828071, 2.63458231724598, 2.44364947936074, 2.27142291506599, 2.11559224013578, 1.97419051486725, 1.84553480691911, 1.72817843392857, 1.6208723296362, 1.52253359098772, 1.43221971772094, 1.34910739488354, 1.27247492390089, 1.20168760147064, 1.1361854936514, 1.07547316657357, 1.01911102365104, 0.966707968207246, 0.917915164642156, 0.872420714089245, 0.829945094525385, 0.790237242457507, 0.753071175108552, 0.718243069605042, 0.685568729911907, 0, 0.685568729911907],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_Norm[mpipi]_Comp[rbw]2",
        "fTitle" : "Projection of Fit1D FitBW0",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 256,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 254,
          "fXmin" : 0.0280000000000001,
          "fXmax" : 3.052,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 493.281520454392,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 493.281520454392,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitBW0",
      "_ymin" : 0,
      "_ymax" : 448.437745867629,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_Norm[mpipi]_Comp[rbw_AyoDZN]",
      "fTitle" : "Projection of Fit1D FitBW0",
      "fLineColor" : 600,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1180,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 288,
      "fX" : [0.28, 0.28, 0.32, 0.36, 0.4, 0.44, 0.48, 0.52, 0.56, 0.6, 0.64, 0.68, 0.72, 0.76, 0.8, 0.84, 0.86, 0.88, 0.9, 0.92, 0.94, 0.96, 0.97, 0.98, 0.99, 1, 1.01, 1.02, 1.03, 1.04, 1.05, 1.055, 1.06, 1.065, 1.07, 1.075, 1.08, 1.085, 1.09, 1.095, 1.1, 1.105, 1.11, 1.115, 1.12, 1.125, 1.1275, 1.13, 1.1325, 1.135, 1.1375, 1.14, 1.1425, 1.145, 1.1475, 1.15, 1.1525, 1.155, 1.1575, 1.16, 1.1625, 1.165, 1.1675, 1.17, 1.1725, 1.175, 1.1775, 1.18, 1.1825, 1.18375, 1.185, 1.18625, 1.1875, 1.18875, 1.19, 1.19125, 1.1925, 1.19375, 1.195, 1.19625, 1.1975, 1.19875, 1.2, 1.20125, 1.2025, 1.20375, 1.205, 1.20625, 1.2075, 1.20875, 1.21, 1.21125, 1.2125, 1.21375, 1.215, 1.21625, 1.2175, 1.21875, 1.22, 1.22125, 1.2225, 1.225, 1.2275, 1.23, 1.235, 1.2375, 1.23875, 1.24, 1.24125, 1.2425, 1.24375, 1.245, 1.24625, 1.2475, 1.24875, 1.25, 1.250625, 1.25125, 1.251875, 1.2525, 1.253125, 1.25375, 1.254375, 1.255, 1.255625, 1.25625, 1.256875, 1.2575, 1.258125, 1.25875, 1.259375, 1.26, 1.260625, 1.26125, 1.261875, 1.2625, 1.263125, 1.26375, 1.264375, 1.265, 1.265625, 1.26625, 1.266875, 1.2675, 1.268125, 1.26875, 1.269375, 1.27, 1.270625, 1.27125, 1.271875, 1.2725, 1.273125, 1.27375, 1.274375, 1.275, 1.275625, 1.27625, 1.2775, 1.27875, 1.28, 1.28125, 1.2825, 1.28375, 1.285, 1.28625, 1.2875, 1.28875, 1.29, 1.2925, 1.295, 1.3, 1.3025, 1.305, 1.3075, 1.30875, 1.31, 1.31125, 1.3125, 1.31375, 1.315, 1.31625, 1.3175, 1.31875, 1.32, 1.32125, 1.3225, 1.32375, 1.325, 1.32625, 1.3275, 1.32875, 1.33, 1.33125, 1.3325, 1.33375, 1.335, 1.33625, 1.3375, 1.33875, 1.34, 1.3425, 1.345, 1.3475, 1.35, 1.3525, 1.355, 1.3575, 1.36, 1.3625, 1.365, 1.3675, 1.37, 1.3725, 1.375, 1.3775, 1.38, 1.3825, 1.385, 1.3875, 1.39, 1.3925, 1.395, 1.3975, 1.4, 1.4025, 1.405, 1.41, 1.415, 1.42, 1.425, 1.43, 1.435, 1.44, 1.445, 1.45, 1.455, 1.46, 1.465, 1.47, 1.475, 1.48, 1.49, 1.5, 1.51, 1.52, 1.53, 1.54, 1.55, 1.56, 1.57, 1.58, 1.6, 1.62, 1.64, 1.66, 1.68, 1.7, 1.72, 1.76, 1.8, 1.84, 1.88, 1.92, 1.96, 2, 2.04, 2.08, 2.12, 2.16, 2.2, 2.24, 2.28, 2.32, 2.36, 2.4, 2.44, 2.48, 2.52, 2.56, 2.6, 2.64, 2.68, 2.72, 2.76, 2.8, 2.8, 2.8],
      "fY" : [5.10676341585618e-9, 0, 9.53179733859312e-5, 6.22130545450149e-4, 0.00199547585656192, 0.00475340034186219, 0.00959290008946193, 0.0174089033427456, 0.0293474892181105, 0.0468837900275174, 0.07193999142276, 0.107067858316284, 0.15573600493713, 0.222790700785956, 0.315212761234904, 0.44339848532299, 0.525606876214609, 0.623409042192399, 0.74036835498314, 0.881101180635043, 1.0516664230027, 1.26013018172619, 1.38184098528555, 1.5173996656436, 1.66881887866954, 1.83848008914029, 2.02921552513487, 2.24441159444417, 2.48814023201798, 2.76532684049769, 3.08196649326046, 3.25731449460782, 3.44540420986704, 3.64742462588517, 3.86470082778245, 4.09871227976695, 4.35111387850974, 4.62376023411064, 4.91873370940184, 5.2383768349166, 5.58532981457908, 5.96257394543837, 6.37348189139222, 6.82187587101598, 7.31209493423615, 7.84907259573516, 8.13682188988055, 8.4384261379433, 8.75471110966137, 9.0865588498195, 9.43491165147594, 9.80077626010645, 10.1852283048116, 10.5894169468185, 11.0145697277926, 11.4619975905247, 11.9331000318267, 12.4293703313226, 12.9524007794563, 13.5038878025348, 14.08563685085, 14.6995668765693, 15.3477141796014, 16.0322353402728, 16.7554088853741, 17.5196352467441, 18.3274344666834, 19.1814409797046, 20.0843946531491, 20.5551084595201, 21.0391270981866, 21.536815643743, 22.0485420666614, 22.5746761960529, 23.1155885287363, 23.6716488692339, 24.243224784277, 24.8306798543935, 25.4343717041727, 26.0546497918959, 26.6918529384189, 27.3463065745316, 28.0183196855544, 28.7081814317157, 29.4161574229576, 30.1424856273143, 30.8873718929931, 31.650985065849, 32.4334516862064, 33.2348502520531, 34.0552050396546, 34.8944794777391, 35.7525690777418, 36.6292939303071, 37.5243907874799, 38.4375047608927, 39.3681806789014, 40.3158541601055, 41.2798424770584, 42.2593353022091, 43.2533854481169, 45.2806301461602, 47.3509234390435, 49.4508844159706, 53.6715643376454, 55.7506152188421, 56.7717675568197, 57.7762104259013, 58.7604236433351, 59.7207715738508, 60.6535275743045, 61.5549019967877, 62.4210735735938, 63.2482238955432, 64.0325745785793, 64.770426596735, 65.1207913972426, 65.4582011476772, 65.7822341205152, 66.0924813156999, 66.3885477478195, 66.6700537120569, 66.9366360216405, 67.1879492095024, 67.423666686901, 67.6434818518625, 67.8471091404885, 68.0342850144163, 68.204768878036, 68.3583439194519, 68.4948178696151, 68.614023674564, 68.7158200762624, 68.800092098133, 68.8667514320361, 68.9157367241244, 68.9470137577227, 68.9605755321089, 68.9564422368239, 68.9346611218781, 68.8953062649723, 68.8384782375734, 68.7643036723917, 68.6729347354851, 68.5645485068526, 68.4393462739698, 68.2975527432704, 68.1394151750593, 67.9652024477767, 67.7752040578964, 67.5697290620415, 67.3491049681398, 67.1136765825985, 66.8638048205881, 66.5998654865516, 66.3222480320302, 66.0313542978035, 65.727597247201, 65.0831930539605, 64.3925135472942, 63.6591345395369, 62.8866911313677, 62.0788412600637, 61.2392317338372, 60.3714671491599, 59.4790819766573, 58.5655159945835, 57.6340931504101, 56.6880038431354, 54.7638366038582, 52.8153982451897, 48.9214630198713, 47.0068919485778, 45.1301190229243, 43.3002741929445, 42.4052149677857, 41.5243634063473, 40.6583065731703, 39.8075316603462, 38.9724339250196, 38.1533243620496, 37.350437066337, 36.5639362512517, 35.793922899933, 35.0404410350893, 34.3034836003885, 33.5829979527427, 32.8788909698683, 32.1910337815769, 31.519266136448, 30.8634004179588, 30.2232253259222, 29.5985092402986, 28.9890032851949, 28.3944441112289, 27.8145564144835, 27.2490552100673, 26.697647877897, 26.1600359977523, 25.6359169899831, 25.1249855774935, 24.1414585812389, 23.2070045256941, 22.3191983708979, 21.4756637987836, 20.6740905211986, 19.9122467339124, 19.1879876590033, 18.499260964077, 17.8441097128609, 17.2206733867128, 16.6271874188568, 16.0619816008282, 15.5234776517785, 15.0101861841108, 14.5207032516912, 14.053706628088, 13.6079519305696, 13.1822686797844, 12.7755563641435, 12.3867805610757, 12.0149691538097, 11.6592086715518, 11.318640772376, 10.992458881406, 10.6799049915966, 10.380266630351, 9.81709723448342, 9.29805669888279, 8.81881269116718, 8.37552498397251, 7.96478451233539, 7.58356014313422, 7.22915227139559, 6.89915241256616, 6.59140803204309, 6.30399193185491, 6.03517559257918, 5.7834059425607, 5.54728509432489, 5.32555264899995, 5.11707022349525, 4.73583235812362, 4.39642988206042, 4.09296156741961, 3.82052094121298, 3.57500448971957, 3.35296092882949, 3.15147198752904, 2.96805752354513, 2.80059954332205, 2.64728099982899, 2.37701048075789, 2.14705971451111, 1.94969142542513, 1.77894488306099, 1.63016855566706, 1.49968970495763, 1.38457709671136, 1.19144101078597, 1.03660089825098, 0.910407835249126, 0.806097396012266, 0.718809257633196, 0.644975268353423, 0.581925754760747, 0.527629373220391, 0.480517072961159, 0.439360417407269, 0.403185855596678, 0.371213269453254, 0.342811225854591, 0.317463922752118, 0.294746451114211, 0.274306056155944, 0.255847784404144, 0.23912337657788, 0.223922590001056, 0.210066358816463, 0.197401358102859, 0.1857956503094, 0.175135173268239, 0.165320887872526, 0.156266446745346, 0.147896277309004, 0.140143996684655, 0, 0.140143996684655],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_Norm[mpipi]_Comp[rbw_AyoDZN]3",
        "fTitle" : "Projection of Fit1D FitBW0",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 290,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 288,
          "fXmin" : 0.0280000000000001,
          "fXmax" : 3.052,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 75.8566330853198,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 75.8566330853198,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitBW0",
      "_ymin" : 0,
      "_ymax" : 68.9605755321089,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_Norm[mpipi]",
      "fTitle" : "Projection of Fit1D FitBW0",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 319,
      "fX" : [0.23996, 0.24, 0.28, 0.2803125, 0.280625, 0.28125, 0.281875, 0.2825, 0.283125, 0.28375, 0.285, 0.28625, 0.2875, 0.28875, 0.29, 0.2925, 0.295, 0.2975, 0.3, 0.3025, 0.305, 0.3075, 0.31, 0.315, 0.32, 0.325, 0.33, 0.335, 0.34, 0.345, 0.35, 0.36, 0.37, 0.38, 0.39, 0.4, 0.41, 0.42, 0.44, 0.48, 0.5, 0.51, 0.52, 0.53, 0.54, 0.55, 0.56, 0.565, 0.57, 0.575, 0.58, 0.585, 0.59, 0.595, 0.6, 0.605, 0.61, 0.615, 0.62, 0.625, 0.63, 0.6325, 0.635, 0.6375, 0.64, 0.6425, 0.645, 0.6475, 0.65, 0.6525, 0.655, 0.6575, 0.66, 0.6625, 0.665, 0.6675, 0.67, 0.6725, 0.675, 0.6775, 0.68, 0.6825, 0.685, 0.6875, 0.69, 0.6925, 0.695, 0.6975, 0.7, 0.7025, 0.705, 0.7075, 0.71, 0.7125, 0.715, 0.7175, 0.72, 0.73, 0.7325, 0.735, 0.7375, 0.74, 0.74125, 0.7425, 0.74375, 0.745, 0.74625, 0.7475, 0.74875, 0.75, 0.75125, 0.7525, 0.75375, 0.755, 0.75625, 0.7575, 0.75875, 0.76, 0.76125, 0.7625, 0.76375, 0.765, 0.76625, 0.7675, 0.76875, 0.77, 0.77125, 0.7725, 0.77375, 0.775, 0.77625, 0.7775, 0.77875, 0.78, 0.78125, 0.7825, 0.78375, 0.785, 0.78625, 0.7875, 0.78875, 0.79, 0.79125, 0.7925, 0.79375, 0.795, 0.7975, 0.8, 0.8025, 0.805, 0.81, 0.815, 0.82, 0.8225, 0.825, 0.8275, 0.83, 0.8325, 0.835, 0.8375, 0.84, 0.8425, 0.845, 0.8475, 0.85, 0.8525, 0.855, 0.8575, 0.86, 0.8625, 0.865, 0.8675, 0.87, 0.8725, 0.875, 0.8775, 0.88, 0.8825, 0.885, 0.8875, 0.89, 0.8925, 0.895, 0.8975, 0.9, 0.9025, 0.905, 0.91, 0.915, 0.92, 0.925, 0.93, 0.935, 0.94, 0.945, 0.95, 0.955, 0.96, 0.965, 0.97, 0.975, 0.98, 0.985, 0.99, 0.995, 1, 1.01, 1.02, 1.03, 1.04, 1.05, 1.06, 1.07, 1.08, 1.09, 1.1, 1.11, 1.12, 1.13, 1.14, 1.15, 1.155, 1.16, 1.165, 1.17, 1.175, 1.18, 1.185, 1.19, 1.195, 1.2, 1.205, 1.21, 1.215, 1.22, 1.225, 1.23, 1.24, 1.2425, 1.245, 1.2475, 1.25, 1.2525, 1.255, 1.2575, 1.26, 1.2625, 1.265, 1.2675, 1.27, 1.2725, 1.275, 1.2775, 1.28, 1.2825, 1.285, 1.29, 1.3, 1.305, 1.31, 1.315, 1.32, 1.325, 1.33, 1.335, 1.34, 1.345, 1.35, 1.355, 1.36, 1.365, 1.37, 1.38, 1.39, 1.4, 1.41, 1.42, 1.43, 1.44, 1.46, 1.48, 1.5, 1.52, 1.54, 1.56, 1.6, 1.64, 1.68, 1.72, 1.76, 1.8, 1.84, 1.88, 1.92, 1.96, 2, 2.04, 2.08, 2.12, 2.16, 2.2, 2.24, 2.28, 2.32, 2.36, 2.4, 2.44, 2.48, 2.52, 2.56, 2.6, 2.64, 2.68, 2.72, 2.76, 2.8, 2.8, 2.84, 2.84004],
      "fY" : [0, 9.20707103361783, 9.20707103361783, 10.7473410714027, 12.0908857124989, 14.4015697830336, 16.3834659787778, 18.1446539800555, 19.7443019152499, 21.2189924610938, 23.8843554511396, 26.2656532891817, 28.4344446616888, 30.4362843525894, 32.3023139357951, 35.7109671469128, 38.7822607581778, 41.5915386411684, 44.1893076211939, 46.6114234135966, 48.8844575034322, 51.028770398161, 53.0603870253562, 56.8347751172096, 60.2860102060298, 63.4695957604618, 66.4266627931427, 69.1887913610139, 71.7809292757393, 74.2232539818343, 76.5324117716202, 80.8050343588252, 84.6882511416378, 88.2500919445184, 91.5445682048399, 94.6161927959688, 97.502910570292, 100.238104399719, 105.372977142387, 115.067851015082, 120.077463523687, 122.734811288925, 125.545412506528, 128.554388647455, 131.813631544479, 135.383481771649, 139.334787149508, 141.479111136461, 143.751439221763, 146.164809053377, 148.73350329869, 151.473189224003, 154.401072789083, 157.536068152927, 160.898983229447, 164.512721503349, 168.402499645613, 172.596079457814, 177.124011193857, 182.019883181264, 187.320569659363, 190.135198114023, 193.066464565013, 196.12000138429, 199.301683236826, 202.617629715105, 206.074206185195, 209.678022427828, 213.435928588508, 217.355007872059, 221.442565328544, 225.706111978572, 230.153343416386, 234.79211190867, 239.630390876264, 244.676230505928, 249.937703092054, 255.422836556704, 261.139534445392, 267.095480551995, 273.298026198025, 279.754058091102, 286.469844629922, 293.450858527928, 300.701573718813, 308.225234713106, 316.023596930124, 324.09663707253, 332.442233384409, 341.055816683202, 349.929994425579, 359.054151796711, 368.414035929663, 377.991331875646, 387.763241835971, 397.702082370773, 407.774917701899, 448.54887737745, 458.597570419411, 468.462362333254, 478.071464521474, 487.349215281099, 491.839390486633, 496.217155875171, 500.472482068754, 504.595340530117, 508.575755637544, 512.403859156076, 516.069946650414, 519.564535324836, 522.878422720711, 526.002745654582, 528.929038740986, 531.649291815757, 534.156005558932, 536.442244612599, 538.501687499034, 540.328672668571, 541.91824004501, 543.266167488517, 544.369001661116, 545.224082856795, 545.829563445258, 546.184419673545, 546.288456670754, 546.142306605578, 545.747420051696, 545.106050719572, 544.221233812542, 543.096758357708, 541.737133946061, 540.147552389609, 538.333844864645, 536.30243515862, 534.060289672774, 531.614864853541, 528.974052732988, 526.146125252767, 523.139678028174, 519.963574180121, 516.626888824509, 513.138854762261, 509.508809860731, 505.746146559999, 501.860263877441, 497.860522222315, 489.556461089663, 480.906555769918, 471.980432562283, 462.843892840335, 444.179994618678, 425.345279333678, 406.687065529432, 397.510442351437, 388.472028096787, 379.593851641034, 370.894048869321, 362.387223137328, 354.084804723256, 345.995400804951, 338.125129740029, 330.477935338401, 323.055878399489, 315.859404061115, 308.887584504533, 302.138337315926, 295.60862035615, 289.294604373006, 283.191824836769, 277.29531461896, 271.599719191381, 266.099396018162, 260.788499765103, 255.661054871755, 250.71101693327, 245.932324229501, 241.318940624386, 236.86489094398, 232.564289829883, 228.411364958478, 224.400475416763, 220.526125933463, 216.782977579827, 213.165855478156, 209.669753987364, 206.289839773442, 203.021453118062, 196.801489603444, 190.976024276062, 185.513880587622, 180.386420569489, 175.567397059344, 171.032794075299, 166.760663619188, 162.73096454095, 158.925407164638, 155.327305984044, 151.921441744375, 148.693933531221, 145.632121010318, 142.724456642302, 139.960407491823, 137.330366127545, 134.825570044787, 132.43802901841, 130.160459797237, 125.909293697917, 122.025873297876, 118.472174072251, 115.217252073634, 112.236427520592, 109.510718158414, 107.026508861813, 104.775458491095, 102.75466132717, 100.967099587185, 99.4224466672918, 98.1383084375876, 97.1420206837453, 96.4731475149407, 96.1868265359943, 96.2096427392056, 96.3580248940941, 96.6452550171646, 97.0864676419562, 97.6987504147787, 98.5011596093056, 99.5145856105989, 100.761370920152, 102.264539266786, 104.046438847129, 106.126540309533, 108.518076065033, 111.223196434095, 114.226414972623, 117.486422183571, 120.926988185728, 127.824860651764, 129.418975859467, 130.905151266355, 132.252972659393, 133.432093830077, 134.413451311772, 135.170572407975, 135.680878805865, 135.926873181789, 135.897095561067, 135.586752130866, 134.997950703503, 134.139519529719, 133.026432453998, 131.67890536788, 130.121259571706, 128.380662805225, 126.485857677643, 124.465972547502, 120.163390227644, 111.181557487876, 106.793678427111, 102.598566403535, 98.6451871702346, 94.9568241916119, 91.5386485485483, 88.3839236778696, 85.4786999367866, 82.805159235758, 80.3438789691378, 78.0752890173795, 75.9805555315639, 74.0420734025484, 72.2437010088852, 70.5708314454637, 67.55062291968, 64.8930293778822, 62.5285960250076, 60.403015990886, 58.4737871738103, 56.7075090362869, 55.0777771577862, 52.1480362415676, 49.5610016112172, 47.2349137937234, 45.114017631151, 43.1591869865194, 41.3422194327208, 38.0435776059906, 35.1037517075296, 32.4521155338222, 30.0415487426313, 27.8383992475471, 25.8171632659624, 23.9575101317765, 22.2425436240728, 20.6577494914159, 19.1903409361379, 17.8288438842802, 16.5628316043495, 15.3827550570999, 14.2798361477844, 13.2460031969402, 12.2738552606815, 11.3566464604884, 10.4882843573818, 9.66333827194584, 8.87705468863952, 8.12537771798261, 7.40497316364882, 6.71325514135492, 6.04841447915537, 5.40944833119751, 4.79619058362365, 4.20934273861287, 3.650505041816, 3.12220767747012, 2.62794189976982, 2.17219100251821, 2.17219100251821, 2.17219100251821, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_Norm[mpipi]4",
        "fTitle" : "Projection of Fit1D FitBW0",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 321,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 319,
          "fXmin" : 0,
          "fXmax" : 3.100048,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 600.917302337829,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 600.917302337829,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitBW0",
      "_ymin" : 0,
      "_ymax" : 546.288456670754,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1000",
      "fTitle" : "Histogram of ds_1000_plot__mpipi",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0.75,
      "fNpoints" : 63,
      "fX" : [0.3, 0.34, 0.38, 0.42, 0.46, 0.5, 0.54, 0.58, 0.62, 0.66, 0.7, 0.74, 0.78, 0.82, 0.86, 0.9, 0.94, 0.98, 1.02, 1.06, 1.1, 1.14, 1.18, 1.22, 1.26, 1.3, 1.34, 1.38, 1.42, 1.46, 1.5, 1.54, 1.58, 1.62, 1.66, 1.7, 1.74, 1.78, 1.82, 1.86, 1.9, 1.94, 1.98, 2.02, 2.06, 2.1, 2.14, 2.18, 2.22, 2.26, 2.3, 2.34, 2.38, 2.42, 2.46, 2.5, 2.54, 2.58, 2.62, 2.66, 2.7, 2.74, 2.78],
      "fY" : [63.7278594970703, 85.0490951538086, 112.00724029541, 111.93440246582, 111.65104675293, 126.161560058594, 115.91332244873, 112.498870849609, 158.236953735352, 223.837600708008, 303.345550537109, 538.364990234375, 547.830688476562, 420.031188964844, 295.510437011719, 194.184616088867, 156.030883789062, 144.624114990234, 118.499755859375, 94.962532043457, 77.2363510131836, 86.3121643066406, 110.838340759277, 127.942733764648, 118.373260498047, 137.202667236328, 57.959056854248, 70.9310531616211, 70.9296875, 52.3253479003906, 26.8097820281982, 24.3894500732422, 45.6892280578613, 35.3737373352051, 25.8733882904053, 37.8945426940918, 37.1087760925293, 25.7513275146484, 30.3601379394531, 29.7352085113525, 40.2890205383301, 21.3180198669434, 26.318639755249, 21.9145946502686, 5.58379030227661, 19.4547595977783, 12.1975774765015, 12.3783054351807, 8.53451633453369, 6.41576099395752, 19.5000762939453, 5.02971458435059, 11.025975227356, 1.90671110153198, 3.65959167480469, 4.23401165008545, 3.68032288551331, 5.04018783569336, 2.86824035644531, 5.42705488204956, 0.17691907286644, 0.422388911247253, 0.881121039390564],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_h_ds_10003001",
        "fTitle" : "Histogram of ds_1000_plot__mpipi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 0.0280000000000001,
          "fXmax" : 3.052,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : -58.8612663266336,
          "fXmax" : 631.597257862069,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 631.597257862069,
        "fMinimum" : -58.8612663266336,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02],
      "fEXhigh" : [0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02],
      "fEYlow" : [10.2606043290429, 11.8070426484589, 13.0291160253583, 13.1634809888616, 12.8559633548724, 13.8681551039354, 13.2071495279185, 13.1380127201673, 14.8214396591416, 17.5199037459057, 20.0516854461815, 25.9498774627229, 26.2283590364482, 23.1596866594056, 19.5384257530512, 16.5631839542548, 15.3534579488595, 15.1661460428697, 13.5329785349712, 12.6869365202398, 11.8149217698779, 12.74131375871, 13.4335904621542, 14.1109194462406, 13.5235808988486, 14.6005536123929, 11.3572744083754, 11.524468742242, 11.2745904508101, 10.3567830807295, 8.66863947800756, 8.96458523905489, 9.55831211010141, 9.14187963735007, 8.7448088967258, 8.97346994505052, 8.54729259610316, 8.01008531145976, 7.86550499460295, 7.68074159209567, 8.35598038146881, 7.04519350166295, 7.27620133054267, 6.70582631782519, 4.65705027706143, 5.93635487190434, 5.75567689229095, 5.19123471781705, 4.86928068637285, 4.05861522604235, 5.58978065763812, 3.88951636263497, 4.46917468673598, 3.22976707910704, 2.93880981906224, 3.03511356696343, 2.81513739458561, 2.83757551309118, 2.54203072367286, 2.70973431920038, 1.20155797652871, 1.32324553026943, 1.19651776526038],
      "fEYhigh" : [10.2606043290429, 11.8070426484589, 13.0291160253583, 13.1634809888616, 12.8559633548724, 13.8681551039354, 13.2071495279185, 13.1380127201673, 14.8214396591416, 17.5199037459057, 20.0516854461815, 25.9498774627229, 26.2283590364482, 23.1596866594056, 19.5384257530512, 16.5631839542548, 15.3534579488595, 15.1661460428697, 13.5329785349712, 12.6869365202398, 11.8149217698779, 12.74131375871, 13.4335904621542, 14.1109194462406, 13.5235808988486, 14.6005536123929, 11.3572744083754, 11.524468742242, 11.2745904508101, 10.3567830807295, 8.66863947800756, 8.96458523905489, 9.55831211010141, 9.14187963735007, 8.7448088967258, 8.97346994505052, 8.54729259610316, 8.01008531145976, 7.86550499460295, 7.68074159209567, 8.35598038146881, 7.04519350166295, 7.27620133054267, 6.70582631782519, 4.65705027706143, 5.93635487190434, 5.75567689229095, 5.19123471781705, 4.86928068637285, 4.05861522604235, 5.58978065763812, 3.88951636263497, 4.46917468673598, 3.22976707910704, 2.93880981906224, 3.03511356696343, 2.81513739458561, 2.83757551309118, 2.54203072367286, 2.70973431920038, 1.20155797652871, 1.32324553026943, 1.19651776526038],
      "_yAxisLabel" : "Events \/ ( 0.04 )",
      "_ymin" : -1.32305597757506,
      "_ymax" : 574.059047513011,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.04,
      "_nSigma" : 1,
      "_entries" : 5500.37461349368,
      "_rawEntries" : -1
    }, {"$ref":8}],
    "opt" : ["", "", "FUNCSAME", "l", "fl", "fl", "l", "zp", "AXISSAME"]
  },
  "fExecs" : null,
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 190,
  "fWindowTopY" : 213,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig4a.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.06,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 0.296385542850031,
  "fY1" : -73.1707307100651,
  "fX2" : 2.8265060285252,
  "fY2" : 536.585365355033,
  "fXtoAbsPixelk" : -117.14280723865,
  "fXtoPixelk" : -117.14280723865,
  "fXtoPixel" : 395.238094652692,
  "fYtoAbsPixelk" : 704.000051072884,
  "fYtoPixelk" : 704.000051072884,
  "fYtoPixel" : -1.31200000321865,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 0.296385542850031,
  "fPixeltoXk" : 0.296385542850031,
  "fPixeltoX" : 0.00253012048567517,
  "fAbsPixeltoYk" : 536.585365355033,
  "fPixeltoYk" : -73.1707307100651,
  "fPixeltoY" : -0.762195120081372,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 0.6,
  "fUymin" : 0,
  "fUxmax" : 2.7,
  "fUymax" : 500,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 0.6,
      "fY1" : 0,
      "fX2" : 2.7,
      "fY2" : 500,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1F",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "a",
      "fTitle" : "",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 3,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 128,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : -506,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.025,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0.6,
        "fXmax" : 2.7,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : -405,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.01,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 0,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 500,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 0, 0]
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_128509e0",
      "fTitle" : "A RooPlot of \"``m34cPVM''-variable\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 42,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 0,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 40,
        "fXmin" : 0.63,
        "fXmax" : 2.63,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 0,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 3,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 329.378140552898,
      "fMinimum" : -23.8047205569677,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 329.378140552898, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_Norm[m34cPVM]_Comp[pspol]",
      "fTitle" : "Projection of Fit1D FitBW0",
      "fLineColor" : 1,
      "fLineStyle" : 15,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 179,
      "fX" : [0.57995, 0.58, 0.63, 0.633125, 0.633515625, 0.63390625, 0.634296875, 0.6346875, 0.635078125, 0.63546875, 0.635859375, 0.63625, 0.636640625, 0.63703125, 0.637421875, 0.6378125, 0.638203125, 0.63859375, 0.638984375, 0.639375, 0.64015625, 0.6409375, 0.64171875, 0.6425, 0.64328125, 0.6440625, 0.64484375, 0.645625, 0.64640625, 0.6471875, 0.64875, 0.6503125, 0.651875, 0.6534375, 0.655, 0.6565625, 0.658125, 0.6596875, 0.66125, 0.6628125, 0.664375, 0.6659375, 0.6675, 0.6690625, 0.670625, 0.67375, 0.676875, 0.68, 0.683125, 0.68625, 0.689375, 0.6925, 0.695625, 0.69875, 0.701875, 0.705, 0.708125, 0.71125, 0.714375, 0.7175, 0.720625, 0.72375, 0.726875, 0.73, 0.733125, 0.73625, 0.7425, 0.74875, 0.755, 0.76125, 0.7675, 0.77375, 0.78, 0.78625, 0.7925, 0.79875, 0.805, 0.81125, 0.8175, 0.82375, 0.83, 0.83625, 0.8425, 0.84875, 0.855, 0.86125, 0.8675, 0.87375, 0.88, 0.88625, 0.8925, 0.89875, 0.905, 0.91125, 0.9175, 0.92375, 0.93, 0.93625, 0.9425, 0.955, 0.9675, 0.98, 0.9925, 1.005, 1.0175, 1.03, 1.0425, 1.055, 1.0675, 1.08, 1.0925, 1.105, 1.1175, 1.13, 1.1425, 1.155, 1.1675, 1.18, 1.1925, 1.205, 1.2175, 1.23, 1.2425, 1.255, 1.2675, 1.28, 1.2925, 1.305, 1.3175, 1.33, 1.3425, 1.355, 1.3675, 1.38, 1.405, 1.43, 1.455, 1.48, 1.505, 1.53, 1.555, 1.58, 1.605, 1.63, 1.655, 1.68, 1.705, 1.73, 1.78, 1.83, 1.88, 1.93, 1.98, 2.03, 2.08, 2.13, 2.155, 2.18, 2.205, 2.23, 2.255, 2.28, 2.305, 2.33, 2.355, 2.38, 2.405, 2.43, 2.455, 2.48, 2.505, 2.53, 2.555, 2.58, 2.605, 2.63, 2.63, 2.68, 2.68005],
      "fY" : [0, 0, 0, 0, 0.354451656062604, 0.555334639365, 0.700656561110741, 0.820490898778992, 0.92479934596942, 1.01836404890548, 1.10392028960139, 1.18320666526313, 1.25740984971597, 1.32738266197372, 1.39376245798236, 1.45704045143781, 1.51760474690027, 1.57576833139929, 1.63178799150698, 1.68587751201445, 1.78896051175361, 1.88617003369146, 1.97837241562937, 2.06623840528101, 2.15029997220471, 2.23098750772016, 2.30865510402564, 2.38359827423846, 2.45606670562942, 2.52627364884816, 2.66061452855383, 2.7878280144397, 2.908851247221, 3.02442923466734, 3.13516598843345, 3.24155937532078, 3.34402560834554, 3.44291691161352, 3.53853455067798, 3.63113863382656, 3.72095561207827, 3.80818410609815, 3.89299949504028, 3.97555757462019, 4.0559975054167, 4.21101035910909, 4.35889982662516, 4.5003776522228, 4.63603998817923, 4.76639226890479, 4.8918675844643, 5.01284051858826, 5.12963775022865, 5.24254629939493, 5.35182002786938, 5.45768482661516, 5.56034280073897, 5.65997567941841, 5.75674761959188, 5.85080753037389, 5.94229101485514, 6.03132200369874, 6.1180141384068, 6.20247194969722, 6.28479186698292, 6.36506308769572, 6.51978448471761, 6.66723133033233, 6.80792226652652, 6.94231278727811, 7.07080574783015, 7.19375971288505, 7.3114956647094, 7.42430244969764, 7.53244124266887, 7.63614923780344, 7.73564272447586, 7.8311196692661, 7.92276189809119, 8.01073695194022, 8.09519967421802, 8.17629357587391, 8.25415201536519, 8.3288992234016, 8.40065119684202, 8.469516481706, 8.53559686175074, 8.5989879662472, 8.65977980831579, 8.7180572633356, 8.77390049543329, 8.8273853388196, 8.87858363971965, 8.92756356379521, 8.97438987325147, 9.01912417722927, 9.06182515858721, 9.10254877975914, 9.14134847001697, 9.21337811845419, 9.27829700365117, 9.33645700961572, 9.38818270937835, 9.43377450832702, 9.47351132757554, 9.50765290775493, 9.53644179744834, 9.56010507797165, 9.57885586642467, 9.5928946312401, 9.60241034835043, 9.60758152121406, 9.60857708401689, 9.60555720418921, 9.59867399779098, 9.58807216920039, 9.57388958479693, 9.55625778888734, 9.53530246892352, 9.51114387605927, 9.48389720625276, 9.45367294641354, 9.42057718949427, 9.38471192191945, 9.34617528631022, 9.30506182209444, 9.26146268627385, 9.21546585634677, 9.16715631714931, 9.11661623317384, 9.06392510774643, 9.00915993029072, 8.9523953127712, 8.89370361629098, 8.77081787410846, 8.64104084580224, 8.50488139451416, 8.36282186105545, 8.2153204781638, 8.06281349408512, 7.90571704806963, 7.74442883310711, 7.57932957536276, 7.41078435501533, 7.23914378931034, 7.06474509544808, 6.8879130482886, 6.70896084566763, 6.34589551165889, 5.97785118833279, 5.60698809639038, 5.23534124230128, 4.8648344551784, 4.49729230335093, 4.13445028164523, 3.77796357657392, 3.60260064221244, 3.42941465308295, 3.25859313748191, 3.09031985780261, 2.92477497383294, 2.7621351960576, 2.60257392973576, 2.44626141045382, 2.29336483179025, 2.14404846567206, 1.99847377595191, 1.85679952568925, 1.7191818785772, 1.58577449492043, 1.45672862253506, 1.33219318291202, 1.21231485295715, 1.0972381425971, 0.987105468516839, 0.882057224274659, 0.882057224274659, 0.882057224274659, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_Norm[m34cPVM]_Comp[pspol]1",
        "fTitle" : "Projection of Fit1D FitBW0",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 181,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 179,
          "fXmin" : 0.36994,
          "fXmax" : 2.89006,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 10.5694347924186,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 10.5694347924186,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitBW0",
      "_ymin" : 0,
      "_ymax" : 9.60857708401689,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_Norm[m34cPVM]_Comp[rbw]",
      "fTitle" : "Projection of Fit1D FitBW0",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 296,
      "fX" : [0.63, 0.63, 0.6425, 0.655, 0.6675, 0.68, 0.6925, 0.705, 0.7175, 0.73, 0.73625, 0.7425, 0.74875, 0.755, 0.76125, 0.7675, 0.77375, 0.78, 0.783125, 0.78625, 0.789375, 0.7925, 0.795625, 0.79875, 0.801875, 0.805, 0.808125, 0.81125, 0.814375, 0.8159375, 0.8175, 0.8190625, 0.820625, 0.8221875, 0.82375, 0.8253125, 0.826875, 0.8284375, 0.83, 0.8315625, 0.833125, 0.8346875, 0.83625, 0.8378125, 0.839375, 0.8409375, 0.84171875, 0.8425, 0.84328125, 0.8440625, 0.84484375, 0.845625, 0.84640625, 0.8471875, 0.84796875, 0.84875, 0.84953125, 0.8503125, 0.85109375, 0.851875, 0.85265625, 0.8534375, 0.85421875, 0.855, 0.85578125, 0.8565625, 0.85734375, 0.858125, 0.85890625, 0.8596875, 0.86046875, 0.86125, 0.86203125, 0.8628125, 0.86359375, 0.864375, 0.86515625, 0.8659375, 0.86671875, 0.8675, 0.867890625, 0.86828125, 0.868671875, 0.8690625, 0.869453125, 0.86984375, 0.870234375, 0.870625, 0.871015625, 0.87140625, 0.871796875, 0.8721875, 0.872578125, 0.87296875, 0.873359375, 0.87375, 0.87453125, 0.8753125, 0.87609375, 0.876875, 0.87765625, 0.8784375, 0.87921875, 0.88, 0.8815625, 0.88234375, 0.883125, 0.88390625, 0.884296875, 0.8846875, 0.885078125, 0.88546875, 0.885859375, 0.88625, 0.886640625, 0.88703125, 0.887421875, 0.8878125, 0.888203125, 0.88859375, 0.888984375, 0.889375, 0.889765625, 0.89015625, 0.890546875, 0.8909375, 0.891328125, 0.89171875, 0.892109375, 0.8925, 0.892890625, 0.89328125, 0.893671875, 0.8940625, 0.894453125, 0.89484375, 0.895234375, 0.895625, 0.896015625, 0.89640625, 0.896796875, 0.8971875, 0.897578125, 0.89796875, 0.898359375, 0.89875, 0.899140625, 0.89953125, 0.899921875, 0.9003125, 0.900703125, 0.90109375, 0.901484375, 0.901875, 0.902265625, 0.90265625, 0.903046875, 0.9034375, 0.903828125, 0.90421875, 0.904609375, 0.905, 0.90578125, 0.9065625, 0.908125, 0.9096875, 0.91046875, 0.91125, 0.91203125, 0.9128125, 0.91359375, 0.914375, 0.91515625, 0.9159375, 0.91671875, 0.9175, 0.91828125, 0.9190625, 0.91984375, 0.920625, 0.92140625, 0.9221875, 0.92296875, 0.92375, 0.92453125, 0.9253125, 0.92609375, 0.926875, 0.92765625, 0.9284375, 0.92921875, 0.93, 0.93078125, 0.9315625, 0.93234375, 0.933125, 0.93390625, 0.9346875, 0.93546875, 0.93625, 0.93703125, 0.9378125, 0.93859375, 0.939375, 0.94015625, 0.9409375, 0.94171875, 0.9425, 0.94328125, 0.9440625, 0.94484375, 0.945625, 0.94640625, 0.9471875, 0.94875, 0.9503125, 0.951875, 0.9534375, 0.955, 0.9565625, 0.958125, 0.9596875, 0.96125, 0.9628125, 0.964375, 0.9659375, 0.9675, 0.9690625, 0.970625, 0.9721875, 0.97375, 0.9753125, 0.976875, 0.98, 0.983125, 0.98625, 0.989375, 0.9925, 0.995625, 0.99875, 1.001875, 1.005, 1.008125, 1.01125, 1.014375, 1.0175, 1.02375, 1.03, 1.03625, 1.0425, 1.04875, 1.055, 1.06125, 1.0675, 1.07375, 1.08, 1.0925, 1.105, 1.1175, 1.13, 1.1425, 1.155, 1.18, 1.205, 1.23, 1.255, 1.28, 1.33, 1.38, 1.43, 1.48, 1.53, 1.58, 1.63, 1.68, 1.73, 1.78, 1.83, 1.88, 1.93, 1.98, 2.03, 2.08, 2.13, 2.18, 2.23, 2.28, 2.33, 2.38, 2.43, 2.48, 2.53, 2.58, 2.63, 2.63, 2.63],
      "fY" : [0, 0, 0.0272050703719789, 0.107320690300009, 0.232806511790512, 0.40922339563858, 0.646813906515032, 0.960640707677982, 1.37211862850654, 1.91174641400707, 2.24268029780756, 2.62357999746209, 3.06327251890011, 3.57260440701859, 4.16500209127864, 4.8572189066386, 5.67034166363449, 6.63116252471667, 7.17734402409827, 7.77407167964088, 8.42726426750062, 9.14370255081301, 9.9311793039299, 10.7986796788932, 11.7565988595247, 12.817005699665, 13.9939632628385, 15.3039199969893, 16.7661888446723, 17.561401104736, 18.4035360904545, 19.2960981773787, 20.2429073912592, 21.2481321022547, 22.3163254335064, 23.4524658175151, 24.6620021785495, 25.9509042655789, 27.3257187064639, 28.793631398062, 30.3625368850361, 32.0411154074634, 33.8389183065304, 35.766462458348, 37.8353343437054, 40.0583042361539, 41.2319207822275, 42.4494507742074, 43.7128806044337, 45.0242958372538, 46.3858859376793, 47.79994911663, 49.2688972712138, 50.7952609923844, 52.3816946050871, 54.0309811974414, 55.7460375854298, 57.5299191477191, 59.3858244513715, 61.3170995730088, 63.3272420011478, 65.4199039835595, 67.5988951582061, 69.8681842771799, 72.2318997995992, 74.6943290911668, 77.2599159245595, 79.9332559255232, 82.7190895540429, 85.62229214789, 88.6478604869751, 91.8008952611762, 95.0865787419045, 98.5101468692122, 102.076854872821, 105.791935448894, 109.660548417373, 113.687720691049, 117.87827530257, 122.236748166244, 124.48026936939, 126.767291206914, 129.098254319596, 131.47356047994, 133.893568182215, 136.358587948822, 138.868877345324, 141.424635697645, 144.025998506408, 146.673031555121, 149.365724710969, 152.103985419338, 154.88763189601, 157.716386024083, 160.589865966265, 163.507578507262, 169.473123958079, 175.606543159037, 181.899048021994, 188.339265755074, 194.912962582912, 201.602775846907, 208.387965473539, 215.244198016539, 229.053547970399, 235.938863017281, 242.759679900443, 249.472757889276, 252.77447940479, 256.031600225498, 259.23787992273, 262.386944384351, 265.472309712463, 268.487408522414, 271.425618549142, 274.28029342616, 277.044795460287, 279.712530182477, 282.276982412754, 284.731753536244, 287.070599648813, 289.287470195992, 291.376546698699, 293.332281135037, 295.149433529991, 296.823108295127, 298.348788859082, 299.722370137245, 300.940188405832, 301.999048171472, 302.89624566236, 303.629588610145, 304.197412042548, 304.598589863765, 304.832542062138, 304.899237450469, 304.799191912536, 304.533462197788, 304.103635373534, 303.511814108266, 302.760598019785, 301.853061376037, 300.792727483903, 299.583540140731, 298.229832554425, 296.736294160105, 295.107935774541, 293.350053533954, 291.468192056694, 289.468107260385, 287.355729244166, 285.137125621464, 282.818465658502, 280.405985539309, 277.905955040663, 275.324645861055, 272.668301807512, 269.943111003896, 267.155180244839, 264.310511581712, 261.414981191312, 258.474320544984, 252.479713835691, 246.369076205925, 233.953288024207, 221.499789401844, 215.328947215351, 209.225960592121, 203.209790885898, 197.296457730239, 191.499265556044, 185.829041204934, 180.294374411458, 174.901854700582, 169.656299834675, 164.560972319958, 159.617781639783, 154.827470829082, 150.189786757673, 145.703634071911, 141.367213178263, 137.178142962849, 133.133569150288, 129.230259333819, 125.464685774358, 121.833097084167, 118.331579893632, 114.95611155769, 111.702604899714, 108.566945921737, 105.545025335433, 102.632764692177, 99.826137815161, 97.1211881640141, 94.5140426937463, 92.0009227059203, 89.5781521311376, 87.2421636283137, 84.9895028377815, 82.8168310817714, 80.7209267670479, 78.6986857100586, 76.7471205745591, 74.8633595849255, 73.044644654941, 71.2883290513608, 69.5918746937276, 67.9528491764267, 66.3689225855544, 64.83786417159, 63.3575389288698, 61.9259041242762, 60.5410058101941, 59.2009753504839, 56.6484494363424, 54.2549543874672, 52.0082701052714, 49.8972295462449, 47.9116263071896, 46.0421289509444, 44.2802020939055, 42.6180340816764, 41.0484709550347, 39.5649563347386, 38.1614768155631, 36.8325124464273, 35.5729918765791, 34.378251761806, 33.244000045426, 32.1662827534737, 31.1414539699887, 30.1661486852535, 29.2372582362783, 27.5074376970494, 25.9314565071746, 24.491659506464, 23.1728128429332, 21.9617251309073, 20.8469340544949, 19.8184462621571, 18.8675207631155, 17.9864879339309, 17.1685977629799, 16.4078921764296, 15.6990972627631, 15.0375319932589, 13.8398767773974, 12.7866603194342, 11.8551781785147, 11.0270295505859, 10.2871769764552, 9.62323602962112, 9.02493329722793, 8.48368883759191, 7.99229164279472, 7.54464526059381, 6.76062708024889, 6.09847014169901, 5.53351773215593, 5.04711977162213, 4.62495034116512, 4.25585133048231, 3.64344239090899, 3.15844749472107, 2.76692007909687, 2.44567676741742, 2.17841455669501, 1.76189549118731, 1.45509160440648, 1.22193503771577, 1.04025140659733, 0.895739657495014, 0.778807681592919, 0.682808084979911, 0.603005164373179, 0.535944445637192, 0.479054017773534, 0.430384583263578, 0.388435352472378, 0.352034647562477, 0.320256291634322, 0.292359952661958, 0.267747858591944, 0.245932911515452, 0.226514874048347, 0.209162360426685, 0.193599060657809, 0.179593091484147, 0.16694868443776, 0.155499639841335, 0.14510412869822, 0.135640533042165, 0.12700409333821, 0.119104188198867, 0, 0.119104188198867],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_Norm[m34cPVM]_Comp[rbw]2",
        "fTitle" : "Projection of Fit1D FitBW0",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 298,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 296,
          "fXmin" : 0.43,
          "fXmax" : 2.83,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 335.389161195516,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 335.389161195516,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitBW0",
      "_ymin" : 0,
      "_ymax" : 304.899237450469,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_Norm[m34cPVM]",
      "fTitle" : "Projection of Fit1D FitBW0",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 296,
      "fX" : [0.57995, 0.58, 0.63, 0.633125, 0.633515625, 0.63390625, 0.6346875, 0.63625, 0.639375, 0.6425, 0.64875, 0.655, 0.6675, 0.68, 0.705, 0.7175, 0.73, 0.7425, 0.74875, 0.755, 0.76125, 0.7675, 0.77375, 0.78, 0.783125, 0.78625, 0.789375, 0.7925, 0.795625, 0.79875, 0.801875, 0.805, 0.808125, 0.81125, 0.814375, 0.8159375, 0.8175, 0.8190625, 0.820625, 0.8221875, 0.82375, 0.8253125, 0.826875, 0.8284375, 0.83, 0.8315625, 0.833125, 0.8346875, 0.83625, 0.8378125, 0.839375, 0.8409375, 0.8425, 0.84328125, 0.8440625, 0.84484375, 0.845625, 0.84640625, 0.8471875, 0.84796875, 0.84875, 0.84953125, 0.8503125, 0.85109375, 0.851875, 0.85265625, 0.8534375, 0.85421875, 0.855, 0.85578125, 0.8565625, 0.85734375, 0.858125, 0.85890625, 0.8596875, 0.86046875, 0.86125, 0.86203125, 0.8628125, 0.86359375, 0.864375, 0.86515625, 0.8659375, 0.86671875, 0.8675, 0.86828125, 0.8690625, 0.869453125, 0.86984375, 0.870234375, 0.870625, 0.871015625, 0.87140625, 0.871796875, 0.8721875, 0.872578125, 0.87296875, 0.87375, 0.87453125, 0.8753125, 0.87609375, 0.876875, 0.87765625, 0.8784375, 0.87921875, 0.88, 0.8815625, 0.88234375, 0.883125, 0.88390625, 0.8846875, 0.885078125, 0.88546875, 0.885859375, 0.88625, 0.886640625, 0.88703125, 0.887421875, 0.8878125, 0.888203125, 0.88859375, 0.888984375, 0.889375, 0.889765625, 0.89015625, 0.890546875, 0.8909375, 0.891328125, 0.89171875, 0.892109375, 0.8925, 0.892890625, 0.89328125, 0.893671875, 0.8940625, 0.894453125, 0.89484375, 0.895234375, 0.895625, 0.896015625, 0.89640625, 0.896796875, 0.8971875, 0.897578125, 0.89796875, 0.898359375, 0.89875, 0.899140625, 0.89953125, 0.899921875, 0.9003125, 0.900703125, 0.90109375, 0.901484375, 0.901875, 0.902265625, 0.90265625, 0.903046875, 0.9034375, 0.903828125, 0.90421875, 0.904609375, 0.905, 0.90578125, 0.9065625, 0.908125, 0.9096875, 0.91046875, 0.91125, 0.91203125, 0.9128125, 0.91359375, 0.914375, 0.91515625, 0.9159375, 0.91671875, 0.9175, 0.91828125, 0.9190625, 0.91984375, 0.920625, 0.92140625, 0.9221875, 0.92296875, 0.92375, 0.92453125, 0.9253125, 0.92609375, 0.926875, 0.92765625, 0.9284375, 0.92921875, 0.93, 0.93078125, 0.9315625, 0.93234375, 0.933125, 0.93390625, 0.9346875, 0.93546875, 0.93625, 0.93703125, 0.9378125, 0.93859375, 0.939375, 0.94015625, 0.9409375, 0.94171875, 0.9425, 0.94328125, 0.9440625, 0.94484375, 0.945625, 0.94640625, 0.9471875, 0.94875, 0.9503125, 0.951875, 0.9534375, 0.955, 0.9565625, 0.958125, 0.9596875, 0.96125, 0.9628125, 0.964375, 0.9659375, 0.9675, 0.9690625, 0.970625, 0.9721875, 0.97375, 0.9753125, 0.976875, 0.98, 0.983125, 0.98625, 0.989375, 0.9925, 0.995625, 0.99875, 1.001875, 1.005, 1.008125, 1.01125, 1.014375, 1.0175, 1.02375, 1.03, 1.03625, 1.0425, 1.04875, 1.055, 1.06125, 1.0675, 1.08, 1.0925, 1.105, 1.1175, 1.13, 1.1425, 1.155, 1.18, 1.205, 1.23, 1.28, 1.33, 1.38, 1.43, 1.48, 1.53, 1.58, 1.63, 1.68, 1.73, 1.78, 1.83, 1.88, 1.93, 1.98, 2.03, 2.08, 2.13, 2.18, 2.23, 2.28, 2.33, 2.38, 2.43, 2.48, 2.53, 2.58, 2.63, 2.63, 2.68, 2.68005],
      "fY" : [0, 0, 0, 0, 0.354577699962061, 0.555821186846217, 0.822071800811565, 1.18801861399111, 1.70021823490632, 2.09344347565299, 2.72231570892807, 3.24248667873345, 4.12580600683079, 4.90960104786138, 6.41832553429314, 7.22292615888044, 8.11421836370428, 9.1433644821797, 9.73050384923244, 10.3805266735451, 11.1073148785567, 11.9280246544687, 12.8641013765195, 13.9426581894261, 14.5458423017749, 15.1983741293385, 15.9062042647222, 16.6761437934819, 17.5160144182682, 18.4348289166967, 19.4430088791966, 20.5526484241409, 21.7778348082129, 23.1350396662554, 24.6435981815203, 25.4616025594887, 26.3262979885457, 27.2411913822308, 28.2101052548181, 29.2372104169268, 30.3270623854466, 31.4846419412165, 32.7154003126884, 34.0253095100696, 35.4209183806819, 36.9094150001922, 38.4986960525091, 40.1974438784409, 42.0152118824043, 43.9625189672188, 46.0509536048059, 48.2932880251881, 50.7036027895726, 51.9765437116799, 53.2974216671177, 54.6684263521103, 56.0918562068345, 57.5701233557237, 59.1057586151496, 60.7014165335917, 62.359880420843, 64.0840673127219, 65.8770328059157, 67.7419756837139, 69.6822422371942, 71.7013301675796, 73.8028919336181, 75.990737382541, 78.2688354740219, 80.6413148730932, 83.1124631497235, 85.6867242792278, 88.3686940883809, 91.1631132366065, 94.0748572595433, 97.1089231334162, 100.270411742882, 103.564505552614, 106.996440694427, 110.57147258832, 114.294834119272, 118.17168529459, 122.207053212996, 126.405761091656, 130.772345027995, 135.310957128587, 140.025253629157, 142.449259314055, 144.918266672215, 147.432533291366, 149.992258519517, 152.597577879294, 155.248557176125, 157.945186299033, 160.687372715164, 163.474934661977, 166.307594044169, 172.106566473509, 178.079851263589, 184.220969366857, 190.521132863881, 196.968969130265, 203.550244556919, 210.247596650311, 217.040285500808, 223.903977824854, 237.728129657411, 244.620787121615, 251.448907618646, 258.169250574928, 264.735319388106, 267.945197938313, 271.097851688266, 274.186796759256, 277.20546578575, 280.147236521739, 283.005462619726, 285.773506405451, 288.444773428724, 291.012748528364, 293.47103310822, 295.813383282825, 298.033748516308, 300.126310348121, 302.085520774841, 303.906139839863, 305.583271973097, 307.112400621465, 308.489420718581, 309.710668558817, 310.772948666906, 311.673557289076, 312.410302174959, 312.981518370188, 313.386079796818, 313.623406460987, 313.693467193236, 313.596777895019, 313.334395333406, 312.907906593265, 312.319414360591, 311.571518270629, 310.66729260871, 309.610260699045, 308.404366356253, 307.053942805454, 305.563679498924, 303.938587270537, 302.183962273557, 300.305349143325, 298.308503814398, 296.199356402795, 293.983974538768, 291.668527505308, 289.259251503158, 286.762416325758, 284.184293688205, 281.53112741408, 278.809105643743, 276.024335188274, 273.182818115436, 270.290430618368, 267.352904184703, 261.364539923626, 255.260110213567, 242.856634798718, 230.415312360041, 224.250507361282, 218.153524155917, 212.143324221366, 206.235927314099, 200.444637987165, 194.780283203579, 189.251452818538, 183.864736476914, 178.624952060249, 173.535362193209, 168.597876476874, 163.813238063186, 159.181193938269, 154.700648864081, 150.369803362002, 146.186276432373, 142.147213913354, 138.249383511048, 134.489257598569, 130.863084899709, 127.366952155731, 123.996836831793, 120.748651860848, 117.618283353865, 114.601622130821, 111.694589850764, 108.893160443939, 106.193377476408, 103.591368009, 101.083353448493, 98.6656578300999, 96.3347139167519, 94.0870674522061, 91.9193798615306, 89.8284296537466, 87.8111127469825, 85.8644419061031, 83.9855454560273, 82.1716654105199, 80.4201551357608, 78.7284766501652, 77.0941976464437, 75.514988308475, 73.988617983983, 72.5129517640145, 71.0859470116333, 69.7056498748809, 68.3701918127543, 65.8267247325099, 63.4421745273604, 61.2043218415088, 59.1020003663119, 57.1250044256438, 55.2640033017476, 53.5104623228791, 51.856570539077, 50.2951746882486, 48.8197190810924, 47.4241909952468, 46.1030711555295, 44.8512888802303, 43.6641814874288, 42.5374575760899, 41.4671638213519, 40.4496549499147, 39.4815665883775, 38.5597907038176, 36.8438947066651, 35.2814360324426, 33.8547643459463, 32.5486505288141, 31.3499078402857, 30.2470785232319, 29.2301737011833, 28.2904567771056, 27.4202624422579, 26.6128449228665, 25.8622503082152, 25.1632087772118, 24.5110433208344, 23.3311427591093, 22.2943132271892, 21.3778800809364, 20.5634713480342, 19.8360774844641, 19.1833411075928, 18.5950150194704, 18.0625447040166, 17.1375398918339, 16.3630374285993, 15.7060516629131, 15.1420948161728, 14.6526769758113, 14.2236243389561, 13.8439234996827, 13.1997001797963, 12.6695913707803, 12.2205930255104, 11.4834763787894, 10.8785117243611, 10.3487952206975, 9.86297588351801, 9.40307326765277, 8.95855315158014, 8.52323651470002, 8.09359243999524, 7.66775025982126, 7.24490529130483, 6.82494952943243, 6.40823577159636, 5.99542344886275, 5.58737588986376, 5.18509074681272, 4.78965225601289, 4.40219814023717, 4.02389648808938, 3.6559295271313, 3.29948221822929, 2.95573425671541, 2.62585450193797, 2.31099715010982, 2.01229916553058, 1.73087862361865, 1.46783371595418, 1.22424223593531, 1.00116141247353, 1.00116141247353, 1.00116141247353, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_Norm[m34cPVM]3",
        "fTitle" : "Projection of Fit1D FitBW0",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 298,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 296,
          "fXmin" : 0.36994,
          "fXmax" : 2.89006,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 345.06281391256,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 345.06281391256,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitBW0",
      "_ymin" : 0,
      "_ymax" : 313.693467193236,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1000",
      "fTitle" : "Histogram of ds_1000_plot__m34cPVM",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0.75,
      "fNpoints" : 40,
      "fX" : [0.655, 0.705, 0.755, 0.805, 0.855, 0.905, 0.955, 1.005, 1.055, 1.105, 1.155, 1.205, 1.255, 1.305, 1.355, 1.405, 1.455, 1.505, 1.555, 1.605, 1.655, 1.705, 1.755, 1.805, 1.855, 1.905, 1.955, 2.005, 2.055, 2.105, 2.155, 2.205, 2.255, 2.305, 2.355, 2.405, 2.455, 2.505, 2.555, 2.605],
      "fY" : [-2.94884085655212, 1.18406867980957, 6.04869270324707, 28.9879722595215, 89.9141540527344, 223.962265014648, 81.367790222168, 16.9398250579834, 22.4030647277832, 5.79383516311646, 19.6151256561279, 13.9620685577393, 12.3447761535645, 26.9921054840088, 20.519510269165, 22.4917297363281, 16.3312301635742, 22.0891532897949, 20.0672588348389, 7.87513017654419, 6.06241512298584, -1.02715420722961, 8.92865657806396, -5.54056072235107, 10.2435302734375, 1.83655476570129, 5.84226512908936, -4.16100406646729, -3.82545185089111, 8.35165214538574, 0.735201895236969, 3.75698328018188, -2.10200381278992, 1.54343354701996, 0.803466498851776, -2.48412251472473, 2.24381351470947, -1.00230252742767, -0.307699650526047, 0.455054640769958],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_h_ds_10003001",
        "fTitle" : "Histogram of ds_1000_plot__m34cPVM",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 0.43,
          "fXmax" : 2.83,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : -36.4862780559644,
          "fXmax" : 267.871101919957,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 267.871101919957,
        "fMinimum" : -36.4862780559644,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025],
      "fEXhigh" : [0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025],
      "fEYlow" : [3.70317488116315, 6.18779581210153, 7.26967418033481, 9.50130013886393, 12.9368400519499, 18.5457219073153, 12.2293239642157, 8.21700208388047, 8.65855214709776, 7.17766255160964, 8.51295854408224, 8.71380388065255, 8.55180745261987, 9.51593799869566, 9.00693571731046, 9.36932303270846, 9.04947340946898, 9.27076161117434, 8.55075888100649, 8.08938892228728, 6.97255880537078, 6.79684144763328, 7.06655690602036, 5.58260233561988, 4.80626870040981, 5.58118847268767, 5.81294573965119, 4.79341311963104, 3.56636080598077, 4.73535145493107, 3.58722734000568, 3.95096790569586, 2.81967141279234, 3.00189151055359, 2.01842976193897, 1.58735939186211, 1.873099110906, 0.381319707564359, 0.217576556556109, 1.23988555370771],
      "fEYhigh" : [3.70317488116315, 6.18779581210153, 7.26967418033481, 9.50130013886393, 12.9368400519499, 18.5457219073153, 12.2293239642157, 8.21700208388047, 8.65855214709776, 7.17766255160964, 8.51295854408224, 8.71380388065255, 8.55180745261987, 9.51593799869566, 9.00693571731046, 9.36932303270846, 9.04947340946898, 9.27076161117434, 8.55075888100649, 8.08938892228728, 6.97255880537078, 6.79684144763328, 7.06655690602036, 5.58260233561988, 4.80626870040981, 5.58118847268767, 5.81294573965119, 4.79341311963104, 3.56636080598077, 4.73535145493107, 3.58722734000568, 3.95096790569586, 2.81967141279234, 3.00189151055359, 2.01842976193897, 1.58735939186211, 1.873099110906, 0.381319707564359, 0.217576556556109, 1.23988555370771],
      "_yAxisLabel" : "Events \/ ( 0.05 )",
      "_ymin" : -11.123163057971,
      "_ymax" : 242.507986921964,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.05,
      "_nSigma" : 1,
      "_entries" : 686.142566174269,
      "_rawEntries" : -1
    }, {"$ref":8}],
    "opt" : ["", "", "FUNCSAME", "l", "fl", "l", "zp", "AXISSAME"]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 164,
  "fWindowTopY" : 187,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig4b.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.06,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 0.943855421767861,
  "fY1" : -15.8536584568052,
  "fX2" : 1.2450602414911,
  "fY2" : 32.9268292284026,
  "fXtoAbsPixelk" : -3133.599945628,
  "fXtoPixelk" : -3133.599945628,
  "fXtoPixel" : 3319.99999508262,
  "fYtoAbsPixelk" : 540.000050670552,
  "fYtoPixelk" : 540.000050670552,
  "fYtoPixel" : -16.4000000402331,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 0.943855421767861,
  "fPixeltoXk" : 0.943855421767861,
  "fPixeltoX" : 3.01204819723235e-4,
  "fAbsPixeltoYk" : 32.9268292284026,
  "fPixeltoYk" : -15.8536584568052,
  "fPixeltoY" : -0.0609756096065098,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 0.98,
  "fUymin" : -10,
  "fUxmax" : 1.23,
  "fUymax" : 30,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 0.98,
      "fY1" : -10,
      "fX2" : 1.23,
      "fY2" : 30,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1F",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "a",
      "fTitle" : "",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 3,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 128,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : -505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.025,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0.98,
        "fXmax" : 1.23,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : -508,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.01,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 0,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 30,
      "fMinimum" : -10,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 0, 0]
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_127ccbd0",
      "fTitle" : "A RooPlot of \"``m23cPVM''-variable\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 486,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 0,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 484,
        "fXmin" : 0.987,
        "fXmax" : 2.923,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 0,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 18.5917708922533,
      "fMinimum" : -8.99782600572454,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 18.5917708922533, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_Norm[m23cPVM]_Comp[pspol]",
      "fTitle" : "Projection of Fit1D FitBW0",
      "fLineColor" : 1,
      "fLineStyle" : 15,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 535,
      "fX" : [0.982996, 0.983, 0.987, 0.98725, 0.9875, 0.98775, 0.988, 0.98825, 0.9885, 0.98875, 0.989, 0.98925, 0.9895, 0.98975, 0.99, 0.99025, 0.9905, 0.99075, 0.991, 0.9915, 0.992, 0.9925, 0.993, 0.9935, 0.994, 0.9945, 0.995, 0.9955, 0.996, 0.997, 0.998, 0.999, 1, 1.001, 1.002, 1.003, 1.004, 1.005, 1.006, 1.007, 1.008, 1.009, 1.01, 1.011, 1.013, 1.015, 1.017, 1.019, 1.021, 1.023, 1.025, 1.027, 1.029, 1.031, 1.033, 1.035, 1.037, 1.039, 1.041, 1.043, 1.045, 1.047, 1.049, 1.051, 1.055, 1.059, 1.063, 1.067, 1.071, 1.075, 1.079, 1.083, 1.087, 1.091, 1.095, 1.099, 1.103, 1.107, 1.111, 1.115, 1.119, 1.123, 1.127, 1.131, 1.135, 1.139, 1.143, 1.147, 1.151, 1.155, 1.159, 1.163, 1.167, 1.171, 1.175, 1.179, 1.183, 1.187, 1.191, 1.195, 1.199, 1.203, 1.207, 1.211, 1.215, 1.219, 1.223, 1.227, 1.231, 1.235, 1.239, 1.243, 1.247, 1.251, 1.255, 1.259, 1.263, 1.267, 1.271, 1.275, 1.279, 1.283, 1.287, 1.291, 1.295, 1.299, 1.303, 1.307, 1.311, 1.315, 1.319, 1.323, 1.327, 1.331, 1.335, 1.339, 1.343, 1.347, 1.351, 1.355, 1.359, 1.363, 1.367, 1.371, 1.375, 1.379, 1.383, 1.387, 1.391, 1.395, 1.399, 1.403, 1.407, 1.411, 1.415, 1.419, 1.423, 1.427, 1.431, 1.435, 1.439, 1.443, 1.447, 1.451, 1.455, 1.459, 1.463, 1.467, 1.471, 1.475, 1.479, 1.483, 1.487, 1.491, 1.495, 1.499, 1.503, 1.507, 1.511, 1.515, 1.519, 1.523, 1.527, 1.531, 1.535, 1.539, 1.543, 1.547, 1.551, 1.555, 1.559, 1.563, 1.567, 1.571, 1.575, 1.579, 1.583, 1.587, 1.591, 1.595, 1.599, 1.603, 1.607, 1.611, 1.615, 1.619, 1.623, 1.627, 1.631, 1.635, 1.639, 1.643, 1.647, 1.651, 1.655, 1.659, 1.663, 1.667, 1.671, 1.675, 1.679, 1.683, 1.687, 1.691, 1.695, 1.699, 1.703, 1.707, 1.711, 1.715, 1.719, 1.723, 1.727, 1.731, 1.735, 1.739, 1.743, 1.747, 1.751, 1.755, 1.759, 1.763, 1.767, 1.771, 1.775, 1.779, 1.783, 1.787, 1.791, 1.795, 1.799, 1.803, 1.807, 1.811, 1.815, 1.819, 1.823, 1.827, 1.831, 1.835, 1.839, 1.843, 1.847, 1.851, 1.855, 1.859, 1.863, 1.867, 1.871, 1.875, 1.879, 1.883, 1.887, 1.891, 1.895, 1.899, 1.903, 1.907, 1.911, 1.915, 1.919, 1.923, 1.927, 1.931, 1.935, 1.939, 1.943, 1.947, 1.951, 1.955, 1.959, 1.963, 1.967, 1.971, 1.975, 1.979, 1.983, 1.987, 1.991, 1.995, 1.999, 2.003, 2.007, 2.011, 2.015, 2.019, 2.023, 2.027, 2.031, 2.035, 2.039, 2.043, 2.047, 2.051, 2.055, 2.059, 2.063, 2.067, 2.071, 2.075, 2.079, 2.083, 2.087, 2.091, 2.095, 2.099, 2.103, 2.107, 2.111, 2.115, 2.119, 2.123, 2.127, 2.131, 2.135, 2.139, 2.143, 2.147, 2.151, 2.155, 2.159, 2.163, 2.167, 2.171, 2.175, 2.179, 2.183, 2.187, 2.191, 2.195, 2.199, 2.203, 2.207, 2.211, 2.215, 2.219, 2.223, 2.227, 2.231, 2.235, 2.239, 2.243, 2.247, 2.251, 2.255, 2.259, 2.263, 2.267, 2.271, 2.275, 2.279, 2.283, 2.287, 2.291, 2.295, 2.299, 2.303, 2.307, 2.311, 2.315, 2.319, 2.323, 2.327, 2.331, 2.335, 2.339, 2.343, 2.347, 2.351, 2.355, 2.359, 2.363, 2.367, 2.371, 2.375, 2.379, 2.383, 2.387, 2.391, 2.395, 2.399, 2.403, 2.407, 2.411, 2.415, 2.419, 2.423, 2.427, 2.431, 2.435, 2.439, 2.443, 2.447, 2.451, 2.455, 2.459, 2.463, 2.467, 2.471, 2.475, 2.479, 2.483, 2.487, 2.491, 2.495, 2.499, 2.503, 2.507, 2.511, 2.515, 2.519, 2.523, 2.527, 2.531, 2.535, 2.539, 2.543, 2.547, 2.551, 2.555, 2.559, 2.563, 2.567, 2.571, 2.575, 2.579, 2.583, 2.587, 2.591, 2.595, 2.599, 2.603, 2.607, 2.611, 2.615, 2.619, 2.623, 2.627, 2.631, 2.635, 2.639, 2.643, 2.647, 2.651, 2.655, 2.659, 2.663, 2.667, 2.671, 2.675, 2.679, 2.683, 2.687, 2.691, 2.695, 2.699, 2.703, 2.707, 2.711, 2.715, 2.719, 2.723, 2.727, 2.731, 2.735, 2.739, 2.743, 2.747, 2.751, 2.755, 2.759, 2.763, 2.767, 2.771, 2.775, 2.779, 2.783, 2.787, 2.791, 2.795, 2.799, 2.803, 2.807, 2.811, 2.815, 2.819, 2.823, 2.827, 2.831, 2.835, 2.839, 2.843, 2.847, 2.851, 2.855, 2.859, 2.863, 2.867, 2.871, 2.875, 2.879, 2.883, 2.887, 2.891, 2.895, 2.899, 2.903, 2.907, 2.911, 2.915, 2.919, 2.923, 2.923, 2.927, 2.927004],
      "fY" : [0, 0, 0, 0, 0.096847919401376, 0.159453287607254, 0.203598297867381, 0.239708739791496, 0.271015502472607, 0.29903118126987, 0.324609036895157, 0.348286596771494, 0.370428454441447, 0.391295410725587, 0.411081672887666, 0.429936486415111, 0.447977491235858, 0.465299371573544, 0.481979680523902, 0.51366329538495, 0.543434115812068, 0.571591185882433, 0.598362446456685, 0.623926388652561, 0.648425899125919, 0.671977485745142, 0.694677638815206, 0.71660734540109, 0.737835372810022, 0.77841440525187, 0.816799645301121, 0.853287671767177, 0.8881128004749, 0.921464017437061, 0.953496410515227, 0.984339138866295, 1.01410114196384, 1.04287532595593, 1.07074169633034, 1.09776974411516, 1.12402029224996, 1.14954694436559, 1.17439723592064, 1.19861355923095, 1.24529252495178, 1.28984548796666, 1.33248803202046, 1.37340035371544, 1.41273494765602, 1.450622266186, 1.48717497081288, 1.52249118170884, 1.55665699988823, 1.58974849186961, 1.62183327069492, 1.65297176944867, 1.68321827745674, 1.71262179115278, 1.74122671864465, 1.76907346764681, 1.79619893958187, 1.82263694756076, 1.848418572128, 1.87357246575767, 1.92210106635916, 1.96841252256803, 2.01267130160188, 2.05502113511328, 2.09558857479763, 2.13448579630905, 2.17181283749784, 2.20765940484659, 2.24210634602543, 2.27522686124147, 2.30708750804343, 2.33774904119596, 2.36726711966186, 2.39569290561237, 2.42307357503406, 2.44945275543503, 2.47487090303239, 2.49936562938675, 2.5229719855619, 2.5457227104018, 2.56764844833803, 2.58877794119925, 2.60913819773666, 2.62875464396657, 2.64765125693262, 2.66585068408138, 2.6833743501093, 2.70024255286106, 2.7164745496283, 2.73208863500501, 2.74710221129433, 2.76153185232523, 2.77539336142288, 2.78870182417869, 2.80147165658317, 2.81371664901374, 2.82545000650878, 2.83668438570715, 2.84743192878698, 2.85770429469891, 2.86751268795484, 2.87686788520405, 2.8857802598028, 2.89425980456113, 2.90231615283086, 2.90995859808171, 2.91719611209713, 2.92403736190806, 2.93049072557098, 2.93656430688627, 2.94226594914327, 2.94760324797055, 2.95258356336215, 2.95721403094422, 2.96150157254054, 2.96545290608994, 2.96907455496432, 2.97237285673125, 2.97535397140168, 2.97802388919956, 2.98038843788742, 2.98245328967857, 2.98422396776484, 2.98570585248557, 2.98690418716235, 2.98782408362127, 2.98847052742358, 2.98884838282319, 2.98896239746874, 2.98881720686635, 2.98841733861776, 2.987767216448, 2.98687116403515, 2.98573340865428, 2.98435808464657, 2.98274923672387, 2.98091082311837, 2.97884671858616, 2.97656071727312, 2.97405653545089, 2.97133781413, 2.96840812155718, 2.96527095560298, 2.96192974604564, 2.95838785675688, 2.95464858779465, 2.9507151774078, 2.94659080395717, 2.94227858775748, 2.93778159284398, 2.93310282866759, 2.92824525172227, 2.92321176710777, 2.91800523003106, 2.91262844724931, 2.90708417845734, 2.90137513762203, 2.89550399426633, 2.88947337470516, 2.8832858632354, 2.87694400328214, 2.87045029850311, 2.86380721385326, 2.85701717661116, 2.85008257736898, 2.8430057709877, 2.83578907751891, 2.8284347830948, 2.8209451407876, 2.81332237143982, 2.80556866446651, 2.79768617863064, 2.78967704279287, 2.78154335663657, 2.77328719136927, 2.76491059040134, 2.756415570003, 2.74780411994027, 2.73907820409097, 2.73023976104133, 2.72129070466408, 2.71223292467873, 2.70306828719464, 2.69379863523766, 2.68442578926082, 2.67495154763982, 2.66537768715375, 2.65570596345165, 2.64593811150543, 2.63607584604964, 2.62612086200855, 2.61607483491101, 2.60593942129351, 2.59571625909193, 2.58540696802221, 2.57501314995053, 2.56453638925322, 2.5539782531668, 2.54334029212851, 2.53262404010763, 2.52183101492786, 2.51096271858112, 2.5000206375331, 2.48900624302066, 2.47792099134154, 2.46676632413647, 2.45554366866414, 2.44425443806891, 2.43290003164195, 2.42148183507558, 2.4100012207113, 2.39845954778164, 2.38685816264599, 2.37519839902062, 2.36348157820304, 2.35170900929096, 2.33988198939588, 2.32800180385163, 2.31606972641786, 2.30408701947872, 2.29205493423686, 2.27997471090289, 2.2678475788804, 2.25567475694671, 2.24345745342943, 2.23119686637906, 2.21889418373753, 2.20655058350306, 2.19416723389123, 2.18174529349249, 2.16928591142611, 2.15679022749085, 2.14425937231215, 2.13169446748627, 2.1190966257212, 2.10646695097456, 2.0938065385885, 2.0811164754218, 2.0683978399791, 2.0556517025374, 2.04287912526995, 2.03008116236751, 2.01725886015711, 2.00441325721838, 1.99154538449739, 1.97865626541835, 1.96574691599285, 1.95281834492699, 1.93987155372635, 1.92690753679884, 1.91392728155553, 1.90093176850945, 1.88792197137249, 1.87489885715033, 1.86186338623564, 1.84881651249934, 1.8357591833802, 1.82269233997267, 1.80961691711306, 1.79653384346407, 1.78344404159773, 1.77034842807679, 1.75724791353454, 1.74414340275325, 1.73103579474101, 1.71792598280733, 1.70481485463715, 1.69170329236373, 1.67859217264001, 1.66548236670881, 1.6523747404717, 1.63927015455671, 1.62616946438475, 1.61307352023493, 1.59998316730866, 1.58689924579268, 1.57382259092097, 1.56075403303556, 1.54769439764635, 1.53464450548983, 1.52160517258682, 1.50857721029926, 1.49556142538598, 1.48255862005759, 1.46956959203034, 1.45659513457924, 1.44363603659012, 1.43069308261096, 1.41776705290233, 1.40485872348693, 1.39196886619845, 1.37909824872953, 1.36624763467899, 1.35341778359828, 1.34060945103719, 1.32782338858881, 1.31506034393382, 1.30232106088404, 1.28960627942526, 1.2769167357595, 1.26425316234649, 1.25161628794457, 1.23900683765097, 1.2264255329414, 1.21387309170909, 1.2013502283032, 1.18885765356668, 1.17639607487348, 1.16396619616531, 1.15156871798772, 1.13920433752575, 1.12687374863896, 1.114577641896, 1.10231670460864, 1.09009162086529, 1.07790307156406, 1.06575173444527, 1.05363828412359, 1.04156339211961, 1.02952772689103, 1.01753195386333, 1.00557673546007, 0.993662731132699, 0.981790597389998, 0.969960987827041, 0.958174553153801, 0.946431941223318, 0.934733797059498, 0.923080762884504, 0.91147347814578, 0.899912579542695, 0.888398701052819, 0.876932473957841, 0.865514526869128, 0.854145485752944, 0.842825973955316, 0.831556612226572, 0.820338018745544, 0.809170809143446, 0.798055596527436, 0.786992991503864, 0.775983602201202, 0.765028034292688, 0.754126891018655, 0.74328077320858, 0.732490279302833, 0.721756005374154, 0.711078545148842, 0.700458490027678, 0.68989642910657, 0.679392949196943, 0.668948634845858, 0.658564068355882, 0.648239829804705, 0.637976497064501, 0.62777464582106, 0.617634849592666, 0.607557679748743, 0.597543705528272, 0.587593494057977, 0.577707610370283, 0.567886617421058, 0.558131076107131, 0.548441545283603, 0.538818581780935, 0.529262740421846, 0.519774574037986, 0.510354633486422, 0.50100346766592, 0.491721623533034, 0.482509646118001, 0.473368078540445, 0.464297462024901, 0.455298335916147, 0.446371237694364, 0.437516702990109, 0.42873526559912, 0.420027457496945, 0.411393808853401, 0.402834848046868, 0.394351101678411, 0.385943094585748, 0.377611349857054, 0.369356388844606, 0.361178731178273, 0.353078894778856, 0.345057395871273, 0.337114748997596, 0.329251467029943, 0.321468061183223, 0.313765041027746, 0.306142914501679, 0.298602187923377, 0.29114336600357, 0.283766951857417, 0.276473447016434, 0.269263351440275, 0.262137163528408, 0.255095380131639, 0.248138496563532, 0.24126700661169, 0.234481402548925, 0.227782175144301, 0.221169813674063, 0.214644805932447, 0.208207638242376, 0.201858795466041, 0.195598761015374, 0.189428016862403, 0.183347043549508, 0.177356320199561, 0.171456324525964, 0.165647532842584, 0.15993042007358, 0.154305459763132, 0.148773124085069, 0.143333883852397, 0.137988208526732, 0.132736566227631, 0.127579423741832, 0.122517246532402, 0.117550498747788, 0.112679643230777, 0.107905141527369, 0.103227453895558, 0.0986470393140266, 0.0941643554907523, 0.08977985887153, 0.085494004648408, 0.0813072467680432, 0.0772200379399709, 0.0732328296447948, 0.0693460721422974, 0.0655602144794695, 0.0618757044984628, 0.0582929888444636, 0.0548125129734923, 0.0514347211601265, 0.0481600565051483, 0.0449889609431209, 0.0419218752498911, 0.038959239050019, 0.0361014908241399, 0.0333490679162535, 0.0307024065409452, 0.0281619417905401, 0.0257281076421878, 0.0234013369648818, 0.0211820615264134, 0.0190707120002602, 0.0170677179724103, 0.0151735079481237, 0.0133885093586306, 0.0117131485677688, 0.0101478508785581, 0.00869304053971711, 0.00734914075211763, 0.00611657367518193, 0.00499576043322131, 0.00398712112171689, 0.00309107481354372, 0.00230803956513867, 0.00163843242261296, 0.00108266942780965, 6.411656243068e-4, 3.14335063367276e-4, 1.02590809835331e-4, 6.3449479810701e-6, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_Norm[m23cPVM]_Comp[pspol]1",
        "fTitle" : "Projection of Fit1D FitBW0",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 537,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 535,
          "fXmin" : 0.7885952,
          "fXmax" : 3.1214048,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 3.28785863721562,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 3.28785863721562,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitBW0",
      "_ymin" : 0,
      "_ymax" : 2.98896239746874,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_Norm[m23cPVM]_Comp[rbw]",
      "fTitle" : "Projection of Fit1D FitBW0",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 583,
      "fX" : [0.987, 0.987, 0.991, 0.995, 0.997, 0.999, 1.001, 1.002, 1.003, 1.004, 1.005, 1.006, 1.007, 1.0075, 1.008, 1.0085, 1.009, 1.0095, 1.01, 1.0105, 1.01075, 1.011, 1.01125, 1.0115, 1.01175, 1.012, 1.01225, 1.0125, 1.01275, 1.013, 1.01325, 1.0135, 1.01375, 1.014, 1.01425, 1.0145, 1.01475, 1.015, 1.01525, 1.0155, 1.01575, 1.016, 1.01625, 1.0165, 1.01675, 1.017, 1.01725, 1.0175, 1.01775, 1.018, 1.01825, 1.0185, 1.01875, 1.019, 1.01925, 1.0195, 1.01975, 1.02, 1.02025, 1.0205, 1.02075, 1.021, 1.02125, 1.0215, 1.02175, 1.022, 1.02225, 1.0225, 1.02275, 1.023, 1.02325, 1.0235, 1.02375, 1.024, 1.02425, 1.0245, 1.02475, 1.025, 1.02525, 1.0255, 1.02575, 1.026, 1.02625, 1.0265, 1.02675, 1.027, 1.02725, 1.0275, 1.02775, 1.028, 1.02825, 1.0285, 1.02875, 1.029, 1.0295, 1.03, 1.0305, 1.031, 1.0315, 1.032, 1.0325, 1.033, 1.034, 1.035, 1.036, 1.037, 1.038, 1.039, 1.041, 1.043, 1.045, 1.047, 1.051, 1.055, 1.059, 1.063, 1.067, 1.071, 1.075, 1.079, 1.083, 1.087, 1.091, 1.095, 1.099, 1.103, 1.107, 1.111, 1.115, 1.119, 1.123, 1.127, 1.131, 1.135, 1.139, 1.143, 1.147, 1.151, 1.155, 1.159, 1.163, 1.167, 1.171, 1.175, 1.179, 1.183, 1.187, 1.191, 1.195, 1.199, 1.203, 1.207, 1.211, 1.215, 1.219, 1.223, 1.227, 1.231, 1.235, 1.239, 1.243, 1.247, 1.251, 1.255, 1.259, 1.263, 1.267, 1.271, 1.275, 1.279, 1.283, 1.287, 1.291, 1.295, 1.299, 1.303, 1.307, 1.311, 1.315, 1.319, 1.323, 1.327, 1.331, 1.335, 1.339, 1.343, 1.347, 1.351, 1.355, 1.359, 1.363, 1.367, 1.371, 1.375, 1.379, 1.383, 1.387, 1.391, 1.395, 1.399, 1.403, 1.407, 1.411, 1.415, 1.419, 1.423, 1.427, 1.431, 1.435, 1.439, 1.443, 1.447, 1.451, 1.455, 1.459, 1.463, 1.467, 1.471, 1.475, 1.479, 1.483, 1.487, 1.491, 1.495, 1.499, 1.503, 1.507, 1.511, 1.515, 1.519, 1.523, 1.527, 1.531, 1.535, 1.539, 1.543, 1.547, 1.551, 1.555, 1.559, 1.563, 1.567, 1.571, 1.575, 1.579, 1.583, 1.587, 1.591, 1.595, 1.599, 1.603, 1.607, 1.611, 1.615, 1.619, 1.623, 1.627, 1.631, 1.635, 1.639, 1.643, 1.647, 1.651, 1.655, 1.659, 1.663, 1.667, 1.671, 1.675, 1.679, 1.683, 1.687, 1.691, 1.695, 1.699, 1.703, 1.707, 1.711, 1.715, 1.719, 1.723, 1.727, 1.731, 1.735, 1.739, 1.743, 1.747, 1.751, 1.755, 1.759, 1.763, 1.767, 1.771, 1.775, 1.779, 1.783, 1.787, 1.791, 1.795, 1.799, 1.803, 1.807, 1.811, 1.815, 1.819, 1.823, 1.827, 1.831, 1.835, 1.839, 1.843, 1.847, 1.851, 1.855, 1.859, 1.863, 1.867, 1.871, 1.875, 1.879, 1.883, 1.887, 1.891, 1.895, 1.899, 1.903, 1.907, 1.911, 1.915, 1.919, 1.923, 1.927, 1.931, 1.935, 1.939, 1.943, 1.947, 1.951, 1.955, 1.959, 1.963, 1.967, 1.971, 1.975, 1.979, 1.983, 1.987, 1.991, 1.995, 1.999, 2.003, 2.007, 2.011, 2.015, 2.019, 2.023, 2.027, 2.031, 2.035, 2.039, 2.043, 2.047, 2.051, 2.055, 2.059, 2.063, 2.067, 2.071, 2.075, 2.079, 2.083, 2.087, 2.091, 2.095, 2.099, 2.103, 2.107, 2.111, 2.115, 2.119, 2.123, 2.127, 2.131, 2.135, 2.139, 2.143, 2.147, 2.151, 2.155, 2.159, 2.163, 2.167, 2.171, 2.175, 2.179, 2.183, 2.187, 2.191, 2.195, 2.199, 2.203, 2.207, 2.211, 2.215, 2.219, 2.223, 2.227, 2.231, 2.235, 2.239, 2.243, 2.247, 2.251, 2.255, 2.259, 2.263, 2.267, 2.271, 2.275, 2.279, 2.283, 2.287, 2.291, 2.295, 2.299, 2.303, 2.307, 2.311, 2.315, 2.319, 2.323, 2.327, 2.331, 2.335, 2.339, 2.343, 2.347, 2.351, 2.355, 2.359, 2.363, 2.367, 2.371, 2.375, 2.379, 2.383, 2.387, 2.391, 2.395, 2.399, 2.403, 2.407, 2.411, 2.415, 2.419, 2.423, 2.427, 2.431, 2.435, 2.439, 2.443, 2.447, 2.451, 2.455, 2.459, 2.463, 2.467, 2.471, 2.475, 2.479, 2.483, 2.487, 2.491, 2.495, 2.499, 2.503, 2.507, 2.511, 2.515, 2.519, 2.523, 2.527, 2.531, 2.535, 2.539, 2.543, 2.547, 2.551, 2.555, 2.559, 2.563, 2.567, 2.571, 2.575, 2.579, 2.583, 2.587, 2.591, 2.595, 2.599, 2.603, 2.607, 2.611, 2.615, 2.619, 2.623, 2.627, 2.631, 2.635, 2.639, 2.643, 2.647, 2.651, 2.655, 2.659, 2.663, 2.667, 2.671, 2.675, 2.679, 2.683, 2.687, 2.691, 2.695, 2.699, 2.703, 2.707, 2.711, 2.715, 2.719, 2.723, 2.727, 2.731, 2.735, 2.739, 2.743, 2.747, 2.751, 2.755, 2.759, 2.763, 2.767, 2.771, 2.775, 2.779, 2.783, 2.787, 2.791, 2.795, 2.799, 2.803, 2.807, 2.811, 2.815, 2.819, 2.823, 2.827, 2.831, 2.835, 2.839, 2.843, 2.847, 2.851, 2.855, 2.859, 2.863, 2.867, 2.871, 2.875, 2.879, 2.883, 2.887, 2.891, 2.895, 2.899, 2.903, 2.907, 2.911, 2.915, 2.919, 2.923, 2.923, 2.923],
      "fY" : [0, 0, 0.00156251994647112, 0.00626788764557598, 0.0104054681355358, 0.0164312166254612, 0.0252839101689389, 0.031226966229492, 0.0385452104154435, 0.0476298542696523, 0.0590155443723339, 0.0734463134492617, 0.0919789871098313, 0.103238397198143, 0.116149916341651, 0.131025710607306, 0.148252380648357, 0.168312661224503, 0.191814657716681, 0.219531668432737, 0.235270725016703, 0.25245704603404, 0.271261698299997, 0.29188067359506, 0.314539192828817, 0.339496861219663, 0.367053860384354, 0.397558405993064, 0.431415751837922, 0.469099084186649, 0.511162725117515, 0.558258150000035, 0.611153419771358, 0.670756725652781, 0.738144825690513, 0.814597185279542, 0.901636553549802, 1.00107639662468, 1.1150748574846, 1.24619335470577, 1.39745494701888, 1.57239215454191, 1.77506443558514, 2.01000964267886, 2.28206863389091, 2.59598549717024, 2.95563952587449, 3.36272430351093, 3.81469921003484, 4.30199570075365, 4.80490892879503, 5.2914303460818, 5.71820569211066, 6.03685462028963, 6.20573530828122, 6.2030511381606, 6.03432858052877, 5.72969960178234, 5.33295131766361, 4.88886958351995, 4.43444469830954, 3.99551208757216, 3.58738266886006, 3.21728125914722, 2.88702861840495, 2.59523994493714, 2.33887227731841, 2.11420750859752, 1.91742552882284, 1.74490848675583, 1.59338081742816, 1.45995493188005, 1.34212625839128, 1.23774362839447, 1.14496979768146, 1.06224010508038, 0.988223297075651, 0.921786296397095, 0.861963466588103, 0.807930292639441, 0.758981101840423, 0.714510337353061, 0.673996882109012, 0.636990962898847, 0.603103216607212, 0.5719955578655, 0.543373542613068, 0.516979971882953, 0.49258952343839, 0.470004235676487, 0.449049699013725, 0.429571835507562, 0.411434168518966, 0.394515501506716, 0.363915196088851, 0.337038577711845, 0.313297304729731, 0.292214618856507, 0.273401045648295, 0.256535997362667, 0.241353711697097, 0.227632407142089, 0.203856725376334, 0.184035917862167, 0.167316268778748, 0.153064379075927, 0.140802165352926, 0.130163170427776, 0.112676191624891, 0.0989671039787081, 0.0879813297249361, 0.0790131519612692, 0.0653207362137048, 0.0554219353573872, 0.0479725142137235, 0.0421852683242786, 0.0375720146872761, 0.033815613015992, 0.0307019678015368, 0.0280818007301038, 0.0258481199841321, 0.023922397355624, 0.0222457898947493, 0.0207733952851034, 0.0194703921721171, 0.0183093857933897, 0.0172685442050498, 0.0163302650213545, 0.0154802055002782, 0.0147065661256093, 0.0139995540406253, 0.0133509760527236, 0.0127539263039482, 0.0122025440032511, 0.0116918236317538, 0.0112174648830118, 0.0107757530015792, 0.0103634625993044, 0.00997777976596574, 0.00961623855402095, 0.00927666884546921, 0.00895715329766896, 0.0086559915809267, 0.00837167051052384, 0.00810283897284365, 0.00784828677327267, 0.00760692670989201, 0.00737777931430156, 0.00715995980857257, 0.0069526669122424, 0.00675517320064944, 0.00656681676968081, 0.00638699400515017, 0.00621515328981882, 0.00605078950927266, 0.00589343924083053, 0.00574267652844042, 0.00559810916194928, 0.00545937539185865, 0.00532614102121754, 0.00519809682506643, 0.00507495625515597, 0.0049564533937856, 0.00484234112574959, 0.00473238950171293, 0.00462638427000475, 0.00452412555692561, 0.00442542667830937, 0.00433011306733584, 0.00423802130552031, 0.00414899824546038, 0.00406290021534376, 0.00397959229644705, 0.00389894766591524, 0.0038208469980296, 0.00374517791796818, 0.00367183450275637, 0.00360071682470879, 0.00353173053319218, 0.00346478647100018, 0.00339980032203679, 0.00333669228736072, 0.00327538678695665, 0.00321581218487561, 0.00315790053563065, 0.00310158734995062, 0.00304681137818551, 0.00299351440982758, 0.00294164108776327, 0.00289113873600542, 0.00284195719977575, 0.00279404869691442, 0.00274736767968946, 0.00270187070616504, 0.00265751632036408, 0.00261426494053028, 0.00257207875485677, 0.00253092162410436, 0.00249075899058317, 0.00245155779301671, 0.00241328638684876, 0.00237591446959066, 0.00233941301084024, 0.0023037541866343, 0.00226891131782413, 0.00223485881218898, 0.00220157211002511, 0.00216902763296902, 0.00213720273583246, 0.0021060756612442, 0.00207562549690915, 0.00204583213531035, 0.00201667623569198, 0.00198813918817425, 0.0019602030798617, 0.00193285066281679, 0.00190606532377999, 0.00187983105552631, 0.00185413242975561, 0.00182895457142205, 0.00180428313441395, 0.00178010427850201, 0.00175640464747941, 0.00173317134842233, 0.00171039193200448, 0.0016880543738038, 0.00166614705654332, 0.00164465875321214, 0.00162357861101624, 0.00160289613611176, 0.00158260117907668, 0.00156268392107954, 0.0015431348607066, 0.00152394480141103, 0.00150510483955031, 0.00148660635297984, 0.00146844099017289, 0.0014506006598388, 0.00143307752101299, 0.00141586397359403, 0.00139895264930446, 0.00138233640305334, 0.00136600830467993, 0.00134996163105905, 0.00133418985854981, 0.0013186866557704, 0.00130344587668266, 0.00128846155397118, 0.00127372789270222, 0.00125923926424898, 0.00124499020047021, 0.00123097538812989, 0.00121718966354651, 0.00120362800746103, 0.00119028554011312, 0.00117715751651602, 0.00116423932192065, 0.00115152646746027, 0.00113901458596739, 0.00112669942795499, 0.00111457685775474, 0.00110264284980488, 0.00109089348508141, 0.00107932494766579, 0.00106793352144351, 0.00105671558692747, 0.00104566761820088, 0.00103478617997439, 0.00102406792475267, 0.00101350959010552, 0.00100310799603924, 9.92860042463899e-4, 9.82762706752569e-4, 9.72813041388513e-4, 9.63008171696817e-4, 9.53345293656886e-4, 9.43821671792487e-4, 9.34434637136182e-4, 9.25181585265112e-4, 9.16059974405247e-4, 9.07067323601343e-4, 8.98201210949985e-4, 8.89459271893197e-4, 8.80839197570239e-4, 8.72338733225275e-4, 8.63955676668752e-4, 8.5568787679039e-4, 8.47533232121769e-4, 8.39489689446642e-4, 8.31555242457105e-4, 8.23727930453906e-4, 8.16005837089208e-4, 8.08387089150207e-4, 8.00869855382081e-4, 7.93452345348794e-4, 7.86132808330354e-4, 7.78909532255188e-4, 7.71780842666324e-4, 7.64745101720171e-4, 7.57800707216691e-4, 7.50946091659838e-4, 7.44179721347174e-4, 7.37500095487615e-4, 7.30905745346309e-4, 7.24395233415675e-4, 7.17967152611695e-4, 7.11620125494559e-4, 7.05352803512815e-4, 6.99163866270218e-4, 6.93052020814475e-4, 6.87016000947146e-4, 6.81054566553967e-4, 6.75166502954912e-4, 6.69350620273297e-4, 6.63605752823319e-4, 6.57930758515382e-4, 6.52324518278617e-4, 6.46785935500046e-4, 6.41313935479804e-4, 6.35907464901922e-4, 6.30565491320133e-4, 6.25287002658221e-4, 6.20071006724448e-4, 6.14916530739586e-4, 6.09822620878118e-4, 6.04788341822198e-4, 5.99812776327948e-4, 5.94895024803702e-4, 5.90034204899819e-4, 5.8522945110971e-4, 5.80479914381699e-4, 5.7578476174141e-4, 5.71143175924337e-4, 5.6655435501827e-4, 5.62017512115305e-4, 5.57531874973098e-4, 5.53096685685125e-4, 5.4871120035964e-4, 5.4437468880708e-4, 5.40086434235667e-4, 5.3584573295494e-4, 5.31651894087006e-4, 5.27504239285253e-4, 5.23402102460323e-4, 5.19344829513117e-4, 5.15331778074629e-4, 5.11362317252408e-4, 5.07435827383456e-4, 5.03551699793367e-4, 4.99709336561533e-4, 4.95908150292241e-4, 4.92147563891483e-4, 4.88427010349324e-4, 4.84745932527663e-4, 4.81103782953244e-4, 4.77500023615741e-4, 4.7393412577082e-4, 4.70405569747978e-4, 4.66913844763083e-4, 4.63458448735442e-4, 4.60038888109293e-4, 4.56654677679589e-4, 4.53305340421956e-4, 4.49990407326714e-4, 4.46709417236847e-4, 4.43461916689814e-4, 4.40247459763094e-4, 4.37065607923369e-4, 4.33915929879244e-4, 4.30798001437403e-4, 4.27711405362126e-4, 4.24655731238047e-4, 4.21630575336105e-4, 4.18635540482568e-4, 4.15670235931069e-4, 4.12734277237571e-4, 4.09827286138181e-4, 4.06948890429737e-4, 4.04098723853103e-4, 4.01276425979093e-4, 3.98481642096961e-4, 3.9571402310539e-4, 3.92973225405919e-4, 3.90258910798729e-4, 3.87570746380759e-4, 3.84908404446057e-4, 3.82271562388338e-4, 3.79659902605674e-4, 3.77073112407276e-4, 3.74510883922303e-4, 3.7197291401066e-4, 3.69458904175721e-4, 3.66968560478947e-4, 3.64501593456331e-4, 3.62057718036643e-4, 3.59636653461424e-4, 3.5723812320668e-4, 3.54861854906243e-4, 3.52507580276758e-4, 3.50175035044249e-4, 3.47863958872233e-4, 3.45574095291343e-4, 3.43305191630419e-4, 3.41056998949042e-4, 3.38829271971462e-4, 3.36621769021904e-4, 3.34434251961199e-4, 3.3226648612473e-4, 3.30118240261648e-4, 3.27989286475328e-4, 3.25879400165043e-4, 3.23788359968828e-4, 3.21715947707494e-4, 3.19661948329776e-4, 3.17626149858596e-4, 3.15608343338389e-4, 3.13608322783496e-4, 3.11625885127588e-4, 3.09660830174086e-4, 3.07712960547577e-4, 3.05782081646188e-4, 3.03868001594893e-4, 3.01970531199751e-4, 3.00089483903029e-4, 2.98224675739214e-4, 2.96375925291874e-4, 2.94543053651365e-4, 2.92725884373348e-4, 2.90924243438123e-4, 2.8913795921073e-4, 2.87366862401834e-4, 2.85610786029343e-4, 2.83869565380771e-4, 2.82143037976316e-4, 2.80431043532635e-4, 2.78733423927313e-4, 2.77050023163996e-4, 2.75380687338184e-4, 2.73725264603671e-4, 2.72083605139603e-4, 2.70455561118167e-4, 2.68840986672866e-4, 2.67239737867393e-4, 2.65651672665081e-4, 2.64076650898918e-4, 2.62514534242106e-4, 2.60965186179175e-4, 2.59428471977617e-4, 2.57904258660039e-4, 2.56392414976827e-4, 2.54892811379307e-4, 2.53405319993388e-4, 2.51929814593686e-4, 2.50466170578114e-4, 2.49014264942928e-4, 2.4757397625822e-4, 2.46145184643852e-4, 2.44727771745817e-4, 2.43321620713019e-4, 2.41926616174474e-4, 2.405426442169e-4, 2.39169592362719e-4, 2.37807349548432e-4, 2.36455806103385e-4, 2.35114853728897e-4, 2.33784385477762e-4, 2.32464295734105e-4, 2.31154480193582e-4, 2.29854835843934e-4, 2.28565260945869e-4, 2.27285655014278e-4, 2.26015918799773e-4, 2.2475595427054e-4, 2.2350566459451e-4, 2.22264954121822e-4, 2.21033728367597e-4, 2.19811893994996e-4, 2.18599358798573e-4, 2.17396031687901e-4, 2.1620182267148e-4, 2.15016642840916e-4, 2.1384040435536e-4, 2.12673020426212e-4, 2.11514405302081e-4, 2.10364474253996e-4, 2.09223143560854e-4, 2.08090330495124e-4, 2.06965953308772e-4, 2.05849931219434e-4, 2.04742184396802e-4, 2.03642633949239e-4, 2.02551201910622e-4, 2.01467811227383e-4, 2.00392385745775e-4, 1.99324850199341e-4, 1.9826513019658e-4, 1.97213152208828e-4, 1.96168843558314e-4, 1.95132132406429e-4, 1.94102947742166e-4, 1.93081219370758e-4, 1.92066877902492e-4, 1.91059854741702e-4, 1.90060082075936e-4, 1.89067492865302e-4, 1.88082020831971e-4, 1.87103600449856e-4, 1.86132166934452e-4, 1.8516765623283e-4, 1.84210005013796e-4, 1.83259150658199e-4, 1.82315031249393e-4, 1.81377585563843e-4, 1.80446753061889e-4, 1.79522473878635e-4, 1.78604688814999e-4, 1.77693339328886e-4, 1.76788367526503e-4, 1.75889716153812e-4, 1.74997328588104e-4, 1.74111148829712e-4, 1.73231121493843e-4, 1.72357191802544e-4, 1.71489305576775e-4, 1.70627409228619e-4, 1.69771449753602e-4, 1.68921374723124e-4, 1.68077132277016e-4, 1.672386711162e-4, 1.66405940495462e-4, 1.65578890216335e-4, 1.64757470620085e-4, 1.63941632580802e-4, 1.631313274986e-4, 1.62326507292907e-4, 1.61527124395868e-4, 1.6073313174583e-4, 1.59944482780939e-4, 1.59161131432819e-4, 1.58383032120349e-4, 1.57610139743533e-4, 1.56842409677457e-4, 1.56079797766332e-4, 1.55322260317632e-4, 1.54569754096306e-4, 1.53822236319083e-4, 1.53079664648858e-4, 1.52341997189154e-4, 1.51609192478668e-4, 1.50881209485898e-4, 1.50158007603839e-4, 1.49439546644765e-4, 1.48725786835077e-4, 1.48016688810228e-4, 1.47312213609726e-4, 1.46612322672194e-4, 1.45916977830515e-4, 1.45226141307037e-4, 1.44539775708849e-4, 1.4385784402312e-4, 1.43180309612509e-4, 1.42507136210636e-4, 1.41838287917616e-4, 1.41173729195657e-4, 1.40513424864722e-4, 1.39857340098243e-4, 1.39205440418904e-4, 1.38557691694476e-4, 1.37914060133715e-4, 1.37274512282313e-4, 1.36639015018904e-4, 1.36007535551127e-4, 1.35380041411744e-4, 1.34756500454813e-4, 1.34136880851901e-4, 1.33521151088368e-4, 1.32909279959688e-4, 1.32301236567821e-4, 1.31696990317642e-4, 1.31096510913408e-4, 1.30499768355284e-4, 0, 1.30499768355284e-4],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_Norm[m23cPVM]_Comp[rbw]2",
        "fTitle" : "Projection of Fit1D FitBW0",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 585,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 583,
          "fXmin" : 0.7934,
          "fXmax" : 3.1166,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 6.82630883910934,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 6.82630883910934,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitBW0",
      "_ymin" : 0,
      "_ymax" : 6.20573530828122,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_Norm[m23cPVM]",
      "fTitle" : "Projection of Fit1D FitBW0",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 592,
      "fX" : [0.982996, 0.983, 0.987, 0.98725, 0.9875, 0.98775, 0.988, 0.98825, 0.9885, 0.98875, 0.989, 0.98925, 0.9895, 0.99, 0.9905, 0.991, 0.9915, 0.992, 0.993, 0.994, 0.995, 0.996, 0.997, 0.999, 1.003, 1.005, 1.006, 1.007, 1.008, 1.0085, 1.009, 1.0095, 1.01, 1.0105, 1.011, 1.01125, 1.0115, 1.01175, 1.012, 1.01225, 1.0125, 1.01275, 1.013, 1.01325, 1.0135, 1.01375, 1.014, 1.01425, 1.0145, 1.01475, 1.015, 1.01525, 1.0155, 1.01575, 1.016, 1.01625, 1.0165, 1.01675, 1.017, 1.01725, 1.0175, 1.01775, 1.018, 1.01825, 1.0185, 1.01875, 1.019, 1.01925, 1.0195, 1.01975, 1.02, 1.02025, 1.0205, 1.02075, 1.021, 1.02125, 1.0215, 1.02175, 1.022, 1.02225, 1.0225, 1.02275, 1.023, 1.02325, 1.0235, 1.02375, 1.024, 1.02425, 1.0245, 1.02475, 1.025, 1.02525, 1.0255, 1.02575, 1.026, 1.02625, 1.0265, 1.02675, 1.027, 1.02725, 1.0275, 1.02775, 1.028, 1.0285, 1.029, 1.0295, 1.03, 1.0305, 1.031, 1.0315, 1.032, 1.033, 1.034, 1.035, 1.036, 1.037, 1.039, 1.041, 1.043, 1.047, 1.051, 1.055, 1.059, 1.063, 1.067, 1.071, 1.075, 1.079, 1.083, 1.087, 1.091, 1.095, 1.099, 1.103, 1.107, 1.111, 1.115, 1.119, 1.123, 1.127, 1.131, 1.135, 1.139, 1.143, 1.147, 1.151, 1.155, 1.159, 1.163, 1.167, 1.171, 1.175, 1.179, 1.183, 1.187, 1.191, 1.195, 1.199, 1.203, 1.207, 1.211, 1.215, 1.219, 1.223, 1.227, 1.231, 1.235, 1.239, 1.243, 1.247, 1.251, 1.255, 1.259, 1.263, 1.267, 1.271, 1.275, 1.279, 1.283, 1.287, 1.291, 1.295, 1.299, 1.303, 1.307, 1.311, 1.315, 1.319, 1.323, 1.327, 1.331, 1.335, 1.339, 1.343, 1.347, 1.351, 1.355, 1.359, 1.363, 1.367, 1.371, 1.375, 1.379, 1.383, 1.387, 1.391, 1.395, 1.399, 1.403, 1.407, 1.411, 1.415, 1.419, 1.423, 1.427, 1.431, 1.435, 1.439, 1.443, 1.447, 1.451, 1.455, 1.459, 1.463, 1.467, 1.471, 1.475, 1.479, 1.483, 1.487, 1.491, 1.495, 1.499, 1.503, 1.507, 1.511, 1.515, 1.519, 1.523, 1.527, 1.531, 1.535, 1.539, 1.543, 1.547, 1.551, 1.555, 1.559, 1.563, 1.567, 1.571, 1.575, 1.579, 1.583, 1.587, 1.591, 1.595, 1.599, 1.603, 1.607, 1.611, 1.615, 1.619, 1.623, 1.627, 1.631, 1.635, 1.639, 1.643, 1.647, 1.651, 1.655, 1.659, 1.663, 1.667, 1.671, 1.675, 1.679, 1.683, 1.687, 1.691, 1.695, 1.699, 1.703, 1.707, 1.711, 1.715, 1.719, 1.723, 1.727, 1.731, 1.735, 1.739, 1.743, 1.747, 1.751, 1.755, 1.759, 1.763, 1.767, 1.771, 1.775, 1.779, 1.783, 1.787, 1.791, 1.795, 1.799, 1.803, 1.807, 1.811, 1.815, 1.819, 1.823, 1.827, 1.831, 1.835, 1.839, 1.843, 1.847, 1.851, 1.855, 1.859, 1.863, 1.867, 1.871, 1.875, 1.879, 1.883, 1.887, 1.891, 1.895, 1.899, 1.903, 1.907, 1.911, 1.915, 1.919, 1.923, 1.927, 1.931, 1.935, 1.939, 1.943, 1.947, 1.951, 1.955, 1.959, 1.963, 1.967, 1.971, 1.975, 1.979, 1.983, 1.987, 1.991, 1.995, 1.999, 2.003, 2.007, 2.011, 2.015, 2.019, 2.023, 2.027, 2.031, 2.035, 2.039, 2.043, 2.047, 2.051, 2.055, 2.059, 2.063, 2.067, 2.071, 2.075, 2.079, 2.083, 2.087, 2.091, 2.095, 2.099, 2.103, 2.107, 2.111, 2.115, 2.119, 2.123, 2.127, 2.131, 2.135, 2.139, 2.143, 2.147, 2.151, 2.155, 2.159, 2.163, 2.167, 2.171, 2.175, 2.179, 2.183, 2.187, 2.191, 2.195, 2.199, 2.203, 2.207, 2.211, 2.215, 2.219, 2.223, 2.227, 2.231, 2.235, 2.239, 2.243, 2.247, 2.251, 2.255, 2.259, 2.263, 2.267, 2.271, 2.275, 2.279, 2.283, 2.287, 2.291, 2.295, 2.299, 2.303, 2.307, 2.311, 2.315, 2.319, 2.323, 2.327, 2.331, 2.335, 2.339, 2.343, 2.347, 2.351, 2.355, 2.359, 2.363, 2.367, 2.371, 2.375, 2.379, 2.383, 2.387, 2.391, 2.395, 2.399, 2.403, 2.407, 2.411, 2.415, 2.419, 2.423, 2.427, 2.431, 2.435, 2.439, 2.443, 2.447, 2.451, 2.455, 2.459, 2.463, 2.467, 2.471, 2.475, 2.479, 2.483, 2.487, 2.491, 2.495, 2.499, 2.503, 2.507, 2.511, 2.515, 2.519, 2.523, 2.527, 2.531, 2.535, 2.539, 2.543, 2.547, 2.551, 2.555, 2.559, 2.563, 2.567, 2.571, 2.575, 2.579, 2.583, 2.587, 2.591, 2.595, 2.599, 2.603, 2.607, 2.611, 2.615, 2.619, 2.623, 2.627, 2.631, 2.635, 2.639, 2.643, 2.647, 2.651, 2.655, 2.659, 2.663, 2.667, 2.671, 2.675, 2.679, 2.683, 2.687, 2.691, 2.695, 2.699, 2.703, 2.707, 2.711, 2.715, 2.719, 2.723, 2.727, 2.731, 2.735, 2.739, 2.743, 2.747, 2.751, 2.755, 2.759, 2.763, 2.767, 2.771, 2.775, 2.779, 2.783, 2.787, 2.791, 2.795, 2.799, 2.803, 2.807, 2.811, 2.815, 2.819, 2.823, 2.827, 2.831, 2.835, 2.839, 2.843, 2.847, 2.851, 2.855, 2.859, 2.863, 2.867, 2.871, 2.875, 2.879, 2.883, 2.887, 2.891, 2.895, 2.899, 2.903, 2.907, 2.911, 2.915, 2.919, 2.923, 2.923, 2.927, 2.927004],
      "fY" : [0, 0, 0, 0, 0.0968580669435902, 0.159499261758994, 0.20369546376899, 0.239869758720358, 0.271251821219869, 0.299353594695815, 0.325027976870975, 0.348812306340805, 0.371071104429481, 0.411988829741587, 0.449190758254734, 0.483542200470374, 0.515620324930343, 0.545833530004757, 0.601803129900718, 0.653142935358397, 0.700945526460782, 0.745978455152832, 0.788819873387406, 0.869718888392638, 1.02288434928174, 1.10189087032826, 1.1441880097796, 1.189748731225, 1.24017020859161, 1.26789671452856, 1.29779932501395, 1.33036653592, 1.36621189363732, 1.40611384188293, 1.45107060526499, 1.47583482119647, 1.50237668538948, 1.53092195945811, 1.56173077566925, 1.59510382951347, 1.63138983781977, 1.67099454326321, 1.71439160913843, 1.76213582309612, 1.81487911500786, 1.87338998961021, 1.93857707157335, 2.01151754237917, 2.09349128116846, 2.18602144143698, 2.29092188459134, 2.41035114009779, 2.54687100449478, 2.70350490621469, 2.8837857270691, 3.09177327929653, 3.3320057618235, 3.60932437180637, 3.9284735291907, 4.29333285244652, 4.70559624350916, 5.16272339427005, 5.65514606566626, 6.16315971032725, 6.65475607372184, 7.08658118310295, 7.41025497400507, 7.58413590074181, 7.58642761671304, 7.42265685866186, 7.12295585408314, 6.73111197490772, 6.29191132789129, 5.84234445874519, 5.40824703522818, 5.00493021269426, 4.63961904161492, 4.31413451126411, 4.02709204515929, 3.775448903102, 3.55548719548027, 3.36338702589009, 3.19553075294183, 3.04864301790727, 2.91983643454521, 2.80660663041692, 2.70680263288131, 2.61858739038074, 2.54039643119505, 2.47089868813623, 2.40896126720998, 2.35361871225413, 2.30404668564071, 2.25953968919326, 2.21949233782529, 2.18338368349969, 2.15076411937855, 2.12124444611724, 2.09448673957434, 2.07019671442841, 2.04811732801778, 2.0280234120296, 2.00971715645462, 1.97779091487095, 1.95117250139494, 1.92894301219681, 1.91037120665338, 1.89486981253368, 1.88196311072611, 1.87126263691942, 1.86244878560007, 1.84946567783701, 1.841374004149, 1.83700768731084, 1.83551961363551, 1.83628265653266, 1.84278496158056, 1.85390291026954, 1.86804057162552, 1.90165009952203, 1.93889320197137, 1.97752300171655, 2.01638503678176, 2.05485656992616, 2.09259314980056, 2.12940418781363, 2.16518776411059, 2.19989463822794, 2.23350752483072, 2.26602874338105, 2.29747265113622, 2.32786090332854, 2.35721943336807, 2.38557650545525, 2.41296144981742, 2.43940384005541, 2.4649329609353, 2.489577469158, 2.51336518342738, 2.53632296161463, 2.55847663670575, 2.57985099234128, 2.60046976483101, 2.62035566261967, 2.63953039696815, 2.65801471953192, 2.67582846384734, 2.69299058866332, 2.70951922170653, 2.72543170292597, 2.74074462658594, 2.75547388180485, 2.76963469129807, 2.78324164819615, 2.79630875088858, 2.80884943589747, 2.82087660882231, 2.83240267342102, 2.8434395589078, 2.85399874555667, 2.86409128870406, 2.87372784124466, 2.88291867471332, 2.89167369904363, 2.90000248108958, 2.90791426199281, 2.91541797347357, 2.92252225311835, 2.92923545873313, 2.93556568182614, 2.94152076028006, 2.94710829026902, 2.95233563747226, 2.95720994763215, 2.96173815650115, 2.96592699921885, 2.96978301915728, 2.97331257626984, 2.97652185497671, 2.97941687161702, 2.98200348149601, 2.98428738555333, 2.9862741366766, 2.9879691456828, 2.98937768698833, 2.99050490398705, 2.99135581415447, 2.99193531389458, 2.99224818314522, 2.9922990897561, 2.99209259365331, 2.99163315080264, 2.99092511698364, 2.9899727513851, 2.98878022003247, 2.9873515990564, 2.98569087781164, 2.98380196185438, 2.98168867578593, 2.97935476597004, 2.97680390313058, 2.97403968483616, 2.97106563787755, 2.96788522054351, 2.96450182480049, 2.96091877838098, 2.95713934678524, 2.95316673520081, 2.94900409034401, 2.94465450222707, 2.94012100585482, 2.93540658285422, 2.93051416304009, 2.92544662591996, 2.92020680214108, 2.91479747488228, 2.90922138119318, 2.90348121328328, 2.89757961976324, 2.89151920684047, 2.88530253947109, 2.87893214247031, 2.87241050158297, 2.86574006451608, 2.85892324193494, 2.85196240842451, 2.84485990341745, 2.83761803209033, 2.83023906622921, 2.8227252450661, 2.8150787760873, 2.80730183581493, 2.79939657056265, 2.79136509716667, 2.78320950369311, 2.77493185012248, 2.76653416901236, 2.75801846613911, 2.74938672111935, 2.74064088801205, 2.73178289590204, 2.7228146494655, 2.71373802951828, 2.70455489354762, 2.69526707622783, 2.68587638992066, 2.67638462516084, 2.66679355112735, 2.65710491610096, 2.64732044790849, 2.63744185435432, 2.62747082363961, 2.61740902476956, 2.60725810794929, 2.59701970496862, 2.58669542957618, 2.57628687784324, 2.56579562851747, 2.55522324336727, 2.54457126751664, 2.53384122977118, 2.52303464293532, 2.51215300412123, 2.50119779504962, 2.49017048234258, 2.479072517809, 2.46790533872244, 2.45667036809209, 2.44536901492667, 2.43400267449176, 2.42257272856066, 2.41108054565896, 2.39952748130308, 2.38791487823292, 2.37624406663882, 2.36451636438302, 2.35273307721571, 2.34089549898598, 2.32900491184767, 2.31706258646033, 2.30506978218547, 2.29302774727825, 2.28093771907459, 2.26880092417406, 2.2566185786185, 2.24439188806657, 2.23212204796432, 2.21981024371193, 2.20745765082666, 2.19506543510218, 2.18263475276438, 2.17016675062368, 2.15766256622407, 2.14512332798881, 2.13255015536306, 2.11994415895333, 2.107306440664, 2.09463809383095, 2.08194020335225, 2.06921384581619, 2.05646008962655, 2.04367999512533, 2.03087461471286, 2.01804499296544, 2.00519216675063, 1.99231716534006, 1.97942101052007, 1.96650471670007, 1.95356929101865, 1.94061573344769, 1.92764503689432, 1.91465818730087, 1.90165616374287, 1.8886399385251, 1.87561047727583, 1.86256873903915, 1.84951567636561, 1.83645223540101, 1.82337935597362, 1.81029797167961, 1.79720900996702, 1.78411339221801, 1.77101203382961, 1.75790584429306, 1.74479572727153, 1.73168258067651, 1.71856729674281, 1.70545076210206, 1.69233385785506, 1.67921745964267, 1.66610243771553, 1.65298965700244, 1.63987997717758, 1.62677425272657, 1.61367333301126, 1.60057806233346, 1.58748927999758, 1.57440782037208, 1.56133451294995, 1.5482701824081, 1.53521564866575, 1.52217172694184, 1.50913922781137, 1.49611895726096, 1.48311171674327, 1.4701183032307, 1.45713950926804, 1.44417612302435, 1.43122892834392, 1.41829870479641, 1.40538622772621, 1.39249226830091, 1.37961759355904, 1.36676296645707, 1.35392914591553, 1.34111688686457, 1.3283269402886, 1.31556005327038, 1.30281696903433, 1.29009842698915, 1.27740516276985, 1.26473790827901, 1.25209739172752, 1.23948433767459, 1.22689946706717, 1.21434349727884, 1.20181714214796, 1.18932111201541, 1.17685611376159, 1.16442285084299, 1.15202202332814, 1.13965432793307, 1.1273204580562, 1.11502110381269, 1.10275695206841, 1.09052868647322, 1.07833698749394, 1.0661825324467, 1.05406599552895, 1.04198804785085, 1.02994935746637, 1.01795058940381, 1.005992405696, 0.994075465409937, 0.982200424676136, 0.970367936717471, 0.958578651877654, 0.946833217649297, 0.935132278701595, 0.923476476907609, 0.911866451371186, 0.900302838453494, 0.8887862717992, 0.877317382362287, 0.865896798431516, 0.854525145655549, 0.843203047067723, 0.831931123110495, 0.820709991659555, 0.809540268047621, 0.798422565087915, 0.78735749309732, 0.776345659919239, 0.765387670946149, 0.754484129141862, 0.743635635063486, 0.73284278688311, 0.722106180409198, 0.711426409107714, 0.700804064122969, 0.690239734298201, 0.679734006195892, 0.66928746411783, 0.658900690124904, 0.648574264056666, 0.638308763550626, 0.628104764061322, 0.617962838879141, 0.607883559148908, 0.59786749388824, 0.587915210005684, 0.578027272318613, 0.568204243570916, 0.55844668445047, 0.548755153606386, 0.539130207666063, 0.52957240125202, 0.520082286998534, 0.510660415568068, 0.501307335667515, 0.492023594064234, 0.482809735601904, 0.473666303216184, 0.464593837950193, 0.455592878969798, 0.446663963578737, 0.437807627233547, 0.42902440355833, 0.420314824359347, 0.411679419639431, 0.403118717612249, 0.394633244716387, 0.38622352562928, 0.377890083280981, 0.36963343886777, 0.361454111865611, 0.35335262004346, 0.345329479476413, 0.337385204558714, 0.329520308016615, 0.321735300921091, 0.314030692700411, 0.306406991152578, 0.298864702457619, 0.291404331189749, 0.284026380329395, 0.276731351275094, 0.269519743855252, 0.262392056339787, 0.255348785451633, 0.248390426378126, 0.241517472782268, 0.234730416813868, 0.228029749120559, 0.221415958858707, 0.214889533704193, 0.208450959863089, 0.202100722082216, 0.195839303659591, 0.189667186454766, 0.183584850899056, 0.177592776005664, 0.171691439379693, 0.165881317228062, 0.160162884369314, 0.154536614243325, 0.149002978920913, 0.143562449113343, 0.138215494181746, 0.13296258214643, 0.127804179696102, 0.122740752196996, 0.117772763701909, 0.112900676959144, 0.108124953421364, 0.103446053254357, 0.0988644353457145, 0.0943805573134238, 0.0899948755143709, 0.0857078450527634, 0.0815199197884694, 0.0774315523452729, 0.0734431941190488, 0.0695552952858582, 0.0657683048099646, 0.0620826704517716, 0.058498838775683, 0.0550172551578891, 0.0516383637940758, 0.0483626077070589, 0.0451904287543483, 0.0421222676356369, 0.0391585639002184, 0.0362997559543364, 0.0335462810684623, 0.0308985753845036, 0.0283570739229465, 0.02592221058993, 0.0235944181842525, 0.0213741284043159, 0.0192617718550019, 0.0172577780544863, 0.015362575440989, 0.0135765913794626, 0.0119002521682186, 0.0103339830454926, 0.00887820819594994, 0.00753335075713143, 0.00629983282584013, 0.0051780754644707, 0.00416849870728073, 0.00327152156660561, 0.00248756203901731, 0.00181703711142796, 0.00126036276713853, 8.17953991833303e-4, 4.90224779521087e-4, 2.77588138423435e-4, 1.80456096810782e-4, 1.73231121493843e-4, 1.72357191802544e-4, 1.71489305576775e-4, 1.70627409228619e-4, 1.69771449753602e-4, 1.68921374723124e-4, 1.68077132277016e-4, 1.672386711162e-4, 1.66405940495462e-4, 1.65578890216335e-4, 1.64757470620085e-4, 1.63941632580802e-4, 1.631313274986e-4, 1.62326507292907e-4, 1.61527124395868e-4, 1.6073313174583e-4, 1.59944482780939e-4, 1.59161131432819e-4, 1.58383032120349e-4, 1.57610139743533e-4, 1.56842409677457e-4, 1.56079797766332e-4, 1.55322260317632e-4, 1.54569754096306e-4, 1.53822236319083e-4, 1.53079664648858e-4, 1.52341997189154e-4, 1.51609192478668e-4, 1.50881209485898e-4, 1.50158007603839e-4, 1.49439546644765e-4, 1.48725786835077e-4, 1.48016688810228e-4, 1.47312213609726e-4, 1.46612322672194e-4, 1.45916977830515e-4, 1.45226141307037e-4, 1.44539775708849e-4, 1.4385784402312e-4, 1.43180309612509e-4, 1.42507136210636e-4, 1.41838287917616e-4, 1.41173729195657e-4, 1.40513424864722e-4, 1.39857340098243e-4, 1.39205440418904e-4, 1.38557691694476e-4, 1.37914060133715e-4, 1.37274512282313e-4, 1.36639015018904e-4, 1.36007535551127e-4, 1.35380041411744e-4, 1.34756500454813e-4, 1.34136880851901e-4, 1.33521151088368e-4, 1.32909279959688e-4, 1.32301236567821e-4, 1.31696990317642e-4, 1.31096510913408e-4, 1.30499768355284e-4, 1.30499768355284e-4, 1.30499768355284e-4, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_Norm[m23cPVM]3",
        "fTitle" : "Projection of Fit1D FitBW0",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 594,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 592,
          "fXmin" : 0.7885952,
          "fXmax" : 3.1214048,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 8.34507037838434,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 8.34507037838434,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitBW0",
      "_ymin" : 0,
      "_ymax" : 7.58642761671304,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1000",
      "fTitle" : "Histogram of ds_1000_plot__m23cPVM",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0.75,
      "fNpoints" : 484,
      "fX" : [0.989, 0.993, 0.997, 1.001, 1.005, 1.009, 1.013, 1.017, 1.021, 1.025, 1.029, 1.033, 1.037, 1.041, 1.045, 1.049, 1.053, 1.057, 1.061, 1.065, 1.069, 1.073, 1.077, 1.081, 1.085, 1.089, 1.093, 1.097, 1.101, 1.105, 1.109, 1.113, 1.117, 1.121, 1.125, 1.129, 1.133, 1.137, 1.141, 1.145, 1.149, 1.153, 1.157, 1.161, 1.165, 1.169, 1.173, 1.177, 1.181, 1.185, 1.189, 1.193, 1.197, 1.201, 1.205, 1.209, 1.213, 1.217, 1.221, 1.225, 1.229, 1.233, 1.237, 1.241, 1.245, 1.249, 1.253, 1.257, 1.261, 1.265, 1.269, 1.273, 1.277, 1.281, 1.285, 1.289, 1.293, 1.297, 1.301, 1.305, 1.309, 1.313, 1.317, 1.321, 1.325, 1.329, 1.333, 1.337, 1.341, 1.345, 1.349, 1.353, 1.357, 1.361, 1.365, 1.369, 1.373, 1.377, 1.381, 1.385, 1.389, 1.393, 1.397, 1.401, 1.405, 1.409, 1.413, 1.417, 1.421, 1.425, 1.429, 1.433, 1.437, 1.441, 1.445, 1.449, 1.453, 1.457, 1.461, 1.465, 1.469, 1.473, 1.477, 1.481, 1.485, 1.489, 1.493, 1.497, 1.501, 1.505, 1.509, 1.513, 1.517, 1.521, 1.525, 1.529, 1.533, 1.537, 1.541, 1.545, 1.549, 1.553, 1.557, 1.561, 1.565, 1.569, 1.573, 1.577, 1.581, 1.585, 1.589, 1.593, 1.597, 1.601, 1.605, 1.609, 1.613, 1.617, 1.621, 1.625, 1.629, 1.633, 1.637, 1.641, 1.645, 1.649, 1.653, 1.657, 1.661, 1.665, 1.669, 1.673, 1.677, 1.681, 1.685, 1.689, 1.693, 1.697, 1.701, 1.705, 1.709, 1.713, 1.717, 1.721, 1.725, 1.729, 1.733, 1.737, 1.741, 1.745, 1.749, 1.753, 1.757, 1.761, 1.765, 1.769, 1.773, 1.777, 1.781, 1.785, 1.789, 1.793, 1.797, 1.801, 1.805, 1.809, 1.813, 1.817, 1.821, 1.825, 1.829, 1.833, 1.837, 1.841, 1.845, 1.849, 1.853, 1.857, 1.861, 1.865, 1.869, 1.873, 1.877, 1.881, 1.885, 1.889, 1.893, 1.897, 1.901, 1.905, 1.909, 1.913, 1.917, 1.921, 1.925, 1.929, 1.933, 1.937, 1.941, 1.945, 1.949, 1.953, 1.957, 1.961, 1.965, 1.969, 1.973, 1.977, 1.981, 1.985, 1.989, 1.993, 1.997, 2.001, 2.005, 2.009, 2.013, 2.017, 2.021, 2.025, 2.029, 2.033, 2.037, 2.041, 2.045, 2.049, 2.053, 2.057, 2.061, 2.065, 2.069, 2.073, 2.077, 2.081, 2.085, 2.089, 2.093, 2.097, 2.101, 2.105, 2.109, 2.113, 2.117, 2.121, 2.125, 2.129, 2.133, 2.137, 2.141, 2.145, 2.149, 2.153, 2.157, 2.161, 2.165, 2.169, 2.173, 2.177, 2.181, 2.185, 2.189, 2.193, 2.197, 2.201, 2.205, 2.209, 2.213, 2.217, 2.221, 2.225, 2.229, 2.233, 2.237, 2.241, 2.245, 2.249, 2.253, 2.257, 2.261, 2.265, 2.269, 2.273, 2.277, 2.281, 2.285, 2.289, 2.293, 2.297, 2.301, 2.305, 2.309, 2.313, 2.317, 2.321, 2.325, 2.329, 2.333, 2.337, 2.341, 2.345, 2.349, 2.353, 2.357, 2.361, 2.365, 2.369, 2.373, 2.377, 2.381, 2.385, 2.389, 2.393, 2.397, 2.401, 2.405, 2.409, 2.413, 2.417, 2.421, 2.425, 2.429, 2.433, 2.437, 2.441, 2.445, 2.449, 2.453, 2.457, 2.461, 2.465, 2.469, 2.473, 2.477, 2.481, 2.485, 2.489, 2.493, 2.497, 2.501, 2.505, 2.509, 2.513, 2.517, 2.521, 2.525, 2.529, 2.533, 2.537, 2.541, 2.545, 2.549, 2.553, 2.557, 2.561, 2.565, 2.569, 2.573, 2.577, 2.581, 2.585, 2.589, 2.593, 2.597, 2.601, 2.605, 2.609, 2.613, 2.617, 2.621, 2.625, 2.629, 2.633, 2.637, 2.641, 2.645, 2.649, 2.653, 2.657, 2.661, 2.665, 2.669, 2.673, 2.677, 2.681, 2.685, 2.689, 2.693, 2.697, 2.701, 2.705, 2.709, 2.713, 2.717, 2.721, 2.725, 2.729, 2.733, 2.737, 2.741, 2.745, 2.749, 2.753, 2.757, 2.761, 2.765, 2.769, 2.773, 2.777, 2.781, 2.785, 2.789, 2.793, 2.797, 2.801, 2.805, 2.809, 2.813, 2.817, 2.821, 2.825, 2.829, 2.833, 2.837, 2.841, 2.845, 2.849, 2.853, 2.857, 2.861, 2.865, 2.869, 2.873, 2.877, 2.881, 2.885, 2.889, 2.893, 2.897, 2.901, 2.905, 2.909, 2.913, 2.917, 2.921],
      "fY" : [0.0475674867630005, 0.383391261100769, -1.86028003692627, 1.40931940078735, 1.75956273078918, 1.15792596340179, -3.06417012214661, 7.04481410980225, 10.3212089538574, -5.79533433914185, 5.08012294769287, 2.22186660766602, 1.51213097572327, -2.03988099098206, 1.9210090637207, 5.9726300239563, 0.142802327871323, 3.19989037513733, 3.84350323677063, 3.74558281898499, 2.09344244003296, 2.41555976867676, -0.281482458114624, 0.0926218777894974, 2.29466009140015, 8.29845428466797, 6.02927494049072, 3.20050716400146, 5.13977956771851, 0.843117237091064, 1.44457983970642, 4.50179719924927, 4.7184796333313, 6.31317234039307, 4.11760330200195, 4.31809091567993, 0.960112571716309, 0.731050729751587, 4.85357666015625, 4.30847597122192, 5.99883794784546, 2.97492337226868, 2.32484602928162, 3.36367416381836, 1.84422504901886, 5.18236494064331, 1.35075354576111, 4.69789409637451, 2.17415189743042, 0.663171589374542, 7.47732400894165, 1.80276012420654, 8.0624885559082, 3.10473895072937, 9.43027114868164, 4.40711688995361, -0.479447424411774, 5.73333883285522, 7.47360992431641, 6.82151222229004, 5.69213104248047, 2.65103936195374, 6.3427209854126, 4.57821750640869, 4.24458074569702, 4.78586006164551, 5.68475008010864, 1.21364533901215, 7.09604740142822, 5.80118799209595, 4.48927354812622, 0.335220456123352, 8.30492210388184, 5.5671124458313, 6.67904043197632, 3.34266662597656, 4.95773410797119, 3.77144527435303, 9.05859279632568, 2.97872424125671, 5.38097906112671, 2.63445496559143, 5.2717342376709, 0.956885874271393, 5.10262441635132, 4.47243547439575, 6.93655204772949, -0.407303214073181, 6.89303016662598, 3.65442180633545, 3.5426013469696, -0.074304386973381, 4.18356323242188, 7.94532585144043, 2.65657615661621, 0.544183909893036, 3.65797662734985, 2.0577404499054, -1.8338850736618, 2.18378591537476, 6.63663530349731, 4.59741115570068, 2.79113149642944, 2.47389078140259, 4.26734399795532, 5.17846775054932, 0.564505040645599, 1.14352595806122, 6.25456619262695, 0.482206881046295, 2.50660300254822, -1.5869996547699, 2.14175391197205, 1.86034429073334, 0.360791921615601, 1.49108302593231, 0.678350806236267, 1.42159736156464, 0.729059875011444, 2.46621298789978, 0.565322995185852, 5.7764720916748, 5.03458881378174, 3.89506793022156, 1.27159702777863, 5.5676794052124, 1.77646243572235, 0.162023648619652, 2.3568902015686, 2.1510763168335, 2.1148624420166, 3.35846996307373, 0.302427053451538, 3.49319744110107, 12.8364181518555, 1.95937585830688, 3.9007670879364, 3.11928653717041, 3.25249814987183, 5.51604175567627, 2.93802785873413, 4.79045867919922, 1.9036101102829, 7.76134443283081, 5.87254953384399, 3.58062696456909, 4.93474292755127, 6.96622848510742, 0.732240736484528, 2.48293828964233, 2.04567456245422, 2.25568437576294, 1.15210175514221, 2.9527325630188, 3.71110892295837, 0.649299025535583, 9.62765598297119, -0.329672753810883, 0.228615403175354, -1.12051105499268, 2.13636922836304, 9.45259857177734, 0.955253720283508, 5.99009466171265, 1.60015392303467, -0.374353975057602, -1.16662347316742, 2.0643482208252, -3.36740207672119, 3.1288378238678, 3.15729451179504, 7.62326908111572, 0.0441260486841202, 1.98449683189392, -0.570142030715942, 1.09393608570099, -3.11133217811584, 0.11522613465786, -0.548219561576843, 3.68472528457642, 4.93646621704102, -1.66962552070618, -0.327472776174545, -1.1453549861908, 3.7827672958374, 2.40215039253235, -0.718707799911499, -1.67328453063965, 0.803010106086731, -0.228766426444054, 1.92619621753693, 2.90719366073608, 0.868719220161438, 2.66519474983215, 4.73274517059326, -0.536892712116241, 1.4987998008728, 1.62139105796814, 1.06958115100861, -0.329090446233749, 0.450136661529541, -0.460754990577698, 7.69894027709961, 2.49482655525208, 0.581731379032135, -0.811737954616547, -0.91886043548584, 1.62171506881714, 1.23734402656555, -2.23461437225342, -0.421387404203415, 0.156686425209045, -3.55991840362549, 0.351477652788162, -0.397270619869232, 0.578654170036316, -1.23201441764832, -1.42993819713593, 1.8822066783905, -0.826161205768585, 0.743082702159882, 0.839967370033264, 1.86686480045319, 1.0129474401474, -1.30843937397003, -0.677721917629242, 2.38760018348694, -0.926109552383423, -0.566526591777802, 1.5730676651001, 0.253623366355896, 4.49945306777954, 1.05107283592224, -0.987566828727722, 4.88129806518555, 2.75708627700806, -0.748771905899048, -0.917230069637299, 4.94035482406616, 3.98523259162903, 4.32265520095825, 3.11066436767578, -1.98572242259979, -0.694088816642761, 1.88067770004272, -2.06393241882324, 2.84283590316772, -1.66176009178162, 4.28583002090454, 1.2452335357666, -2.24092721939087, 0.152431547641754, -0.208876833319664, 2.86015939712524, 2.61573934555054, 2.37861037254333, 5.08113574981689, 1.94885492324829, 1.07613027095795, 0.227285698056221, -1.1971720457077, -1.73542606830597, 0.681639730930328, -0.356350719928741, 1.78614139556885, -2.74504351615906, 1.11319506168365, 5.6711540222168, 0.0269509553909302, -1.90396058559418, 0.772109270095825, -2.16253304481506, -0.163953736424446, 2.18748760223389, -1.45751786231995, 2.17157244682312, 0.877414584159851, -1.20598459243774, -0.366056025028229, 1.49999403953552, 1.54500067234039, 2.06074666976929, -0.942299067974091, -1.24117255210876, -2.22446084022522, -0.644339919090271, 4.7011079788208, 0.0244343280792236, 1.39506256580353, -0.827121615409851, 1.38415551185608, -0.98688155412674, -0.390143930912018, -2.39547109603882, -1.47384703159332, 1.9567905664444, 1.61632812023163, -2.46543312072754, 0.809389412403107, -1.90522539615631, -0.782893896102905, 0.652319252490997, -1.09783840179443, 1.72024762630463, 3.34184765815735, 1.33777034282684, 0.52264142036438, -2.61537957191467, 3.92650198936462, 1.33882427215576, 1.12467694282532, 1.91164577007294, 4.5591254234314, 0.0400253534317017, 0.579473733901978, 1.38111197948456, 2.636883020401, 0.218630775809288, 0.302141904830933, 0.77063524723053, 0.109713241457939, -0.662086069583893, -0.373484820127487, 1.80061542987823, 3.22006964683533, 3.03413248062134, -1.3282436132431, -0.541957199573517, 2.07353568077087, 0.171579763293266, 1.60181295871735, -0.853972315788269, -1.57387673854828, 2.70526957511902, 0.42241844534874, 1.0303715467453, -1.91159856319427, 0.758546888828278, -0.975172519683838, -1.46543490886688, -0.5890833735466, -0.590368151664734, 0.590834021568298, -0.372497618198395, 0.0341204404830933, -2.12845849990845, -0.475603938102722, 0.259205281734467, 3.59038686752319, 0.460243046283722, 3.1775975227356, -0.993935823440552, 0.181461840867996, 0.218128964304924, 0.301160454750061, 0.465902954339981, -1.35006165504456, -1.1453458070755, 0.739055693149567, -0.959710896015167, -1.61873745918274, 0.278588533401489, 0.31118106842041, -0.0884863138198853, -0.705072939395905, 2.3076171875, 0.514475882053375, 0.42894247174263, 0.444441199302673, 0.797212362289429, 1.6661958694458, 1.57823467254639, -0.859174728393555, -0.559322953224182, 0.589051187038422, 0.514921545982361, 0.986906230449677, 1.21028935909271, -0.651588261127472, -0.267034858465195, 2.25509524345398, -0.457041919231415, -0.723715424537659, -0.148979499936104, 1.27030324935913, 2.98963236808777, -0.903225719928741, -0.765527129173279, -0.285390585660934, 0.0865734592080116, -0.25344642996788, -0.152363464236259, 1.09660506248474, 0.433488935232162, -0.758627533912659, 0.768850684165955, 2.33298397064209, -0.449922829866409, 1.68352770805359, -0.459643989801407, -0.450498402118683, -0.15377613902092, -0.140662372112274, 0.278111338615417, 0.350807368755341, -0.15138541162014, -0.750376522541046, 0.419181823730469, -0.538999199867249, 1.88413572311401, 0.880678415298462, -0.753714799880981, -0.561425983905792, 0, -0.121999762952328, 0.982711434364319, -0.385228604078293, -0.742748737335205, -0.152692511677742, -0.282678216695786, -0.11920827627182, -0.565111458301544, -0.301319003105164, 1.22406506538391, 0.656153202056885, 0.653308868408203, -0.150543123483658, 1.28934097290039, -0.555753290653229, -0.0468334257602692, 0, -0.153612971305847, -0.307408690452576, -0.157615646719933, -0.0527690313756466, -0.150311559438705, 0, 0, -0.379132241010666, 0, 0.605898857116699, -0.144164696335793, 0, -0.307582676410675, 0, -0.277556389570236, -0.306457817554474, -0.153720796108246, -0.149385020136833, 0.132376030087471, 0, -0.453503757715225, -0.152657806873322, -0.153860107064247, 0, -0.153139606118202, 0, -0.128571107983589, -0.151890188455582, 0, -0.302518874406815, -0.15392592549324, 0, 0, 0, 0, 0, 0, 0, -0.152648791670799, 0, 0, 0, 0, 0, -0.154026031494141, 0, 0, -0.153642162680626, 0, 0, 0, -0.153471618890762, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_h_ds_10003001",
        "fTitle" : "Histogram of ds_1000_plot__m23cPVM",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 486,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 484,
          "fXmin" : 0.7934,
          "fXmax" : 3.1166,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : -10.2518985919963,
          "fXmax" : 19.845843478525,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 19.845843478525,
        "fMinimum" : -10.2518985919963,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002],
      "fEXhigh" : [0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002],
      "fEYlow" : [1.88713206499101, 1.35576983525138, 0.52291145266184, 2.40501433455446, 2.35415144473295, 2.30985953556887, 2.23475607059025, 5.1714441135523, 5.52340387761536, 1.94841908031097, 3.86786566022338, 2.5482290017931, 2.67785703062725, 1.55091297199433, 2.90539689497, 3.5602765681002, 1.96996910792441, 3.00293202977991, 3.41415533161203, 2.94133267289536, 2.6456227402173, 2.41624923241856, 2.12964109547562, 2.25490001254728, 2.94929482831187, 3.71531879301512, 3.34997348007548, 2.88111294007423, 3.32799806155163, 2.69610449735169, 2.80121728401958, 3.23651231028476, 3.25318183831594, 3.37026404145095, 2.9922655450484, 3.42208487789949, 2.04253406818604, 2.3390230943446, 3.08584360938627, 2.94985010936949, 3.51638070220701, 2.83849881455396, 2.77579836944465, 2.73361253683919, 2.43829156127712, 3.48057499561578, 2.1940300907719, 2.97406627182746, 2.41456741668221, 2.13873370995511, 3.72215721843745, 2.17228529604387, 3.75096870888239, 2.48804771249562, 3.8782753066834, 3.03578240720123, 1.77373786136184, 3.23828881575005, 3.71104155992506, 3.4320301078566, 3.60242531125116, 2.8256588492379, 3.43753557801766, 3.00147812952879, 3.19127445135037, 2.91143334517705, 3.61677239961411, 2.13147359087153, 3.48506793069245, 3.24326942711676, 3.18144688473366, 2.08916878265804, 3.44289106469038, 3.44396583726089, 3.44834235145384, 2.97685795851478, 3.25495089922766, 2.98197310135797, 4.12311880607233, 2.59082171766416, 3.16901819906455, 2.7476901432227, 2.70145709929559, 1.97435895514574, 2.66415010917591, 3.2081119568225, 3.73258812835271, 2.00879705559672, 3.56572632573153, 2.77436514322491, 3.02652550929798, 2.02822953925997, 3.00940656904044, 3.85626347231684, 2.93019699049181, 2.06072125206217, 2.61895454084267, 2.85932150633704, 1.38269239375746, 2.57856191696959, 3.54606144420563, 3.16890386735415, 2.67980737367319, 2.77979864914992, 2.93571287363369, 3.26375147552718, 2.63601094418818, 1.73144926642394, 3.22418677997337, 2.34896940705443, 2.85776470982071, 1.61969397534854, 3.07686907648118, 2.37359017285044, 2.31538786307744, 2.79775534574641, 2.22392680731008, 2.35320252683167, 2.41521263574539, 2.97314427057787, 2.16733883168501, 3.42005169309978, 3.03624827771519, 3.11112157142712, 2.39537208004557, 3.28776879540944, 1.93161819773514, 2.1252934977538, 2.58574353008593, 2.91721377111746, 2.25478139691528, 3.06219047257148, 2.02613945161185, 3.18209043982754, 4.50128015412607, 2.69247491075663, 3.02221983584405, 2.80697626865063, 2.67451768846928, 3.34745043240898, 2.98905301215784, 3.17734028958823, 2.84140755069956, 3.75531282233527, 3.28056072533966, 3.06031448276074, 2.84894879275018, 3.53215544228532, 2.11849649609633, 2.60685315548189, 2.39469458745906, 2.47872684967063, 2.1188637121307, 3.00623462905674, 2.87080941470547, 2.28220163254663, 3.9795309942357, 1.79698502391926, 2.22231419929561, 2.07554309075541, 2.46335417470458, 4.08198242455548, 2.33889487036875, 3.23089131543839, 2.47033742060552, 2.07816024060762, 1.59927816154513, 2.38156903848922, 0.857762579178506, 2.69706065611979, 2.81793251448209, 3.55006338603567, 2.04071192110992, 2.42635768001685, 2.04943889323152, 2.1822747319317, 0.930520547469118, 2.45160962173622, 1.98180436405978, 2.75750195911005, 3.30162192478263, 1.91405307002489, 2.51595334353862, 2.08693429710102, 2.82886439605985, 2.59709596251934, 2.09712303703999, 1.6627562541906, 2.25613975063736, 2.29767254267135, 2.44984445065411, 2.5848147143483, 2.02594206477665, 2.7408742696388, 2.86651778667609, 2.01526957552775, 1.90226912583373, 2.41643075316867, 2.64446382066558, 2.34560539962445, 1.95046327449055, 2.18506742931444, 3.50812039042112, 2.68630913273731, 2.3950099249117, 1.50213613268075, 2.11418013413562, 2.49201313603796, 2.1169860505714, 2.08444503554737, 1.91948441405586, 1.33091209935699, 0.729762696058954, 2.29749306271133, 2.43992841152281, 2.0327262740506, 1.87347565052433, 2.11011537815686, 2.43349098857632, 2.09895416399304, 2.03667016247557, 1.97335098970278, 2.37744372811669, 2.11715752340868, 1.89925566564911, 2.03174003086403, 2.48134934039354, 1.70759973294827, 2.23230464531097, 2.48705977112383, 1.93796630319209, 2.97342202616823, 2.43383409116094, 2.0200252082432, 2.93218533845933, 2.35863208184757, 1.67873916208538, 1.32409761980646, 3.02514562239147, 2.73295542551429, 3.01802761151949, 2.34728517824022, 0.575643991939934, 1.68951608169595, 2.09618529184129, 1.21968292828237, 2.02915728156395, 1.78796372399054, 2.90164162184543, 2.42876398137247, 1.0914191589277, 1.60330056325723, 2.17407641455356, 2.44941253378945, 2.30089933535085, 2.55471235646745, 3.0407300724775, 2.37528104170472, 2.22818590817017, 1.51261113034107, 1.66328143143365, 1.16027452835081, 1.81084268092128, 1.69759186601361, 2.32196143261148, 0.623678885727663, 2.01178580149326, 3.22612418273737, 1.82379200916113, 0.519676659856385, 2.0786459048829, 0.951031954161763, 1.66190414822916, 2.31177917578173, 1.27164606992023, 2.01882487768283, 1.88717818338393, 0.916241125442685, 1.08648940212069, 2.08465954072082, 2.26890643494719, 2.0206951441948, 1.72065071604666, 1.52560415281634, 0.571934173268411, 1.39260761259946, 2.73315609290795, 1.45121436362495, 1.57247020174049, 1.90652436590019, 1.89233338330717, 1.50403704200479, 1.4096834912209, 0.595942609555086, 0.466734514929999, 2.11079397986336, 2.13126146889235, 0.590227082022989, 1.49179264016681, 0.653481322608304, 1.50573500335313, 1.5015579378664, 0.563929357041231, 2.22088077714053, 2.76607031584132, 1.72372442407974, 1.71030661931912, 0.660603982652408, 2.63519411075794, 1.7410322506801, 1.75376982748005, 1.96861047772426, 2.81906036160735, 0.936028762869759, 1.65957894922618, 1.77462746484012, 2.24234326986506, 1.45237927595681, 1.1553200173315, 1.70750157989991, 1.15418466363004, 1.11358485039661, 1.46326108358669, 1.93088561936128, 2.13873208104363, 2.27052585736337, 0.4350606435755, 1.14409008782031, 1.91766688594561, 1.38702263782853, 1.74425576422403, 0.851424422129077, 0.471460124955472, 2.1260638729331, 1.22397333535446, 1.51934871711738, 0.771238335006382, 1.43907479473177, 0.372460051124272, 0.463976796433927, 1.43555569780378, 0.300458821181544, 1.21560528912421, 1.69959725239494, 1.21769727338505, 0.55442257528986, 0.96166064680709, 1.55420464584789, 2.49965500300885, 1.39645615276702, 2.02245917254372, 0.400302397495843, 0.944323365247085, 1.42215187322423, 0.781001861298047, 1.31803126108305, 0.440675812119351, 0.406216988837433, 1.43048905987448, 0.394461625016181, 0.490339574249041, 1.35832412932133, 0.985065618833744, 0.700254274178144, 0.31769334147273, 2.04469772076648, 1.26743615350845, 1.26792912224253, 1.42320791118161, 1.41142122319687, 1.94966594387583, 1.50128103259207, 0.352921409799673, 0.281332938402027, 1.23794559361728, 1.13960207552686, 1.47386424803508, 1.458152813793, 0.307518062003865, 0.351776619836265, 1.97062269060845, 0.263884720089698, 0.324008116378098, 0.148979503440684, 1.3993661757222, 2.03228535227188, 0.368872090446233, 0.342356189807529, 0.20186657875714, 0.467790162443223, 0.526877557951383, 0.152363459416993, 1.3747466922185, 0.994937690373328, 0.339288842736648, 1.32121172634622, 1.76591766657464, 0.231592853606359, 1.56246234881393, 0.265377940379296, 0.260215150621412, 0.153776137382957, 0.140662374969363, 0.457528019598373, 1.13691118995841, 0.151385405141313, 0.335687360795348, 1.28137865985415, 0.277355081941607, 1.87657467265133, 1.17049504333959, 0.33723827090726, 0.28366775493892, 0, 0.121999763382312, 1.41837003175972, 0.224501745954021, 0.332313128285091, 0.152692518020525, 0.200585691496987, 0.119208277577268, 0.284448223459589, 0.213094906313283, 1.38480898596768, 1.1354781023864, 0.962339239427277, 0.15054311753285, 1.31325163789529, 0.279163371928952, 0.0468334244967434, 0, 0.153612964107947, 0.217371103319844, 0.458463268677699, 0.0527690320308629, 0.1503115582732, 0, 0, 0.221433363879383, 0, 0.769949962593746, 0.144164690100256, 0, 0.217493944751164, 0, 0.196997575969837, 0.216700917104727, 0.153720789938364, 0.149385023070451, 0.132376025073858, 0, 0.261911617583213, 0.152657808373315, 0.153860105304775, 0, 0.153139609143309, 0, 0.128571104122796, 0.151890190043844, 0, 0.213932207344171, 0.153925928306832, 0, 0, 0, 0, 0, 0, 0, 0.152648793336815, 0, 0, 0, 0, 0, 0.154026028392478, 0, 0, 0.153642164794468, 0, 0, 0, 0.153471626138995, 0],
      "fEYhigh" : [1.88713206499101, 1.35576983525138, 0.52291145266184, 2.40501433455446, 2.35415144473295, 2.30985953556887, 2.23475607059025, 5.1714441135523, 5.52340387761536, 1.94841908031097, 3.86786566022338, 2.5482290017931, 2.67785703062725, 1.55091297199433, 2.90539689497, 3.5602765681002, 1.96996910792441, 3.00293202977991, 3.41415533161203, 2.94133267289536, 2.6456227402173, 2.41624923241856, 2.12964109547562, 2.25490001254728, 2.94929482831187, 3.71531879301512, 3.34997348007548, 2.88111294007423, 3.32799806155163, 2.69610449735169, 2.80121728401958, 3.23651231028476, 3.25318183831594, 3.37026404145095, 2.9922655450484, 3.42208487789949, 2.04253406818604, 2.3390230943446, 3.08584360938627, 2.94985010936949, 3.51638070220701, 2.83849881455396, 2.77579836944465, 2.73361253683919, 2.43829156127712, 3.48057499561578, 2.1940300907719, 2.97406627182746, 2.41456741668221, 2.13873370995511, 3.72215721843745, 2.17228529604387, 3.75096870888239, 2.48804771249562, 3.8782753066834, 3.03578240720123, 1.77373786136184, 3.23828881575005, 3.71104155992506, 3.4320301078566, 3.60242531125116, 2.8256588492379, 3.43753557801766, 3.00147812952879, 3.19127445135037, 2.91143334517705, 3.61677239961411, 2.13147359087153, 3.48506793069245, 3.24326942711676, 3.18144688473366, 2.08916878265804, 3.44289106469038, 3.44396583726089, 3.44834235145384, 2.97685795851478, 3.25495089922766, 2.98197310135797, 4.12311880607233, 2.59082171766416, 3.16901819906455, 2.7476901432227, 2.70145709929559, 1.97435895514574, 2.66415010917591, 3.2081119568225, 3.73258812835271, 2.00879705559672, 3.56572632573153, 2.77436514322491, 3.02652550929798, 2.02822953925997, 3.00940656904044, 3.85626347231684, 2.93019699049181, 2.06072125206217, 2.61895454084267, 2.85932150633704, 1.38269239375746, 2.57856191696959, 3.54606144420563, 3.16890386735415, 2.67980737367319, 2.77979864914992, 2.93571287363369, 3.26375147552718, 2.63601094418818, 1.73144926642394, 3.22418677997337, 2.34896940705443, 2.85776470982071, 1.61969397534854, 3.07686907648118, 2.37359017285044, 2.31538786307744, 2.79775534574641, 2.22392680731008, 2.35320252683167, 2.41521263574539, 2.97314427057787, 2.16733883168501, 3.42005169309978, 3.03624827771519, 3.11112157142712, 2.39537208004557, 3.28776879540944, 1.93161819773514, 2.1252934977538, 2.58574353008593, 2.91721377111746, 2.25478139691528, 3.06219047257148, 2.02613945161185, 3.18209043982754, 4.50128015412607, 2.69247491075663, 3.02221983584405, 2.80697626865063, 2.67451768846928, 3.34745043240898, 2.98905301215784, 3.17734028958823, 2.84140755069956, 3.75531282233527, 3.28056072533966, 3.06031448276074, 2.84894879275018, 3.53215544228532, 2.11849649609633, 2.60685315548189, 2.39469458745906, 2.47872684967063, 2.1188637121307, 3.00623462905674, 2.87080941470547, 2.28220163254663, 3.9795309942357, 1.79698502391926, 2.22231419929561, 2.07554309075541, 2.46335417470458, 4.08198242455548, 2.33889487036875, 3.23089131543839, 2.47033742060552, 2.07816024060762, 1.59927816154513, 2.38156903848922, 0.857762579178506, 2.69706065611979, 2.81793251448209, 3.55006338603567, 2.04071192110992, 2.42635768001685, 2.04943889323152, 2.1822747319317, 0.930520547469118, 2.45160962173622, 1.98180436405978, 2.75750195911005, 3.30162192478263, 1.91405307002489, 2.51595334353862, 2.08693429710102, 2.82886439605985, 2.59709596251934, 2.09712303703999, 1.6627562541906, 2.25613975063736, 2.29767254267135, 2.44984445065411, 2.5848147143483, 2.02594206477665, 2.7408742696388, 2.86651778667609, 2.01526957552775, 1.90226912583373, 2.41643075316867, 2.64446382066558, 2.34560539962445, 1.95046327449055, 2.18506742931444, 3.50812039042112, 2.68630913273731, 2.3950099249117, 1.50213613268075, 2.11418013413562, 2.49201313603796, 2.1169860505714, 2.08444503554737, 1.91948441405586, 1.33091209935699, 0.729762696058954, 2.29749306271133, 2.43992841152281, 2.0327262740506, 1.87347565052433, 2.11011537815686, 2.43349098857632, 2.09895416399304, 2.03667016247557, 1.97335098970278, 2.37744372811669, 2.11715752340868, 1.89925566564911, 2.03174003086403, 2.48134934039354, 1.70759973294827, 2.23230464531097, 2.48705977112383, 1.93796630319209, 2.97342202616823, 2.43383409116094, 2.0200252082432, 2.93218533845933, 2.35863208184757, 1.67873916208538, 1.32409761980646, 3.02514562239147, 2.73295542551429, 3.01802761151949, 2.34728517824022, 0.575643991939934, 1.68951608169595, 2.09618529184129, 1.21968292828237, 2.02915728156395, 1.78796372399054, 2.90164162184543, 2.42876398137247, 1.0914191589277, 1.60330056325723, 2.17407641455356, 2.44941253378945, 2.30089933535085, 2.55471235646745, 3.0407300724775, 2.37528104170472, 2.22818590817017, 1.51261113034107, 1.66328143143365, 1.16027452835081, 1.81084268092128, 1.69759186601361, 2.32196143261148, 0.623678885727663, 2.01178580149326, 3.22612418273737, 1.82379200916113, 0.519676659856385, 2.0786459048829, 0.951031954161763, 1.66190414822916, 2.31177917578173, 1.27164606992023, 2.01882487768283, 1.88717818338393, 0.916241125442685, 1.08648940212069, 2.08465954072082, 2.26890643494719, 2.0206951441948, 1.72065071604666, 1.52560415281634, 0.571934173268411, 1.39260761259946, 2.73315609290795, 1.45121436362495, 1.57247020174049, 1.90652436590019, 1.89233338330717, 1.50403704200479, 1.4096834912209, 0.595942609555086, 0.466734514929999, 2.11079397986336, 2.13126146889235, 0.590227082022989, 1.49179264016681, 0.653481322608304, 1.50573500335313, 1.5015579378664, 0.563929357041231, 2.22088077714053, 2.76607031584132, 1.72372442407974, 1.71030661931912, 0.660603982652408, 2.63519411075794, 1.7410322506801, 1.75376982748005, 1.96861047772426, 2.81906036160735, 0.936028762869759, 1.65957894922618, 1.77462746484012, 2.24234326986506, 1.45237927595681, 1.1553200173315, 1.70750157989991, 1.15418466363004, 1.11358485039661, 1.46326108358669, 1.93088561936128, 2.13873208104363, 2.27052585736337, 0.4350606435755, 1.14409008782031, 1.91766688594561, 1.38702263782853, 1.74425576422403, 0.851424422129077, 0.471460124955472, 2.1260638729331, 1.22397333535446, 1.51934871711738, 0.771238335006382, 1.43907479473177, 0.372460051124272, 0.463976796433927, 1.43555569780378, 0.300458821181544, 1.21560528912421, 1.69959725239494, 1.21769727338505, 0.55442257528986, 0.96166064680709, 1.55420464584789, 2.49965500300885, 1.39645615276702, 2.02245917254372, 0.400302397495843, 0.944323365247085, 1.42215187322423, 0.781001861298047, 1.31803126108305, 0.440675812119351, 0.406216988837433, 1.43048905987448, 0.394461625016181, 0.490339574249041, 1.35832412932133, 0.985065618833744, 0.700254274178144, 0.31769334147273, 2.04469772076648, 1.26743615350845, 1.26792912224253, 1.42320791118161, 1.41142122319687, 1.94966594387583, 1.50128103259207, 0.352921409799673, 0.281332938402027, 1.23794559361728, 1.13960207552686, 1.47386424803508, 1.458152813793, 0.307518062003865, 0.351776619836265, 1.97062269060845, 0.263884720089698, 0.324008116378098, 0.148979503440684, 1.3993661757222, 2.03228535227188, 0.368872090446233, 0.342356189807529, 0.20186657875714, 0.467790162443223, 0.526877557951383, 0.152363459416993, 1.3747466922185, 0.994937690373328, 0.339288842736648, 1.32121172634622, 1.76591766657464, 0.231592853606359, 1.56246234881393, 0.265377940379296, 0.260215150621412, 0.153776137382957, 0.140662374969363, 0.457528019598373, 1.13691118995841, 0.151385405141313, 0.335687360795348, 1.28137865985415, 0.277355081941607, 1.87657467265133, 1.17049504333959, 0.33723827090726, 0.28366775493892, 0, 0.121999763382312, 1.41837003175972, 0.224501745954021, 0.332313128285091, 0.152692518020525, 0.200585691496987, 0.119208277577268, 0.284448223459589, 0.213094906313283, 1.38480898596768, 1.1354781023864, 0.962339239427277, 0.15054311753285, 1.31325163789529, 0.279163371928952, 0.0468334244967434, 0, 0.153612964107947, 0.217371103319844, 0.458463268677699, 0.0527690320308629, 0.1503115582732, 0, 0, 0.221433363879383, 0, 0.769949962593746, 0.144164690100256, 0, 0.217493944751164, 0, 0.196997575969837, 0.216700917104727, 0.153720789938364, 0.149385023070451, 0.132376025073858, 0, 0.261911617583213, 0.152657808373315, 0.153860105304775, 0, 0.153139609143309, 0, 0.128571104122796, 0.151890190043844, 0, 0.213932207344171, 0.153925928306832, 0, 0, 0, 0, 0, 0, 0, 0.152648793336815, 0, 0, 0, 0, 0, 0.154026028392478, 0, 0, 0.153642164794468, 0, 0, 0, 0.153471626138995, 0],
      "_yAxisLabel" : "Events \/ ( 0.004 )",
      "_ymin" : -7.74375341945282,
      "_ymax" : 17.3376983059815,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.004,
      "_nSigma" : 1,
      "_entries" : 686.142696995288,
      "_rawEntries" : -1
    }, {"$ref":8}],
    "opt" : ["", "", "FUNCSAME", "l", "fl", "l", "zp", "AXISSAME"]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 112,
  "fWindowTopY" : 135,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig5a.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.06,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 0.274698795910748,
  "fY1" : -27.5609753704156,
  "fX2" : 2.98554217341986,
  "fY2" : 118.780487685208,
  "fXtoAbsPixelk" : -101.333283452543,
  "fXtoPixelk" : -101.333283452543,
  "fXtoPixel" : 368.888888342513,
  "fYtoAbsPixelk" : 649.333384272107,
  "fYtoPixelk" : 649.333384272107,
  "fYtoPixel" : -5.46666668007771,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 0.274698795910748,
  "fPixeltoXk" : 0.274698795910748,
  "fPixeltoX" : 0.00271084337750911,
  "fAbsPixeltoYk" : 118.780487685208,
  "fPixeltoYk" : -27.5609753704156,
  "fPixeltoY" : -0.182926828819529,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 0.6,
  "fUymin" : -10,
  "fUxmax" : 2.85,
  "fUymax" : 110,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 0.6,
      "fY1" : -10,
      "fX2" : 2.85,
      "fY2" : 110,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1F",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "a",
      "fTitle" : "",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 3,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 128,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : -505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.025,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0.6,
        "fXmax" : 2.85,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : -406,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.01,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 0,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 110,
      "fMinimum" : -10,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 0, 0]
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_1100b090",
      "fTitle" : "A RooPlot of \"``m24cPVM''-variable\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 46,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 0,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 44,
        "fXmin" : 0.63,
        "fXmax" : 2.83,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 0,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 82.9317553604403,
      "fMinimum" : -11.6230618963064,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 82.9317553604403, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_Norm[m24cPVM]_Comp[pspol]",
      "fTitle" : "Projection of Fit1D FitBW0",
      "fLineColor" : 1,
      "fLineStyle" : 15,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 187,
      "fX" : [0.57995, 0.58, 0.63, 0.633125, 0.633515625, 0.63390625, 0.634296875, 0.6346875, 0.635078125, 0.63546875, 0.635859375, 0.63625, 0.636640625, 0.63703125, 0.637421875, 0.6378125, 0.638203125, 0.63859375, 0.638984375, 0.639375, 0.64015625, 0.6409375, 0.64171875, 0.6425, 0.64328125, 0.6440625, 0.64484375, 0.645625, 0.64640625, 0.6471875, 0.64875, 0.6503125, 0.651875, 0.6534375, 0.655, 0.6565625, 0.658125, 0.6596875, 0.66125, 0.6628125, 0.664375, 0.6659375, 0.6675, 0.6690625, 0.670625, 0.67375, 0.676875, 0.68, 0.683125, 0.68625, 0.689375, 0.6925, 0.695625, 0.69875, 0.701875, 0.705, 0.708125, 0.71125, 0.714375, 0.7175, 0.720625, 0.72375, 0.726875, 0.73, 0.733125, 0.73625, 0.7425, 0.74875, 0.755, 0.76125, 0.7675, 0.77375, 0.78, 0.78625, 0.7925, 0.79875, 0.805, 0.81125, 0.8175, 0.82375, 0.83, 0.83625, 0.8425, 0.84875, 0.855, 0.86125, 0.8675, 0.87375, 0.88, 0.88625, 0.8925, 0.89875, 0.905, 0.91125, 0.9175, 0.92375, 0.93, 0.93625, 0.9425, 0.955, 0.9675, 0.98, 0.9925, 1.005, 1.0175, 1.03, 1.0425, 1.055, 1.0675, 1.08, 1.0925, 1.105, 1.1175, 1.13, 1.1425, 1.155, 1.1675, 1.18, 1.1925, 1.205, 1.2175, 1.23, 1.2425, 1.255, 1.2675, 1.28, 1.2925, 1.305, 1.3175, 1.33, 1.3425, 1.355, 1.3675, 1.38, 1.405, 1.43, 1.455, 1.48, 1.505, 1.53, 1.555, 1.58, 1.605, 1.63, 1.655, 1.68, 1.705, 1.73, 1.78, 1.83, 1.88, 1.93, 1.98, 2.03, 2.08, 2.13, 2.155, 2.18, 2.205, 2.23, 2.255, 2.28, 2.305, 2.33, 2.355, 2.38, 2.405, 2.43, 2.455, 2.48, 2.505, 2.53, 2.555, 2.58, 2.605, 2.63, 2.655, 2.68, 2.705, 2.73, 2.755, 2.78, 2.805, 2.83, 2.83, 2.88, 2.88005],
      "fY" : [0, 0, 0, 0, 0.0823937871952325, 0.129089886632944, 0.162870582223787, 0.19072658105364, 0.214973520949318, 0.236723032034512, 0.256610942186855, 0.275041395683174, 0.292290239875161, 0.308555716150997, 0.323985980597084, 0.338695217915441, 0.352773644653223, 0.36629401596975, 0.379316022990214, 0.391889360893867, 0.415851440344426, 0.438448205028416, 0.459881038833386, 0.480305859903421, 0.499846326813202, 0.518602485846053, 0.536656647231686, 0.554077504244583, 0.570923097747312, 0.587242998755675, 0.618471104661701, 0.648042417717135, 0.676174780246428, 0.703041372457877, 0.728782599416298, 0.753514192366245, 0.777332901784401, 0.800320603654474, 0.822547328429026, 0.844073539380079, 0.864951876005154, 0.885228508518236, 0.904944204545748, 0.924135179460965, 0.942833781729242, 0.978867175455016, 1.01324470792388, 1.04613182710009, 1.07766711110291, 1.10796805029959, 1.13713531830817, 1.16525598870174, 1.19240599938492, 1.21865206937334, 1.24405320991241, 1.26866193031231, 1.29252521076023, 1.31568529497243, 1.3381803419238, 1.3600449661681, 1.38131068921749, 1.402006319279, 1.42215827280062, 1.44179084839002, 1.46092646147225, 1.47958584636773, 1.51555148975724, 1.54982613289233, 1.58253033629725, 1.61376998147444, 1.64363871382969, 1.67221988324523, 1.69958810340706, 1.72581051788171, 1.75094783786095, 1.77505520013564, 1.79818288208601, 1.82037690188122, 1.84167952572501, 1.8621296992292, 1.8817634163984, 1.90061403695999, 1.91871256065166, 1.9360878654275, 1.95276691524817, 1.96877494209519, 1.98413560603359, 1.99887113649202, 2.01300245740119, 2.02654929840208, 2.03953029398512, 2.05196307213347, 2.06386433380615, 2.07524992439966, 2.08613489816262, 2.09653357640048, 2.10645960019204, 2.11592597824182, 2.12494513041015, 2.14168872695871, 2.15677939650527, 2.17029893597632, 2.18232279374612, 2.19292080031817, 2.20215779208553, 2.21009414685689, 2.21678624607667, 2.22228687575756, 2.22664557587115, 2.22990894615282, 2.23212091485769, 2.23332297586993, 2.23355439865584, 2.23285241481228, 2.23125238436103, 2.22878794444706, 2.22549114269362, 2.2213925571314, 2.21652140434039, 2.2109056372101, 2.20457203352842, 2.19754627644496, 2.18985302771546, 2.18151599451582, 2.17255799051359, 2.16300099179878, 2.15286618820214, 2.14217403046541, 2.13094427367332, 2.11919601730978, 2.10694774225933, 2.09421734503924, 2.08102216951636, 2.06737903633527, 2.03881372561508, 2.00864650627727, 1.97699566571223, 1.94397332608242, 1.90968600552655, 1.87423511179523, 1.83771737821793, 1.80022525021282, 1.76184722918793, 1.72266817957551, 1.68276960383781, 1.64222988953986, 1.60112453197205, 1.55952633529649, 1.47513026221679, 1.38957680200333, 1.30336810709835, 1.21697722336613, 1.13085135302403, 1.04541462470021, 0.961070461510212, 0.878203618562279, 0.837439762480424, 0.797181946528759, 0.757473762453259, 0.718357926599776, 0.679876317873289, 0.64207001337366, 0.604979321887083, 0.568643815395919, 0.533102358754905, 0.498393137668532, 0.464553685092536, 0.431620906171835, 0.399631101817653, 0.368619991017968, 0.338622731967598, 0.309673942097213, 0.281807717074198, 0.255057648842441, 0.229456842762957, 0.205037933912396, 0.181833102592186, 0.159874089097079, 0.139192207788235, 0.119818360512692, 0.101783049408033, 0.0851163891282742, 0.0698481185244885, 0.0560076118113028, 0.0560076118113028, 0.0560076118113028, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_Norm[m24cPVM]_Comp[pspol]1",
        "fTitle" : "Projection of Fit1D FitBW0",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 189,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 187,
          "fXmin" : 0.34994,
          "fXmax" : 3.11006,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 2.45690983852142,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 2.45690983852142,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitBW0",
      "_ymin" : 0,
      "_ymax" : 2.23355439865584,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_Norm[m24cPVM]_Comp[rbw]",
      "fTitle" : "Projection of Fit1D FitBW0",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 301,
      "fX" : [0.63, 0.63, 0.6425, 0.655, 0.6675, 0.68, 0.6925, 0.705, 0.7175, 0.73, 0.73625, 0.7425, 0.74875, 0.755, 0.76125, 0.7675, 0.77375, 0.78, 0.783125, 0.78625, 0.789375, 0.7925, 0.795625, 0.79875, 0.801875, 0.805, 0.808125, 0.81125, 0.814375, 0.8159375, 0.8175, 0.8190625, 0.820625, 0.8221875, 0.82375, 0.8253125, 0.826875, 0.8284375, 0.83, 0.8315625, 0.833125, 0.8346875, 0.83625, 0.8378125, 0.839375, 0.8409375, 0.84171875, 0.8425, 0.84328125, 0.8440625, 0.84484375, 0.845625, 0.84640625, 0.8471875, 0.84796875, 0.84875, 0.84953125, 0.8503125, 0.85109375, 0.851875, 0.85265625, 0.8534375, 0.85421875, 0.855, 0.85578125, 0.8565625, 0.85734375, 0.858125, 0.85890625, 0.8596875, 0.86046875, 0.86125, 0.86203125, 0.8628125, 0.86359375, 0.864375, 0.86515625, 0.8659375, 0.86671875, 0.8675, 0.867890625, 0.86828125, 0.868671875, 0.8690625, 0.869453125, 0.86984375, 0.870234375, 0.870625, 0.871015625, 0.87140625, 0.871796875, 0.8721875, 0.872578125, 0.87296875, 0.873359375, 0.87375, 0.874140625, 0.87453125, 0.8753125, 0.87609375, 0.876875, 0.87765625, 0.8784375, 0.87921875, 0.88, 0.8815625, 0.88234375, 0.883125, 0.88390625, 0.884296875, 0.8846875, 0.885078125, 0.88546875, 0.885859375, 0.88625, 0.886640625, 0.88703125, 0.887421875, 0.8878125, 0.888203125, 0.88859375, 0.888984375, 0.889375, 0.889765625, 0.89015625, 0.890546875, 0.8909375, 0.891328125, 0.89171875, 0.892109375, 0.8925, 0.892890625, 0.89328125, 0.893671875, 0.8940625, 0.894453125, 0.89484375, 0.895234375, 0.895625, 0.896015625, 0.89640625, 0.896796875, 0.8971875, 0.897578125, 0.89796875, 0.898359375, 0.89875, 0.899140625, 0.89953125, 0.899921875, 0.9003125, 0.900703125, 0.90109375, 0.901484375, 0.901875, 0.902265625, 0.90265625, 0.903046875, 0.9034375, 0.903828125, 0.90421875, 0.904609375, 0.905, 0.90578125, 0.9065625, 0.908125, 0.9096875, 0.91046875, 0.91125, 0.91203125, 0.9128125, 0.91359375, 0.914375, 0.91515625, 0.9159375, 0.91671875, 0.9175, 0.91828125, 0.9190625, 0.91984375, 0.920625, 0.92140625, 0.9221875, 0.92296875, 0.92375, 0.92453125, 0.9253125, 0.92609375, 0.926875, 0.92765625, 0.9284375, 0.92921875, 0.93, 0.93078125, 0.9315625, 0.93234375, 0.933125, 0.93390625, 0.9346875, 0.93546875, 0.93625, 0.93703125, 0.9378125, 0.93859375, 0.939375, 0.94015625, 0.9409375, 0.94171875, 0.9425, 0.94328125, 0.9440625, 0.94484375, 0.945625, 0.94640625, 0.9471875, 0.94875, 0.9503125, 0.951875, 0.9534375, 0.955, 0.9565625, 0.958125, 0.9596875, 0.96125, 0.9628125, 0.964375, 0.9659375, 0.9675, 0.9690625, 0.970625, 0.9721875, 0.97375, 0.9753125, 0.976875, 0.98, 0.983125, 0.98625, 0.989375, 0.9925, 0.995625, 0.99875, 1.001875, 1.005, 1.008125, 1.01125, 1.014375, 1.0175, 1.02375, 1.03, 1.03625, 1.0425, 1.04875, 1.055, 1.06125, 1.0675, 1.07375, 1.08, 1.0925, 1.105, 1.1175, 1.13, 1.1425, 1.155, 1.18, 1.205, 1.23, 1.255, 1.28, 1.33, 1.38, 1.43, 1.48, 1.53, 1.58, 1.63, 1.68, 1.73, 1.78, 1.83, 1.88, 1.93, 1.98, 2.03, 2.08, 2.13, 2.18, 2.23, 2.28, 2.33, 2.38, 2.43, 2.48, 2.53, 2.58, 2.63, 2.68, 2.73, 2.78, 2.83, 2.83, 2.83],
      "fY" : [0, 0, 0.00552962363324197, 0.0218135154948492, 0.0473187811060873, 0.0831753945693044, 0.131464826016486, 0.195248137542323, 0.278877352307081, 0.388550676887433, 0.455808865557012, 0.53322174633606, 0.622583341109259, 0.726098187782612, 0.846495272063134, 0.987179929846881, 1.15243855168364, 1.34771761884144, 1.45872594004919, 1.58000873534859, 1.71276944678713, 1.85838686349729, 2.01844566175198, 2.19477312816958, 2.38948348356013, 2.60503158312022, 2.84427822331828, 3.11056986292216, 3.40783629732052, 3.56950163722941, 3.74071075001056, 3.92217698008873, 4.11467800661765, 4.31906252015888, 4.53625766029288, 4.76727730347053, 5.01323129977786, 5.27533576700684, 5.55492456021197, 5.85346204433348, 6.17255730579902, 6.51397994527235, 6.87967759644796, 7.2717953129246, 7.69269695381176, 8.14498867475662, 8.38379276212575, 8.63154458887466, 8.88864985332718, 9.1555345938586, 9.43264616794597, 9.720454256706, 10.0194518907113, 10.3301564916487, 10.6531109229273, 10.9888845406149, 11.3380742340498, 11.7013054430731, 12.0792331360246, 12.4725427293528, 12.8819509258688, 13.3082064442213, 13.7520906070191, 14.2144177490871, 14.696035400502, 15.1978241912317, 15.7206974152805, 16.2656001821224, 16.8335080717951, 17.4254251972339, 18.0423815632069, 18.6854295955282, 19.3556396971194, 20.0540946690684, 20.7818828152977, 21.540089529171, 22.3297871398495, 23.1520227762352, 24.0078039879543, 24.8980818474635, 25.3564340006793, 25.8237312468417, 26.3000673047563, 26.7855280995393, 27.2801908611776, 27.7841231642269, 28.2973819069617, 28.8200122285314, 29.3520463629548, 29.8935024291432, 30.4443831565469, 31.0046745465031, 31.5743444699251, 32.1533412026093, 32.7415919001695, 33.3390010154331, 33.9454486620532, 34.5607889291195, 35.8174231513408, 37.1071493925206, 38.4276834187426, 39.77615330029, 41.1490431553699, 42.5421406416308, 43.9504909162664, 46.7892127881285, 48.205704556419, 49.609698304484, 50.9923034541238, 51.6726171855251, 52.3439443832553, 53.0049973613899, 53.6544598275941, 54.2909917852129, 54.9132349411082, 55.5198186008821, 56.1093660245785, 56.6805012070897, 57.2318560384718, 57.7620777904015, 58.2698368662882, 58.7538347443427, 59.2128120354099, 59.645556570864, 60.0509114305554, 60.4277828169149, 60.7751476790464, 61.0920609901394, 61.3776625829006, 61.6311834510274, 61.8519514300052, 62.0393961776761, 62.1930533839671, 62.3125681497303, 62.3976974865935, 62.4483119027952, 62.4643960538537, 62.4460484512797, 62.3934802370123, 62.3070130454964, 62.1870759889778, 62.0342018143338, 61.84902229131, 61.6322629021268, 61.3847369108766, 61.1073388977881, 60.8010378482224, 60.4668698891427, 60.1059307668106, 59.7193681586672, 59.308373909904, 58.874176281264, 58.4180322893354, 57.9412202142343, 57.4450323423191, 56.9307680037028, 56.3997269560217, 55.853203157424, 55.2924789632365, 54.7188197724464, 54.1334691421451, 53.5376443805521, 52.9325326222687, 51.699025586146, 50.4417223934244, 47.8875000442852, 45.326264521028, 44.0574770432254, 42.8028807020669, 41.566378231092, 40.3512623344834, 39.160263143393, 37.9955979084605, 36.8590212161538, 35.7518743894122, 34.675133066154, 33.6294522371436, 32.6152082663964, 31.6325376145256, 30.6813721419097, 29.7614709889955, 28.8724491205613, 28.0138026844453, 27.18493137785, 26.3851580401815, 25.613745704198, 24.8699123402211, 24.1528435239168, 23.4617032488409, 22.7956430922483, 22.1538099279153, 21.5353523639279, 20.9394260672904, 20.3651981213574, 19.8118505468523, 19.2785831028624, 18.7646154708378, 18.2691889123471, 17.7915674801724, 17.3310388522488, 16.8869148489208, 16.4585316859419, 16.0452500085107, 15.6464547453459, 15.2615548162725, 14.8899827219527, 14.5311940401687, 14.184666849392, 13.8499010971848, 13.5264179282186, 13.2137589843193, 12.9114856868936, 12.6191785103336, 12.3364362534888, 12.0628753150047, 11.5418467024503, 11.053348977669, 10.5948757305316, 10.1641373357124, 9.75904181260287, 9.37767710258117, 9.01829476196309, 8.67929502993641, 8.35921320615405, 8.05670725826804, 7.77054657247059, 7.49960175784306, 7.24283541637556, 6.99929379374527, 6.76809923049825, 6.54844333857925, 6.33958083378759, 6.14082396042746, 5.95153744997968, 5.59906995192587, 5.27798313955021, 4.98467118735461, 4.71602349091584, 4.46934705544718, 4.24230231845134, 4.03284990534797, 3.83920630523555, 3.65980684525632, 3.49327465503841, 3.33839456294906, 3.19409106610469, 3.05940967647156, 2.81560760221703, 2.60122611290824, 2.41163760807439, 2.24309224802752, 2.09252603429664, 1.95741586704635, 1.83566896841756, 1.72553771736989, 1.62555346657118, 1.53447467543943, 1.37496537938406, 1.24025716093923, 1.12533022049033, 1.02638804994536, 0.940514667706697, 0.865439076015704, 0.740879480583781, 0.642240274118678, 0.562614189334878, 0.497284415157121, 0.44293424395638, 0.358234563680325, 0.295848206768812, 0.248439042940176, 0.211497147735958, 0.182114064838701, 0.158339098013571, 0.138820451213409, 0.122595114204947, 0.108960634483985, 0.0973940368198584, 0.0874989567047348, 0.0789702331899141, 0.071569628433971, 0.0651088249614191, 0.0594372945242648, 0.0544334962300987, 0.0499983927543801, 0.0460506080626966, 0.042522765519995, 0.0393586867763264, 0.0365112264691929, 0.0339405821513124, 0.0316129633024789, 0.0294995344153768, 0.0275755692350679, 0.0258197690974068, 0.0242137098359025, 0.0227413901859371, 0.0213888608862145, 0.020143918368978, 0.0189958504711183, 0, 0.0189958504711183],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_Norm[m24cPVM]_Comp[rbw]2",
        "fTitle" : "Projection of Fit1D FitBW0",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 303,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 301,
          "fXmin" : 0.41,
          "fXmax" : 3.05,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 68.710835659239,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 68.710835659239,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitBW0",
      "_ymin" : 0,
      "_ymax" : 62.4643960538537,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_Norm[m24cPVM]",
      "fTitle" : "Projection of Fit1D FitBW0",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 300,
      "fX" : [0.57995, 0.58, 0.63, 0.633125, 0.633515625, 0.63390625, 0.6346875, 0.63625, 0.6378125, 0.639375, 0.6425, 0.64875, 0.655, 0.6675, 0.68, 0.705, 0.7175, 0.73, 0.7425, 0.74875, 0.755, 0.76125, 0.7675, 0.77375, 0.78, 0.783125, 0.78625, 0.789375, 0.7925, 0.795625, 0.79875, 0.801875, 0.805, 0.808125, 0.81125, 0.814375, 0.8159375, 0.8175, 0.8190625, 0.820625, 0.8221875, 0.82375, 0.8253125, 0.826875, 0.8284375, 0.83, 0.8315625, 0.833125, 0.8346875, 0.83625, 0.8378125, 0.839375, 0.8409375, 0.8425, 0.84328125, 0.8440625, 0.84484375, 0.845625, 0.84640625, 0.8471875, 0.84796875, 0.84875, 0.84953125, 0.8503125, 0.85109375, 0.851875, 0.85265625, 0.8534375, 0.85421875, 0.855, 0.85578125, 0.8565625, 0.85734375, 0.858125, 0.85890625, 0.8596875, 0.86046875, 0.86125, 0.86203125, 0.8628125, 0.86359375, 0.864375, 0.86515625, 0.8659375, 0.86671875, 0.8675, 0.86828125, 0.8690625, 0.869453125, 0.86984375, 0.870234375, 0.870625, 0.871015625, 0.87140625, 0.871796875, 0.8721875, 0.872578125, 0.87296875, 0.87375, 0.87453125, 0.8753125, 0.87609375, 0.876875, 0.87765625, 0.8784375, 0.87921875, 0.88, 0.8815625, 0.88234375, 0.883125, 0.88390625, 0.8846875, 0.885078125, 0.88546875, 0.885859375, 0.88625, 0.886640625, 0.88703125, 0.887421875, 0.8878125, 0.888203125, 0.88859375, 0.888984375, 0.889375, 0.889765625, 0.89015625, 0.890546875, 0.8909375, 0.891328125, 0.89171875, 0.892109375, 0.8925, 0.892890625, 0.89328125, 0.893671875, 0.8940625, 0.894453125, 0.89484375, 0.895234375, 0.895625, 0.896015625, 0.89640625, 0.896796875, 0.8971875, 0.897578125, 0.89796875, 0.898359375, 0.89875, 0.899140625, 0.89953125, 0.899921875, 0.9003125, 0.900703125, 0.90109375, 0.901484375, 0.901875, 0.902265625, 0.90265625, 0.903046875, 0.9034375, 0.903828125, 0.90421875, 0.904609375, 0.905, 0.90578125, 0.9065625, 0.908125, 0.9096875, 0.91046875, 0.91125, 0.91203125, 0.9128125, 0.91359375, 0.914375, 0.91515625, 0.9159375, 0.91671875, 0.9175, 0.91828125, 0.9190625, 0.91984375, 0.920625, 0.92140625, 0.9221875, 0.92296875, 0.92375, 0.92453125, 0.9253125, 0.92609375, 0.926875, 0.92765625, 0.9284375, 0.92921875, 0.93, 0.93078125, 0.9315625, 0.93234375, 0.933125, 0.93390625, 0.9346875, 0.93546875, 0.93625, 0.93703125, 0.9378125, 0.93859375, 0.939375, 0.94015625, 0.9409375, 0.94171875, 0.9425, 0.94328125, 0.9440625, 0.94484375, 0.945625, 0.9471875, 0.94875, 0.9503125, 0.951875, 0.9534375, 0.955, 0.9565625, 0.958125, 0.9596875, 0.96125, 0.9628125, 0.964375, 0.9659375, 0.9675, 0.9690625, 0.970625, 0.9721875, 0.97375, 0.9753125, 0.976875, 0.98, 0.983125, 0.98625, 0.989375, 0.9925, 0.995625, 0.99875, 1.001875, 1.005, 1.008125, 1.01125, 1.014375, 1.0175, 1.02375, 1.03, 1.03625, 1.0425, 1.04875, 1.055, 1.06125, 1.0675, 1.08, 1.0925, 1.105, 1.1175, 1.13, 1.1425, 1.155, 1.18, 1.205, 1.23, 1.28, 1.33, 1.38, 1.43, 1.48, 1.53, 1.58, 1.63, 1.68, 1.73, 1.78, 1.83, 1.88, 1.93, 1.98, 2.03, 2.08, 2.13, 2.18, 2.23, 2.28, 2.33, 2.38, 2.43, 2.48, 2.53, 2.58, 2.63, 2.68, 2.73, 2.78, 2.83, 2.83, 2.88, 2.88005],
      "fY" : [0, 0, 0, 0, 0.0824194066507088, 0.129188781373215, 0.191047912127287, 0.276019462125251, 0.340549050463667, 0.394804220194604, 0.485835483536662, 0.631012257761601, 0.750596114911147, 0.952262985651835, 1.1293072216694, 1.46391006785463, 1.63892231847518, 1.83034152527746, 2.0487732360933, 2.17240947400159, 2.30862852407987, 2.46026525353758, 2.63081864367658, 2.82465843492887, 3.04730572224849, 3.17156454202795, 3.30581925323029, 3.45128069377126, 3.60933470135825, 3.78157267676961, 3.96982832830522, 4.17622201510275, 4.40321446520624, 4.65367209888625, 4.93094676480338, 5.23897342829036, 5.40593689244343, 5.58239027573557, 5.76904751255776, 5.96668686053155, 6.17615757751385, 6.39838735952208, 6.63439062888828, 6.88527777131562, 7.15226543023047, 7.43668797661036, 7.74001028186906, 8.06384192971091, 8.4099530091235, 8.78029163340796, 9.17700332727994, 9.60245241269615, 10.0592455000937, 10.5502571495263, 10.8095733075296, 11.0786576979718, 11.3579577320765, 11.647943144252, 11.9491070179138, 12.2619668271481, 12.5870654873253, 12.9249724060424, 13.2762845237393, 13.641627330937, 14.0216558462381, 14.4170555359425, 14.8285431523056, 15.2568674630185, 15.7028098393358, 16.1671846643353, 16.6508395159593, 17.1546550716584, 17.6795446725406, 18.2264534748104, 18.7963571048654, 19.3902597216363, 20.0091913755252, 20.6542045376234, 21.326369655777, 22.0267695756498, 22.7564926453956, 23.5166243022686, 24.3082369189839, 25.1323776676643, 25.9900541408278, 26.8822174534971, 27.8097425399958, 28.7734053557005, 29.2689974653157, 29.7738567008935, 30.2880399658613, 30.8115924045023, 31.3445462559497, 31.8869196442102, 32.4387153038109, 32.9999192411467, 33.5704993321701, 34.1504038576979, 35.3378721519252, 36.5614591077695, 37.8198829724082, 39.1113894954816, 40.4336944820057, 41.783926040914, 43.1585683287853, 44.5534090413642, 45.9634933736676, 48.805656004862, 50.2238545491258, 51.6295460531375, 53.0138399751999, 54.3671607294764, 55.0290502762123, 55.6793470876763, 56.3167111716735, 56.9397842395103, 57.5471956012181, 58.1375685212544, 58.7095269989102, 59.261702928625, 59.7927435864436, 60.3013193801289, 60.78613179223, 61.245921437915, 61.6794761528669, 62.0856390212302, 62.4633162497147, 62.8114847916894, 63.1291996245938, 63.4156005853706, 63.6699186719385, 63.8914817239903, 64.0797194035612, 64.2341674047568, 64.3544708325943, 64.4403867028525, 64.4917855279065, 64.5086519673979, 64.4910845369469, 64.439294382588, 64.3536031428481, 64.2344399340416, 64.0823375071008, 63.8979276358125, 63.6819358064255, 63.435175287047, 63.1585406619073, 62.8530009203558, 62.5195921933314, 62.1594102310576, 61.7736027149251, 61.3633614940618, 60.9299148331341, 60.4745197526412, 59.9984545365972, 59.5030114752459, 58.9894899025732, 58.4591895800756, 57.9134044697492, 57.3534169307561, 56.7804923659067, 56.1958743361031, 55.6007801533632, 54.9963969560749, 53.7643410034527, 52.5084808679337, 49.9571206735505, 47.3987155557107, 46.1313314477412, 44.8781306264666, 43.643015854176, 42.4292798636234, 41.2396528143548, 40.0763519852285, 38.9411319907572, 37.8353341817533, 36.7599342238371, 35.7155871353062, 34.7026693075421, 33.7213172283577, 32.7714627851674, 31.8528651452906, 30.965139300217, 30.1077814243362, 29.2801912412439, 28.481691616582, 27.7115456091892, 26.9689712153133, 26.2531540363935, 25.5632580916077, 24.8984349836822, 24.2578316117166, 23.6405966089721, 23.0458856674824, 22.4728658954866, 21.920719338449, 21.3886457800552, 20.8758649262128, 20.381618062808, 19.9051692668015, 19.4458062401698, 19.0028408271626, 18.5756092673035, 18.163472229427, 17.7658146657552, 17.3820455194847, 17.0115973145188, 16.6539256517514, 16.3085086326374, 15.974846227595, 15.6524596040257, 15.3408904263603, 15.0397001384863, 14.7484692371536, 14.1942984781282, 13.6753756298426, 13.1889571718325, 12.7325368666333, 12.3038252597421, 11.9007305395616, 11.5213408146984, 11.163907806943, 10.8268319192323, 10.5086486132698, 10.2080160170872, 9.92370367561112, 9.65458235503842, 9.39961481288084, 9.15784744876817, 8.92840275565434, 8.71047249637098, 8.50331153610663, 8.30623226707982, 8.1185995672333, 7.76936888790219, 7.45142544150589, 7.16116452413477, 6.89547663171614, 6.65166984919331, 6.42740567377256, 6.22064577112238, 6.02960765168564, 5.85272764557449, 5.68862986752312, 5.5361001136329, 5.39406383185675, 5.26156746855709, 5.02189253877943, 4.81132025976513, 4.62522995741637, 4.45987849410419, 4.31220836035797, 4.17970274280391, 4.06027495734869, 3.95218329324104, 3.76438362159225, 3.60708629424175, 3.47358013680916, 3.35888461914617, 3.25924046475765, 3.17176705206773, 3.09422702046277, 2.96227203771518, 2.85314591132878, 2.76016046577983, 2.60593523575516, 2.47743058099011, 2.36322724310409, 2.25708554921744, 2.15547047381837, 2.05634917663393, 1.95856434822639, 1.86148863078892, 1.76482500374481, 1.66848696978048, 1.57252429903665, 1.47707575870807, 1.38233834028826, 1.28854685180011, 1.19596017798545, 1.10485191922447, 1.01550395774031, 0.928202011316659, 0.843232554591455, 0.760880692119771, 0.681428700149986, 0.605155041865112, 0.532333719819844, 0.463233869474313, 0.398119525433345, 0.337249511332281, 0.280877417939848, 0.229251643748298, 0.182615479283016, 0.141207221398907, 0.105260307497252, 0.0750034622824211, 0.0750034622824211, 0.0750034622824211, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_Norm[m24cPVM]3",
        "fTitle" : "Projection of Fit1D FitBW0",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 302,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 300,
          "fXmin" : 0.34994,
          "fXmax" : 3.11006,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 70.9595171641377,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 70.9595171641377,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitBW0",
      "_ymin" : 0,
      "_ymax" : 64.5086519673979,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1000",
      "fTitle" : "Histogram of ds_1000_plot__m24cPVM",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0.75,
      "fNpoints" : 44,
      "fX" : [0.655, 0.705, 0.755, 0.805, 0.855, 0.905, 0.955, 1.005, 1.055, 1.105, 1.155, 1.205, 1.255, 1.305, 1.355, 1.405, 1.455, 1.505, 1.555, 1.605, 1.655, 1.705, 1.755, 1.805, 1.855, 1.905, 1.955, 2.005, 2.055, 2.105, 2.155, 2.205, 2.255, 2.305, 2.355, 2.405, 2.455, 2.505, 2.555, 2.605, 2.655, 2.705, 2.755, 2.805],
      "fY" : [2.26757097244263, -1.0600118637085, 4.3634786605835, 3.3632664680481, 17.3454208374023, 67.7650680541992, -0.827395915985107, 3.70412588119507, 4.80891847610474, 5.96499633789062, -2.3834080696106, -3.38526368141174, 3.59986662864685, 1.61799383163452, 1.35090231895447, -0.636759281158447, -1.13812339305878, 8.43445491790771, -0.738588750362396, 2.44480419158936, 6.25446844100952, 7.93705463409424, 5.44270801544189, 1.68774724006653, 5.79579591751099, 1.84532403945923, -4.22180080413818, -2.53148341178894, 5.11755514144897, 7.66703128814697, 1.2946949005127, 0.178938865661621, -3.17205119132996, 2.69574737548828, 0.50740385055542, 0.134781837463379, -2.37016463279724, 0.608166038990021, 2.00029540061951, -2.82204270362854, -2.9703094959259, 0.151149198412895, 0, -0.230248540639877],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_h_ds_10003001",
        "fTitle" : "Histogram of ds_1000_plot__m24cPVM",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 0.41,
          "fXmax" : 3.05,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : -15.9210081352494,
          "fXmax" : 87.2297015993833,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 87.2297015993833,
        "fMinimum" : -15.9210081352494,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025],
      "fEXhigh" : [0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025],
      "fEYlow" : [3.13343409326627, 2.59549109702185, 5.4218517591912, 5.01931041342383, 7.95236977701254, 10.8687410672981, 4.48638158961368, 4.73133003648721, 4.63055382851319, 5.15824912122123, 3.25332151714982, 3.80420407686736, 4.15408045427153, 4.19342461352736, 5.04083999156803, 4.85693500580721, 4.39914203492231, 4.99535380904977, 3.89690488835243, 5.14956289824435, 4.46877738484381, 4.97237118814488, 3.57598918342139, 4.28858161691439, 5.04264403304063, 4.21092444375539, 3.10331485322518, 1.95940348339242, 3.91438421989028, 3.97590922820139, 2.70576955834958, 2.87167966253874, 2.58272185526459, 2.36819213109328, 2.77766554572882, 2.62575939854048, 1.20852610408667, 2.15477061134105, 1.52266917529196, 1.34141817782465, 1.36243293822877, 0.151149196427559, 0, 0.230248541862613],
      "fEYhigh" : [3.13343409326627, 2.59549109702185, 5.4218517591912, 5.01931041342383, 7.95236977701254, 10.8687410672981, 4.48638158961368, 4.73133003648721, 4.63055382851319, 5.15824912122123, 3.25332151714982, 3.80420407686736, 4.15408045427153, 4.19342461352736, 5.04083999156803, 4.85693500580721, 4.39914203492231, 4.99535380904977, 3.89690488835243, 5.14956289824435, 4.46877738484381, 4.97237118814488, 3.57598918342139, 4.28858161691439, 5.04264403304063, 4.21092444375539, 3.10331485322518, 1.95940348339242, 3.91438421989028, 3.97590922820139, 2.70576955834958, 2.87167966253874, 2.58272185526459, 2.36819213109328, 2.77766554572882, 2.62575939854048, 1.20852610408667, 2.15477061134105, 1.52266917529196, 1.34141817782465, 1.36243293822877, 0.151149196427559, 0, 0.230248541862613],
      "_yAxisLabel" : "Events \/ ( 0.05 )",
      "_ymin" : -7.32511565736337,
      "_ymax" : 78.6338091214973,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.05,
      "_nSigma" : 1,
      "_entries" : 147.531216815114,
      "_rawEntries" : -1
    }, {"$ref":8}],
    "opt" : ["", "", "FUNCSAME", "l", "fl", "l", "zp", "AXISSAME"]
  },
  "fExecs" : null,
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 164,
  "fWindowTopY" : 187,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig5b.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.06,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 0.988433734965716,
  "fY1" : -10.1219511497046,
  "fX2" : 1.08481927727715,
  "fY2" : 32.5609755748523,
  "fXtoAbsPixelk" : -10254.9999350802,
  "fXtoPixelk" : -10254.9999350802,
  "fXtoPixel" : 10374.9999846332,
  "fYtoAbsPixelk" : 610.285765128694,
  "fYtoPixelk" : 610.285765128694,
  "fYtoPixel" : -18.7428571888379,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 0.988433734965716,
  "fPixeltoXk" : 0.988433734965716,
  "fPixeltoX" : 9.63855423114353e-5,
  "fAbsPixeltoYk" : 32.5609755748523,
  "fPixeltoYk" : -10.1219511497046,
  "fPixeltoY" : -0.053353658405696,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 1,
  "fUymin" : -5,
  "fUxmax" : 1.08,
  "fUymax" : 30,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 1,
      "fY1" : -5,
      "fX2" : 1.08,
      "fY2" : 30,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_12882fb0",
      "fTitle" : "A RooPlot of \"1*min\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 305,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 2048,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : -304,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.025,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 303,
        "fXmin" : 0.988,
        "fXmax" : 2.2,
        "fXbins" : [],
        "fFirst" : 4,
        "fLast" : 23,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : -507,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.01,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 3,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 30,
      "fMinimum" : -5,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 23.161975390581, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_ZCcAGf_Norm[mKK]_Comp[pspol_uzYhyP]",
      "fTitle" : "Projection of Fit1D FitBWC",
      "fLineColor" : 1,
      "fLineStyle" : 15,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 356,
      "fX" : [0.983996, 0.984, 0.988, 0.988125, 0.98825, 0.988375, 0.9885, 0.988625, 0.98875, 0.989, 0.98925, 0.9895, 0.98975, 0.99, 0.99025, 0.9905, 0.99075, 0.991, 0.9915, 0.992, 0.9925, 0.993, 0.9935, 0.994, 0.9945, 0.995, 0.9955, 0.996, 0.9965, 0.997, 0.998, 0.999, 1, 1.001, 1.002, 1.003, 1.004, 1.005, 1.006, 1.007, 1.008, 1.009, 1.01, 1.011, 1.012, 1.014, 1.016, 1.018, 1.02, 1.022, 1.024, 1.026, 1.028, 1.03, 1.032, 1.034, 1.036, 1.038, 1.04, 1.042, 1.044, 1.046, 1.048, 1.05, 1.052, 1.054, 1.056, 1.06, 1.064, 1.068, 1.072, 1.076, 1.08, 1.084, 1.088, 1.092, 1.096, 1.1, 1.104, 1.108, 1.112, 1.116, 1.12, 1.124, 1.128, 1.132, 1.136, 1.14, 1.144, 1.148, 1.152, 1.156, 1.16, 1.164, 1.168, 1.172, 1.176, 1.18, 1.184, 1.188, 1.192, 1.196, 1.2, 1.204, 1.208, 1.212, 1.216, 1.22, 1.224, 1.228, 1.232, 1.236, 1.24, 1.244, 1.248, 1.252, 1.256, 1.26, 1.264, 1.268, 1.272, 1.276, 1.28, 1.284, 1.288, 1.292, 1.296, 1.3, 1.304, 1.308, 1.312, 1.316, 1.32, 1.324, 1.328, 1.332, 1.336, 1.34, 1.344, 1.348, 1.352, 1.356, 1.36, 1.364, 1.368, 1.372, 1.376, 1.38, 1.384, 1.388, 1.392, 1.396, 1.4, 1.404, 1.408, 1.412, 1.416, 1.42, 1.424, 1.428, 1.432, 1.436, 1.44, 1.444, 1.448, 1.452, 1.456, 1.46, 1.464, 1.468, 1.472, 1.476, 1.48, 1.484, 1.488, 1.492, 1.496, 1.5, 1.504, 1.508, 1.512, 1.516, 1.52, 1.524, 1.528, 1.532, 1.536, 1.54, 1.544, 1.548, 1.552, 1.556, 1.56, 1.564, 1.568, 1.572, 1.576, 1.58, 1.584, 1.588, 1.592, 1.596, 1.6, 1.604, 1.608, 1.612, 1.616, 1.62, 1.624, 1.628, 1.632, 1.636, 1.64, 1.644, 1.648, 1.652, 1.656, 1.66, 1.664, 1.668, 1.672, 1.676, 1.68, 1.684, 1.688, 1.692, 1.696, 1.7, 1.704, 1.708, 1.712, 1.716, 1.72, 1.724, 1.728, 1.732, 1.736, 1.74, 1.744, 1.748, 1.752, 1.756, 1.76, 1.764, 1.768, 1.772, 1.776, 1.78, 1.784, 1.788, 1.792, 1.796, 1.8, 1.804, 1.808, 1.812, 1.816, 1.82, 1.824, 1.828, 1.832, 1.836, 1.84, 1.844, 1.848, 1.852, 1.856, 1.86, 1.864, 1.868, 1.872, 1.876, 1.88, 1.884, 1.888, 1.892, 1.896, 1.9, 1.904, 1.908, 1.912, 1.916, 1.92, 1.924, 1.928, 1.932, 1.936, 1.94, 1.944, 1.948, 1.952, 1.956, 1.96, 1.964, 1.968, 1.972, 1.976, 1.98, 1.984, 1.988, 1.992, 1.996, 2, 2.004, 2.008, 2.012, 2.016, 2.02, 2.024, 2.028, 2.032, 2.036, 2.04, 2.044, 2.048, 2.052, 2.056, 2.06, 2.064, 2.068, 2.072, 2.076, 2.08, 2.084, 2.088, 2.092, 2.096, 2.1, 2.104, 2.108, 2.112, 2.116, 2.12, 2.124, 2.128, 2.132, 2.136, 2.14, 2.144, 2.148, 2.152, 2.156, 2.16, 2.164, 2.168, 2.172, 2.176, 2.18, 2.184, 2.188, 2.192, 2.196, 2.2, 2.2, 2.204, 2.204004],
      "fY" : [0, 0.0150252905922186, 0.0150252905922186, 0.0164123134410429, 0.0176901944200324, 0.018881107073205, 0.0200005929435586, 0.0210600457858546, 0.0220681137405216, 0.0239557263459376, 0.025703099587183, 0.0273371399953167, 0.0288770943329926, 0.0303372948446524, 0.0317287556538998, 0.033060158434997, 0.034338490760972, 0.0355694759498086, 0.0379076856759489, 0.040104733651161, 0.0421826889408866, 0.0441583732853113, 0.0460449590976636, 0.047852991228016, 0.0495910678061026, 0.0512663096914138, 0.0528846936244151, 0.0544512945432819, 0.0559704656242445, 0.0574459745616135, 0.0602787555437398, 0.0629715246215349, 0.0655415739992843, 0.0680028505998724, 0.0703667997065451, 0.0726429530977364, 0.0748393503654493, 0.0769628478630401, 0.0790193498918473, 0.0810139847997081, 0.082951241240757, 0.084835075093502, 0.0866689944131973, 0.088456127697825, 0.0901992793094487, 0.0935634988883371, 0.0967791465566263, 0.0998607437328399, 0.102820506259237, 0.105668829829453, 0.108414651157379, 0.111065721717778, 0.113628818637533, 0.116109909540904, 0.118514283084734, 0.120846653538148, 0.123111245457015, 0.125311862902992, 0.127451946526234, 0.129534621019349, 0.131562734859449, 0.133538893819493, 0.13546548940489, 0.137344723125884, 0.13917862732907, 0.140969083167258, 0.142717836174974, 0.146096617405676, 0.149326697628482, 0.152418344935493, 0.155380615875842, 0.158221550833196, 0.160948330432236, 0.163567402097743, 0.166084583464805, 0.168505147628848, 0.170833893999388, 0.173075207631358, 0.175233109252352, 0.177311297715529, 0.179313186239517, 0.181241933516085, 0.183100470550486, 0.184891523931844, 0.186617636099884, 0.188281183070827, 0.189884390003097, 0.191429344917709, 0.192918010835223, 0.194352236548206, 0.195733766213152, 0.197064247917107, 0.198345241350634, 0.199578224699135, 0.200764600848313, 0.201905702985917, 0.203002799670498, 0.204057099428297, 0.205069754931218, 0.206041866801961, 0.206974487086473, 0.207868622428846, 0.208725236979488, 0.209545255063654, 0.210329563634236, 0.211079014529915, 0.211794426557384, 0.21247658741426, 0.213126255467443, 0.213744161400111, 0.21433100973913, 0.214887480273409, 0.215414229372656, 0.215911891215049, 0.216381078931443, 0.21682238567304, 0.217236385608725, 0.217623634857727, 0.217984672362696, 0.218320020707848, 0.218630186886367, 0.218915663020927, 0.219176927040801, 0.21941444331876, 0.219628663270683, 0.219820025920523, 0.219988958433089, 0.220135876616881, 0.220261185399029, 0.220365279274232, 0.220448542729438, 0.220511350645867, 0.220554068679857, 0.220577053623891, 0.220580653749085, 0.220565209130286, 0.220531051954863, 0.220478506816213, 0.220407890992876, 0.220319514714164, 0.220213681413059, 0.220090687967177, 0.219950824928442, 0.219794376742159, 0.219621621956056, 0.219432833419885, 0.219228278476085, 0.219008219142008, 0.218772912284178, 0.218522609784983, 0.218257558702235, 0.217978001421953, 0.217684175804735, 0.217376315326041, 0.217054649210702, 0.21671940256196, 0.216370796485285, 0.216009048207263, 0.21563437118977, 0.215246975239679, 0.214847066614304, 0.214434848122797, 0.214010519223679, 0.213574276118697, 0.213126311843163, 0.212666816352962, 0.21219597660835, 0.211713976654718, 0.211220997700436, 0.210717218191916, 0.210202813886027, 0.209677957919949, 0.209142820878616, 0.208597570859815, 0.208042373537067, 0.207477392220374, 0.20690278791492, 0.206318719377813, 0.205725343172951, 0.205122813724092, 0.204511283366187, 0.203890902395063, 0.203261819115514, 0.202624179887861, 0.201978129173047, 0.201323809576321, 0.200661361889567, 0.199990925132325, 0.19931263659157, 0.198626631860271, 0.197933044874799, 0.197232007951216, 0.196523651820485, 0.19580810566265, 0.195085497140011, 0.194355952429345, 0.193619596253191, 0.19287655191025, 0.192126941304915, 0.191370884975977, 0.19060850212452, 0.189839910641049, 0.189065227131867, 0.188284566944729, 0.187498044193799, 0.186705771783937, 0.185907861434325, 0.18510442370148, 0.184295568001641, 0.183481402632576, 0.182662034794825, 0.181837570612381, 0.181008115152847, 0.180173772447074, 0.1793346455083, 0.178490836350808, 0.177642446008109, 0.176789574550685, 0.175932321103277, 0.175070783861758, 0.174205060109592, 0.173335246233889, 0.172461437741076, 0.171583729272189, 0.170702214617805, 0.169816986732614, 0.168928137749655, 0.168035758994209, 0.167139940997379, 0.166240773509348, 0.165338345512337, 0.164432745233265, 0.163524060156119, 0.162612377034053, 0.161697781901201, 0.160780360084242, 0.159860196213697, 0.158937374234983, 0.15801197741922, 0.157084088373807, 0.156153789052764, 0.155221160766856, 0.154286284193493, 0.153349239386429, 0.152410105785242, 0.151468962224629, 0.150525886943493, 0.149580957593847, 0.148634251249537, 0.147685844414775, 0.146735813032505, 0.145784232492597, 0.14483117763987, 0.143876722781961, 0.14292094169703, 0.141963907641309, 0.141005693356513, 0.140046371077088, 0.139086012537331, 0.138124688978363, 0.137162471154966, 0.136199429342292, 0.135235633342443, 0.134271152490917, 0.133306055662941, 0.13234041127968, 0.131374287314325, 0.130407751298075, 0.129440870326001, 0.1284737110628, 0.127506339748451, 0.126538822203756, 0.12557122383579, 0.124603609643242, 0.123636044221666, 0.122668591768637, 0.121701316088809, 0.120734280598889, 0.11976754833252, 0.118801181945075, 0.117835243718372, 0.116869795565302, 0.115904899034377, 0.114940615314202, 0.113977005237866, 0.11301412928726, 0.112052047597317, 0.11109081996019, 0.110130505829344, 0.109171164323593, 0.108212854231059, 0.107255634013072, 0.106299561808001, 0.105344695435022, 0.104391092397825, 0.103438809888261, 0.102487904789924, 0.101538433681683, 0.100590452841148, 0.0996440182480897, 0.0986991855877941, 0.0977560102543715, 0.0968145473540082, 0.0958748517081686, 0.0949369778567473, 0.0940009800611687, 0.0930669123074421, 0.0921348283091657, 0.0912047815104873, 0.0902768250890153, 0.0893510119586896, 0.0884273947726035, 0.087506025925788, 0.0865869575579481, 0.0856702415561634, 0.0847559295575426, 0.0838440729518434, 0.0829347228840485, 0.0820279302569075, 0.0811237457334373, 0.0802222197393895, 0.0793234024656777, 0.0784273438707728, 0.0775340936830606, 0.0766437014031672, 0.0757562163062494, 0.0748716874442536, 0.0739901636481402, 0.0731116935300787, 0.0722363254856095, 0.071364107695777, 0.0704950881292304, 0.0696293145442974, 0.0687668344910263, 0.0679076953132026, 0.0670519441503345, 0.0661996279396136, 0.0653507934178464, 0.0645054871233617, 0.0636637553978889, 0.0628256443884138, 0.0619912000490067, 0.0611604681426282, 0.0603334942429076, 0.0595103237359013, 0.0586910018218237, 0.0578755735167587, 0.0570640836543454, 0.0562565768874444, 0.0554530976897792, 0.0546536903575589, 0.0538583990110776, 0.0530672675962946, 0.0530672675962946, 0.0530672675962946, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_ZCcAGf_Norm[mKK]_Comp[pspol_uzYhyP]4",
        "fTitle" : "Projection of Fit1D FitBWC",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 358,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 356,
          "fXmin" : 0.8619952,
          "fXmax" : 2.3260048,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 0.242638719123994,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 0.242638719123994,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitBWC",
      "_ymin" : 0,
      "_ymax" : 0.220580653749085,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_ZCcAGf_Norm[mKK]_Comp[rbw_XPEVXH]",
      "fTitle" : "Projection of Fit1D FitBWC",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 454,
      "fX" : [0.988, 0.988, 0.992, 0.996, 0.998, 1, 1.002, 1.003, 1.004, 1.005, 1.006, 1.0065, 1.007, 1.0075, 1.008, 1.0085, 1.009, 1.0095, 1.01, 1.01025, 1.0105, 1.01075, 1.011, 1.01125, 1.0115, 1.01175, 1.012, 1.01225, 1.0125, 1.01275, 1.013, 1.013125, 1.01325, 1.013375, 1.0135, 1.013625, 1.01375, 1.013875, 1.014, 1.014125, 1.01425, 1.014375, 1.0145, 1.014625, 1.01475, 1.014875, 1.015, 1.015125, 1.01525, 1.015375, 1.0155, 1.015625, 1.01575, 1.015875, 1.016, 1.016125, 1.01625, 1.016375, 1.0165, 1.016625, 1.01675, 1.016875, 1.017, 1.017125, 1.01725, 1.017375, 1.0175, 1.017625, 1.01775, 1.017875, 1.018, 1.01825, 1.018375, 1.0185, 1.018625, 1.01875, 1.018875, 1.019, 1.019125, 1.01925, 1.019375, 1.0195, 1.019625, 1.01975, 1.019875, 1.02, 1.020125, 1.02025, 1.020375, 1.0205, 1.020625, 1.02075, 1.020875, 1.021, 1.021125, 1.02125, 1.021375, 1.0215, 1.021625, 1.02175, 1.021875, 1.022, 1.022125, 1.02225, 1.022375, 1.0225, 1.022625, 1.02275, 1.022875, 1.023, 1.023125, 1.02325, 1.023375, 1.0235, 1.023625, 1.02375, 1.023875, 1.024, 1.024125, 1.02425, 1.024375, 1.0245, 1.024625, 1.02475, 1.024875, 1.025, 1.025125, 1.02525, 1.025375, 1.0255, 1.025625, 1.02575, 1.026, 1.02625, 1.0265, 1.02675, 1.027, 1.02725, 1.0275, 1.02775, 1.028, 1.02825, 1.0285, 1.02875, 1.029, 1.0295, 1.03, 1.0305, 1.031, 1.0315, 1.032, 1.0325, 1.033, 1.034, 1.035, 1.036, 1.037, 1.038, 1.039, 1.04, 1.042, 1.044, 1.046, 1.048, 1.052, 1.056, 1.06, 1.064, 1.068, 1.072, 1.076, 1.08, 1.084, 1.088, 1.092, 1.096, 1.1, 1.104, 1.108, 1.112, 1.116, 1.12, 1.124, 1.128, 1.132, 1.136, 1.14, 1.144, 1.148, 1.152, 1.156, 1.16, 1.164, 1.168, 1.172, 1.176, 1.18, 1.184, 1.188, 1.192, 1.196, 1.2, 1.204, 1.208, 1.212, 1.216, 1.22, 1.224, 1.228, 1.232, 1.236, 1.24, 1.244, 1.248, 1.252, 1.256, 1.26, 1.264, 1.268, 1.272, 1.276, 1.28, 1.284, 1.288, 1.292, 1.296, 1.3, 1.304, 1.308, 1.312, 1.316, 1.32, 1.324, 1.328, 1.332, 1.336, 1.34, 1.344, 1.348, 1.352, 1.356, 1.36, 1.364, 1.368, 1.372, 1.376, 1.38, 1.384, 1.388, 1.392, 1.396, 1.4, 1.404, 1.408, 1.412, 1.416, 1.42, 1.424, 1.428, 1.432, 1.436, 1.44, 1.444, 1.448, 1.452, 1.456, 1.46, 1.464, 1.468, 1.472, 1.476, 1.48, 1.484, 1.488, 1.492, 1.496, 1.5, 1.504, 1.508, 1.512, 1.516, 1.52, 1.524, 1.528, 1.532, 1.536, 1.54, 1.544, 1.548, 1.552, 1.556, 1.56, 1.564, 1.568, 1.572, 1.576, 1.58, 1.584, 1.588, 1.592, 1.596, 1.6, 1.604, 1.608, 1.612, 1.616, 1.62, 1.624, 1.628, 1.632, 1.636, 1.64, 1.644, 1.648, 1.652, 1.656, 1.66, 1.664, 1.668, 1.672, 1.676, 1.68, 1.684, 1.688, 1.692, 1.696, 1.7, 1.704, 1.708, 1.712, 1.716, 1.72, 1.724, 1.728, 1.732, 1.736, 1.74, 1.744, 1.748, 1.752, 1.756, 1.76, 1.764, 1.768, 1.772, 1.776, 1.78, 1.784, 1.788, 1.792, 1.796, 1.8, 1.804, 1.808, 1.812, 1.816, 1.82, 1.824, 1.828, 1.832, 1.836, 1.84, 1.844, 1.848, 1.852, 1.856, 1.86, 1.864, 1.868, 1.872, 1.876, 1.88, 1.884, 1.888, 1.892, 1.896, 1.9, 1.904, 1.908, 1.912, 1.916, 1.92, 1.924, 1.928, 1.932, 1.936, 1.94, 1.944, 1.948, 1.952, 1.956, 1.96, 1.964, 1.968, 1.972, 1.976, 1.98, 1.984, 1.988, 1.992, 1.996, 2, 2.004, 2.008, 2.012, 2.016, 2.02, 2.024, 2.028, 2.032, 2.036, 2.04, 2.044, 2.048, 2.052, 2.056, 2.06, 2.064, 2.068, 2.072, 2.076, 2.08, 2.084, 2.088, 2.092, 2.096, 2.1, 2.104, 2.108, 2.112, 2.116, 2.12, 2.124, 2.128, 2.132, 2.136, 2.14, 2.144, 2.148, 2.152, 2.156, 2.16, 2.164, 2.168, 2.172, 2.176, 2.18, 2.184, 2.188, 2.192, 2.196, 2.2, 2.2, 2.2],
      "fY" : [3.4271508801687e-4, 0, 0.00846302745665361, 0.0287217523410297, 0.0463272630281373, 0.0720425901420955, 0.110142655899332, 0.135955573575481, 0.167999036732722, 0.208158915026148, 0.259059663233375, 0.289645731139675, 0.324429082816942, 0.364144002832971, 0.409686465285987, 0.462157606594105, 0.522921129007378, 0.593679846246341, 0.676578816407257, 0.723405724134876, 0.774345817034437, 0.829862790747647, 0.890484871854487, 0.956815496534795, 1.0295460247596, 1.10947092349583, 1.1975059519053, 1.29471000426672, 1.40231141718007, 1.52173973169834, 1.65466412330757, 1.72678575738896, 1.80303997655733, 1.88372518715215, 1.96916538605414, 2.05971262172729, 2.15574970218595, 2.2576931720881, 2.36599658181046, 2.48115407145771, 2.60370429202054, 2.734234683972, 2.87338612997948, 3.02185799244697, 3.18041353742859, 3.34988573290463, 3.53118338995848, 3.72529758806893, 3.93330828794998, 4.15639098380515, 4.39582317730889, 4.65299036275407, 4.92939108997844, 5.22664051092382, 5.5464716074526, 5.89073303151873, 6.26138215246145, 6.66047148886794, 7.09012619580971, 7.55250968053409, 8.04977374221891, 8.58398890832349, 9.1570499425829, 9.77055095536502, 10.4256243642223, 11.1227384461585, 11.8614498365685, 12.6401106359301, 13.4555354423085, 14.3026422544318, 15.1740931156049, 16.947579472056, 17.8213474292921, 18.6630648522251, 19.4523721108895, 20.1676341694823, 20.7871610019468, 21.2906983821653, 21.6610325727458, 21.8854927812985, 21.9571161733089, 21.875276812578, 21.6456693597663, 21.279658073599, 20.7931169873924, 20.2049656085207, 19.5356286753587, 18.8056208234554, 18.0343951912805, 17.2395222661473, 16.4362011293209, 15.6370606061106, 14.8521848728736, 14.0892931443427, 13.354010033268, 12.6501760548024, 11.9801620298331, 11.3451640864031, 10.7454663148645, 10.1806656527989, 9.64985856429047, 9.15179206273873, 8.68498315974119, 8.2478113836582, 7.83858897217747, 7.45561297028809, 7.09720293716691, 6.76172739445543, 6.44762159890204, 6.15339872754228, 5.87765613669057, 5.61907799866108, 5.37643532755769, 5.14858416997517, 4.93446254946625, 4.73308660687126, 4.54354626444881, 4.36500065377114, 4.19667348007336, 4.03784844467354, 3.88786480866097, 3.74611315237298, 3.61203136398717, 3.48510087509464, 3.36484314997775, 3.25081642745893, 3.14261270878126, 3.03985498139532, 2.94219466628833, 2.84930927524275, 2.76090026385845, 2.67669106612709, 2.51986510714354, 2.37699387830195, 2.24649141392033, 2.12698475274491, 2.01728173911125, 1.91634409811066, 1.82326488336947, 1.73724954872304, 1.65760002475884, 1.58370128978109, 1.51501001478306, 1.45104493622482, 1.39137867135747, 1.28346160381567, 1.18867628356669, 1.1049479661256, 1.03059538506761, 0.964245066986715, 0.904766458782125, 0.85122234383015, 0.802830600485345, 0.718979153312956, 0.649075316831634, 0.590108367759825, 0.539844537961283, 0.496597790232914, 0.459075747571764, 0.426273924817366, 0.371829707875229, 0.328655963665639, 0.293723285155509, 0.264970518586607, 0.220633623496792, 0.188226350858893, 0.163626664217249, 0.14438281096448, 0.128955211076047, 0.116333370983412, 0.105829237724016, 0.0969595540190722, 0.0893757789706701, 0.0828207000275132, 0.0771006607027617, 0.0720672602492119, 0.0676049829888997, 0.0636226445689353, 0.0600473567473517, 0.0568201911961879, 0.0538930125473346, 0.0512261307415179, 0.0487865369659505, 0.0465465615541283, 0.0444828412027122, 0.0425755158150703, 0.0408075978125061, 0.0391644723895888, 0.0376334981900491, 0.0362036857179536, 0.0348654364508122, 0.0336103297421293, 0.0324309476367109, 0.0313207299803267, 0.0302738539006119, 0.0292851330197047, 0.0283499327389265, 0.0274640986894442, 0.0266238960267447, 0.0258259577022164, 0.025067240202753, 0.0243449855318143, 0.0236566884298927, 0.0230000680117405, 0.0223730431418512, 0.0217737109860778, 0.0212003282717052, 0.0206512948652853, 0.0201251393405796, 0.0196205062607955, 0.0191361449421031, 0.0186708995009076, 0.0182237000168692, 0.0177935546683262, 0.017379542717433, 0.0169808082397036, 0.0165965545073049, 0.0162260389478467, 0.015868568610943, 0.01552349608378, 0.0151902158045727, 0.0148681607293441, 0.0145567993130749, 0.0142556327711101, 0.0139641925908753, 0.0136820382675632, 0.013408755240573, 0.0131439530101996, 0.0128872634164291, 0.0126383390637606, 0.0123968518777692, 0.0121624917807065, 0.0119349654748164, 0.0117139953232576, 0.0114993183196006, 0.0112906851378058, 0.0110878592554293, 0.0108906161435387, 0.0106987425174796, 0.0105120356432124, 0.0103303026944602, 0.0101533601563675, 0.00998103327178222, 0.00981315552664036, 0.00964956817126257, 0.00949011977466602, 0.00933466580925965, 0.00918306826352832, 0.0090351952805251, 0.00889092082018355, 0.0087501243436348, 0.00861269051787168, 0.00847850893924287, 0.0083474738743887, 0.00821948401734621, 0.00809444226165582, 0.00797225548639814, 0.00785283435517579, 0.00773609312713416, 0.00762194947918708, 0.00751032433867858, 0.0074011417257722, 0.00729432860491332, 0.00718981474476037, 0.00708753258602613, 0.0069874171167123, 0.00688940575425875, 0.00679343823416396, 0.00669945650466566, 0.00660740462709986, 0.00651722868158424, 0.0064288766776966, 0.0063422984698422, 0.00625744567702525, 0.00617427160675947, 0.00609273118287023, 0.00601278087695854, 0.00593437864331153, 0.00585748385705908, 0.00578205725538927, 0.00570806088164764, 0.00563545803215643, 0.00556421320560087, 0.00549429205483908, 0.00542566134100124, 0.00535828888975237, 0.00529214354960062, 0.0052271951521405, 0.00516341447412707, 0.00510077320128366, 0.00503924389375133, 0.00497879995309412, 0.00491941559077889, 0.00486106579805367, 0.00480372631715256, 0.00474737361375991, 0.00469198485066983, 0.00463753786258119, 0.00458401113197137, 0.00453138376599559, 0.00447963547436114, 0.00442874654812919, 0.00437869783939907, 0.00432947074183259, 0.00428104717197829, 0.00423340955135755, 0.00418654078927676, 0.00414042426633141, 0.00409504381856997, 0.0040503837222871, 0.00400642867941716, 0.00396316380350082, 0.00392057460619859, 0.00387864698432676, 0.00383736720739243, 0.00379672190560516, 0.00375669805834458, 0.00371728298306354, 0.0036784643246081, 0.00364023004493606, 0.00360256841321697, 0.00356546799629728, 0.00352891764951496, 0.00349290650784893, 0.00345742397738913, 0.00342245972711382, 0.00338800368096144, 0.00335404601018458, 0.00332057712597482, 0.00328758767234712, 0.00325506851927323, 0.00322301075605422, 0.00319140568492229, 0.00316024481486297, 0.00312951985564861, 0.00309922271207523, 0.00306934547839435, 0.00303988043293238, 0.00301082003289035, 0.00298215690931678, 0.00295388386224723, 0.00292599385600409, 0.00289848001465049, 0.00287133561759253, 0.00284455409532428, 0.00281812902531009, 0.00279205412799927, 0.00276632326296804, 0.00274093042518424, 0.00271586974139016, 0.0026911354665993, 0.00266672198070275, 0.00264262378518151, 0.00261883549992058, 0.00259535186012155, 0.0025721677133099, 0.00254927801643382, 0.00252667783305126, 0.00250436233060209, 0.00248232677776257, 0.00246056654187895, 0.00243907708647784, 0.0024178539688504, 0.00239689283770804, 0.00237618943090706, 0.00235573957323992, 0.00233553917429095, 0.0023155842263543, 0.00229587080241198, 0.00227639505417016, 0.00225715321015156, 0.00223814157384232, 0.00221935652189141, 0.00220079450236094, 0.00218245203302562, 0.00216432569971988, 0.00214641215473111, 0.00212870811523742, 0.00211121036178864, 0.00209391573682909, 0.00207682114326085, 0.00205992354304625, 0.00204321995584825, 0.00202670745770771, 0.00201038317975623, 0.00199424430696351, 0.00197828807691824, 0.00196251177864139, 0.00194691275143093, 0.00193148838373702, 0.00191623611206686, 0.00190115341991807, 0.00188623783673998, 0.00187148693692181, 0.00185689833880705, 0.00184246970373325, 0.00182819873509638, 0.00181408317743914, 0.00180012081556247, 0.00178630947365956, 0.00177264701447173, 0.0017591313384656, 0.00174576038303077, 0.00173253212169761, 0.00171944456337449, 0.00170649575160384, 0.00169368376383666, 0.00168100671072478, 0.00166846273543046, 0.00165605001295293, 0.00164376674947114, 0.00163161118170255, 0.00161958157627735, 0.00160767622912769, 0.00159589346489157, 0.00158423163633096, 0.0015726891237637, 0.00156126433450893, 0.00154995570234551, 0.00153876168698332, 0.00152768077354676, 0.00151671147207047, 0.00150585231700668, 0.00149510186674406, 0.0014844587031376, 0.00147392143104936, 0.00146348867789976, 0.00145315909322908, 0.00144293134826901, 0.00143280413552386, 0.00142277616836131, 0.00141284618061229, 0.00140301292617999, 0.00139327517865747, 0.00138363173095388, 0.00137408139492902, 0.00136462300103594, 0.00135525539797145, 0.00134597745233433, 0.00133678804829103, 0.00132768608724872, 0.00131867048753538, 0.00130974018408694, 0.0013008941281411, 0.00129213128693782, 0.00128345064342625, 0.00127485119597791, 0.001266331958106, 0.00125789195819074, 0.00124953023921046, 0.00124124585847848, 0.00123303788738544, 0, 0.00123303788738544],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_ZCcAGf_Norm[mKK]_Comp[rbw_XPEVXH]5",
        "fTitle" : "Projection of Fit1D FitBWC",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 456,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 454,
          "fXmin" : 0.8668,
          "fXmax" : 2.3212,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 24.1528277906398,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 24.1528277906398,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitBWC",
      "_ymin" : 0,
      "_ymax" : 21.9571161733089,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_ZCcAGf_Norm[mKK]",
      "fTitle" : "Projection of Fit1D FitBWC",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 456,
      "fX" : [0.983996, 0.984, 0.988, 0.992, 0.996, 0.998, 1, 1.002, 1.003, 1.004, 1.005, 1.006, 1.0065, 1.007, 1.0075, 1.008, 1.0085, 1.009, 1.0095, 1.01, 1.01025, 1.0105, 1.01075, 1.011, 1.01125, 1.0115, 1.01175, 1.012, 1.01225, 1.0125, 1.01275, 1.013, 1.013125, 1.01325, 1.013375, 1.0135, 1.013625, 1.01375, 1.013875, 1.014, 1.014125, 1.01425, 1.014375, 1.0145, 1.014625, 1.01475, 1.014875, 1.015, 1.015125, 1.01525, 1.015375, 1.0155, 1.015625, 1.01575, 1.015875, 1.016, 1.016125, 1.01625, 1.016375, 1.0165, 1.016625, 1.01675, 1.016875, 1.017, 1.017125, 1.01725, 1.017375, 1.0175, 1.017625, 1.01775, 1.017875, 1.018, 1.01825, 1.018375, 1.0185, 1.018625, 1.01875, 1.018875, 1.019, 1.019125, 1.01925, 1.019375, 1.0195, 1.019625, 1.01975, 1.019875, 1.02, 1.020125, 1.02025, 1.020375, 1.0205, 1.020625, 1.02075, 1.020875, 1.021, 1.021125, 1.02125, 1.021375, 1.0215, 1.021625, 1.02175, 1.021875, 1.022, 1.022125, 1.02225, 1.022375, 1.0225, 1.022625, 1.02275, 1.022875, 1.023, 1.023125, 1.02325, 1.023375, 1.0235, 1.023625, 1.02375, 1.023875, 1.024, 1.024125, 1.02425, 1.024375, 1.0245, 1.024625, 1.02475, 1.024875, 1.025, 1.025125, 1.02525, 1.025375, 1.0255, 1.025625, 1.02575, 1.026, 1.02625, 1.0265, 1.02675, 1.027, 1.02725, 1.0275, 1.02775, 1.028, 1.02825, 1.0285, 1.02875, 1.029, 1.0295, 1.03, 1.0305, 1.031, 1.0315, 1.032, 1.0325, 1.033, 1.034, 1.035, 1.036, 1.037, 1.038, 1.039, 1.04, 1.042, 1.044, 1.046, 1.048, 1.052, 1.056, 1.06, 1.064, 1.068, 1.072, 1.076, 1.08, 1.084, 1.088, 1.092, 1.096, 1.1, 1.104, 1.108, 1.112, 1.116, 1.12, 1.124, 1.128, 1.132, 1.136, 1.14, 1.144, 1.148, 1.152, 1.156, 1.16, 1.164, 1.168, 1.172, 1.176, 1.18, 1.184, 1.188, 1.192, 1.196, 1.2, 1.204, 1.208, 1.212, 1.216, 1.22, 1.224, 1.228, 1.232, 1.236, 1.24, 1.244, 1.248, 1.252, 1.256, 1.26, 1.264, 1.268, 1.272, 1.276, 1.28, 1.284, 1.288, 1.292, 1.296, 1.3, 1.304, 1.308, 1.312, 1.316, 1.32, 1.324, 1.328, 1.332, 1.336, 1.34, 1.344, 1.348, 1.352, 1.356, 1.36, 1.364, 1.368, 1.372, 1.376, 1.38, 1.384, 1.388, 1.392, 1.396, 1.4, 1.404, 1.408, 1.412, 1.416, 1.42, 1.424, 1.428, 1.432, 1.436, 1.44, 1.444, 1.448, 1.452, 1.456, 1.46, 1.464, 1.468, 1.472, 1.476, 1.48, 1.484, 1.488, 1.492, 1.496, 1.5, 1.504, 1.508, 1.512, 1.516, 1.52, 1.524, 1.528, 1.532, 1.536, 1.54, 1.544, 1.548, 1.552, 1.556, 1.56, 1.564, 1.568, 1.572, 1.576, 1.58, 1.584, 1.588, 1.592, 1.596, 1.6, 1.604, 1.608, 1.612, 1.616, 1.62, 1.624, 1.628, 1.632, 1.636, 1.64, 1.644, 1.648, 1.652, 1.656, 1.66, 1.664, 1.668, 1.672, 1.676, 1.68, 1.684, 1.688, 1.692, 1.696, 1.7, 1.704, 1.708, 1.712, 1.716, 1.72, 1.724, 1.728, 1.732, 1.736, 1.74, 1.744, 1.748, 1.752, 1.756, 1.76, 1.764, 1.768, 1.772, 1.776, 1.78, 1.784, 1.788, 1.792, 1.796, 1.8, 1.804, 1.808, 1.812, 1.816, 1.82, 1.824, 1.828, 1.832, 1.836, 1.84, 1.844, 1.848, 1.852, 1.856, 1.86, 1.864, 1.868, 1.872, 1.876, 1.88, 1.884, 1.888, 1.892, 1.896, 1.9, 1.904, 1.908, 1.912, 1.916, 1.92, 1.924, 1.928, 1.932, 1.936, 1.94, 1.944, 1.948, 1.952, 1.956, 1.96, 1.964, 1.968, 1.972, 1.976, 1.98, 1.984, 1.988, 1.992, 1.996, 2, 2.004, 2.008, 2.012, 2.016, 2.02, 2.024, 2.028, 2.032, 2.036, 2.04, 2.044, 2.048, 2.052, 2.056, 2.06, 2.064, 2.068, 2.072, 2.076, 2.08, 2.084, 2.088, 2.092, 2.096, 2.1, 2.104, 2.108, 2.112, 2.116, 2.12, 2.124, 2.128, 2.132, 2.136, 2.14, 2.144, 2.148, 2.152, 2.156, 2.16, 2.164, 2.168, 2.172, 2.176, 2.18, 2.184, 2.188, 2.192, 2.196, 2.2, 2.2, 2.204, 2.204004],
      "fY" : [0, 0.0153680056802354, 0.0153680056802354, 0.0485677611078146, 0.0831730468843117, 0.106606018571877, 0.13758416414138, 0.180509455605877, 0.208598526673218, 0.242838387098171, 0.285121762889188, 0.338079013125222, 0.369669837717397, 0.40544306761665, 0.4461335295203, 0.492637706526744, 0.546057213706289, 0.60775620410088, 0.679437916593694, 0.763247810820454, 0.810525773355782, 0.861914044050005, 0.917876362869795, 0.978940999552313, 1.04571143230968, 1.11887906206121, 1.19923839567713, 1.28770523121475, 1.38533850087599, 1.49336657824572, 1.61321904045585, 1.74656509819639, 1.81889664552753, 1.89536017037554, 1.97625408324728, 2.0619023851415, 2.15265712859171, 2.24890112563403, 2.35105092490127, 2.4595600806988, 2.57492273701452, 2.69767754867768, 2.8284119599559, 2.96776685726787, 3.11644160672636, 3.27519947805235, 3.44487344285179, 3.62637231579313, 3.82068717990031, 4.02889799939319, 4.25218027194239, 4.49181150265144, 4.74917718920473, 5.02577588479462, 5.32322274468118, 5.64325075400923, 5.98770856797988, 6.35855355914478, 6.75783824926936, 7.18768779656961, 7.65026561140418, 8.14772349602951, 8.6821319809513, 9.25538583291927, 9.86907916528464, 10.5243443985524, 11.2216498126484, 11.9605520458598, 12.7394032015271, 13.555017880549, 14.4023140844588, 15.2739538593378, 17.0478166199271, 17.9217720730111, 18.7636765245436, 19.5531703472003, 20.2686185077935, 20.8883309828562, 21.3920535488351, 21.7625724708776, 21.9872169591092, 22.0590241815057, 21.9773682043352, 21.7479436907014, 21.3821149017496, 20.8957558731928, 20.30778611478, 19.6386303672377, 18.9088032684451, 18.1377579591801, 17.3430649290428, 16.5399232615639, 15.7409617842975, 14.9562646758246, 14.1935511530817, 13.4584458310027, 12.754789226904, 12.084952163817, 11.4501307719094, 10.8506091436391, 10.2859842186744, 9.75535246316761, 9.25746089256818, 8.79082652050522, 8.3538288773528, 7.94478020279463, 7.56197754379832, 7.20374046150199, 6.86843747949133, 6.55450385644207, 6.26045277130046, 5.98488158227517, 5.7264744635584, 5.484002431116, 5.25632153338886, 5.04236979576017, 4.84116336088526, 4.65179215282244, 4.47341530492852, 4.30525652420828, 4.1465995137347, 3.9967835363374, 3.85519917407962, 3.72128431685066, 3.5945203979392, 3.47442888331132, 3.36056801345937, 3.2525297912828, 3.1499372058751, 3.05244167985312, 2.95972072661582, 2.87147580336661, 2.78743034568782, 2.63093082886132, 2.48838466862047, 2.35820591156128, 2.23902160851603, 2.12963961571867, 2.02902166997524, 1.93626083644719, 1.85056258032927, 1.77122884339637, 1.69764461497182, 1.62926657690325, 1.56561347634383, 1.50625794107988, 1.39895862892952, 1.3047861931076, 1.22166596805063, 1.14791676402353, 1.0821651821668, 1.02328074186686, 0.970326297007766, 0.922519794548207, 0.839825806851105, 0.771062491758193, 0.71321961321684, 0.664063865990208, 0.621909653135906, 0.585465016815046, 0.5537258713436, 0.501364328894578, 0.460218698525087, 0.427262178975002, 0.400436007991497, 0.359812250825862, 0.330944187033867, 0.309723281622925, 0.293709508592961, 0.281373556011539, 0.271713986859254, 0.264050788557212, 0.257907884451309, 0.252943181068413, 0.248905283492318, 0.24560580833161, 0.2429011542486, 0.240680190620257, 0.238855753821287, 0.237358654462881, 0.236133377435704, 0.23513494606342, 0.234326601292004, 0.233678060897794, 0.233164197654012, 0.232764024273539, 0.232459905818167, 0.232236942730215, 0.232082483224812, 0.231985734738256, 0.231937451931105, 0.23192968436792, 0.231955571092764, 0.232009172335846, 0.23208533082864, 0.232179556886529, 0.232287932690203, 0.232407032167223, 0.232533853620662, 0.232665762828706, 0.23280044478869, 0.232935862631599, 0.233070222511302, 0.233201943493547, 0.233329631645977, 0.233452057671766, 0.233568137543462, 0.233676915685965, 0.233777550332728, 0.233869300740691, 0.233951515999926, 0.234023625215512, 0.234085128873564, 0.234135591231918, 0.23417463359977, 0.234201928390473, 0.234217193848429, 0.234220189365032, 0.234210711310543, 0.234188589318791, 0.234153682970147, 0.2341058788255, 0.234045087770145, 0.233971242631835, 0.233884296041793, 0.233784218511398, 0.233670996700652, 0.233544631857454, 0.233405138409228, 0.233252542690661, 0.233086881793198, 0.232908202523637, 0.232716560460563, 0.232512019098707, 0.232294649072343, 0.232064527449886, 0.231821737092669, 0.231566366071642, 0.231298507136415, 0.231018257231643, 0.230725717056272, 0.230420990661637, 0.23010418508481, 0.229775410013941, 0.229434777482697, 0.229082401591148, 0.228718398250751, 0.228342884951268, 0.227955980547707, 0.227557805065508, 0.227148479522418, 0.226728125765588, 0.226296866322607, 0.225854824265283, 0.225402123085091, 0.224938886579306, 0.22446523874694, 0.223981303693661, 0.223487205544946, 0.222983068366813, 0.222469016093491, 0.221945172461476, 0.221411660949451, 0.22086860472361, 0.220316126587923, 0.219754348938988, 0.219183393725063, 0.218603382408977, 0.218014435934599, 0.217416674696582, 0.216810218513127, 0.216195186601534, 0.215571697556313, 0.214939869329657, 0.214299819214092, 0.213651663827134, 0.21299551909779, 0.212331500254771, 0.211659721816263, 0.210980297581151, 0.210293340621576, 0.20959896327671, 0.20889727714767, 0.208188393093462, 0.207472421227886, 0.206749470917323, 0.206019650779319, 0.205283068681926, 0.204539831743711, 0.203790046334398, 0.203033818076083, 0.202271251844967, 0.201502451773579, 0.200727521253429, 0.199946562938065, 0.199159678746498, 0.198366969866951, 0.19756853676092, 0.196764479167496, 0.195954896107948, 0.195139885890515, 0.19431954611541, 0.193493973679996, 0.192663264784128, 0.191827514935632, 0.190986818955915, 0.190141270985683, 0.189290964490757, 0.188435992267972, 0.187576446451146, 0.186712418517112, 0.185843999291798, 0.184971278956348, 0.184094347053273, 0.183213292492627, 0.1823282035582, 0.181439167913714, 0.18054627260903, 0.17964960408634, 0.178749248186366, 0.177845290154528, 0.176937814647106, 0.176026905737373, 0.175112646921704, 0.174195121125654, 0.173274410710004, 0.172350597476769, 0.171423762675171, 0.170493987007564, 0.169561350635323, 0.168625933184684, 0.167687813752538, 0.166747070912174, 0.165803782718975, 0.164858026716064, 0.163909879939891, 0.162959418925772, 0.162006719713377, 0.161051857852152, 0.160094908406697, 0.159135945962081, 0.158175044629103, 0.157212278049497, 0.156247719401079, 0.155281441402835, 0.154313516319953, 0.153344015968803, 0.152373011721846, 0.151400574512505, 0.150426774839959, 0.149451682773895, 0.148475367959196, 0.147497899620573, 0.146519346567143, 0.14553977719695, 0.144559259501431, 0.143577861069822, 0.142595649093521, 0.141612690370382, 0.140629051308965, 0.139644797932728, 0.138659995884171, 0.137674710428921, 0.136689006459768, 0.135702948500649, 0.134716600710587, 0.133730026887565, 0.132743290472366, 0.131756454552355, 0.130769581865212, 0.129782734802621, 0.128795975413908, 0.127809365409633, 0.126822966165133, 0.125836838724027, 0.124851043801663, 0.123865641788529, 0.12288069275362, 0.121896256447758, 0.120912392306864, 0.119929159455202, 0.118946616708563, 0.117964822577423, 0.11698383527005, 0.116003712695574, 0.115024512467016, 0.114046291904281, 0.113069108037108, 0.112093017607986, 0.111118077075024, 0.110144342614796, 0.109171870125139, 0.108200715227919, 0.107230933271762, 0.106262579334747, 0.105295708227068, 0.104330374493658, 0.103366632416779, 0.102404536018587, 0.101444139063652, 0.100485495061454, 0.0995286572688432, 0.0985736786924738, 0.0976206120911994, 0.096669509978445, 0.0957204246245432, 0.0947734080590459, 0.0938285120730024, 0.0928857882212121, 0.0919452878244458, 0.0910070619716425, 0.0900711615220747, 0.0891376371074905, 0.0882065391342255, 0.087277917785291, 0.0863518230224342, 0.0854283045881744, 0.0845074120078123, 0.0835891945914164, 0.0826737014357828, 0.0817609814263728, 0.0808510832392244, 0.0799440553428433, 0.0790399460000673, 0.0781388032699113, 0.077240675009387, 0.076345608875303, 0.0754536523260399, 0.0745648526233078, 0.0736792568338785, 0.0727969118313009, 0.0719178642975917, 0.0710421607249097, 0.0701698474172063, 0.0693009704918601, 0.0684355758812883, 0.0675737093345426, 0.0667154164188823, 0.0658607425213332, 0.0650097328502232, 0.0641624324367048, 0.0633188861362554, 0.0624791386301636, 0.0616432344269946, 0.0608112178640424, 0.0599831331087615, 0.059159024160185, 0.0583389348503234, 0.0575229088455504, 0.05671098964797, 0.0559032205967693, 0.0550996448695561, 0.05430030548368, 0.05430030548368, 0.05430030548368, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_ZCcAGf_Norm[mKK]6",
        "fTitle" : "Projection of Fit1D FitBWC",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 458,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 456,
          "fXmin" : 0.8619952,
          "fXmax" : 2.3260048,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 24.2649265996563,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 24.2649265996563,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitBWC",
      "_ymin" : 0,
      "_ymax" : 22.0590241815057,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1000",
      "fTitle" : "Histogram of ds_1000_plot__mKK",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0.75,
      "fNpoints" : 303,
      "fX" : [0.99, 0.994, 0.998, 1.002, 1.006, 1.01, 1.014, 1.018, 1.022, 1.026, 1.03, 1.034, 1.038, 1.042, 1.046, 1.05, 1.054, 1.058, 1.062, 1.066, 1.07, 1.074, 1.078, 1.082, 1.086, 1.09, 1.094, 1.098, 1.102, 1.106, 1.11, 1.114, 1.118, 1.122, 1.126, 1.13, 1.134, 1.138, 1.142, 1.146, 1.15, 1.154, 1.158, 1.162, 1.166, 1.17, 1.174, 1.178, 1.182, 1.186, 1.19, 1.194, 1.198, 1.202, 1.206, 1.21, 1.214, 1.218, 1.222, 1.226, 1.23, 1.234, 1.238, 1.242, 1.246, 1.25, 1.254, 1.258, 1.262, 1.266, 1.27, 1.274, 1.278, 1.282, 1.286, 1.29, 1.294, 1.298, 1.302, 1.306, 1.31, 1.314, 1.318, 1.322, 1.326, 1.33, 1.334, 1.338, 1.342, 1.346, 1.35, 1.354, 1.358, 1.362, 1.366, 1.37, 1.374, 1.378, 1.382, 1.386, 1.39, 1.394, 1.398, 1.402, 1.406, 1.41, 1.414, 1.418, 1.422, 1.426, 1.43, 1.434, 1.438, 1.442, 1.446, 1.45, 1.454, 1.458, 1.462, 1.466, 1.47, 1.474, 1.478, 1.482, 1.486, 1.49, 1.494, 1.498, 1.502, 1.506, 1.51, 1.514, 1.518, 1.522, 1.526, 1.53, 1.534, 1.538, 1.542, 1.546, 1.55, 1.554, 1.558, 1.562, 1.566, 1.57, 1.574, 1.578, 1.582, 1.586, 1.59, 1.594, 1.598, 1.602, 1.606, 1.61, 1.614, 1.618, 1.622, 1.626, 1.63, 1.634, 1.638, 1.642, 1.646, 1.65, 1.654, 1.658, 1.662, 1.666, 1.67, 1.674, 1.678, 1.682, 1.686, 1.69, 1.694, 1.698, 1.702, 1.706, 1.71, 1.714, 1.718, 1.722, 1.726, 1.73, 1.734, 1.738, 1.742, 1.746, 1.75, 1.754, 1.758, 1.762, 1.766, 1.77, 1.774, 1.778, 1.782, 1.786, 1.79, 1.794, 1.798, 1.802, 1.806, 1.81, 1.814, 1.818, 1.822, 1.826, 1.83, 1.834, 1.838, 1.842, 1.846, 1.85, 1.854, 1.858, 1.862, 1.866, 1.87, 1.874, 1.878, 1.882, 1.886, 1.89, 1.894, 1.898, 1.902, 1.906, 1.91, 1.914, 1.918, 1.922, 1.926, 1.93, 1.934, 1.938, 1.942, 1.946, 1.95, 1.954, 1.958, 1.962, 1.966, 1.97, 1.974, 1.978, 1.982, 1.986, 1.99, 1.994, 1.998, 2.002, 2.006, 2.01, 2.014, 2.018, 2.022, 2.026, 2.03, 2.034, 2.038, 2.042, 2.046, 2.05, 2.054, 2.058, 2.062, 2.066, 2.07, 2.074, 2.078, 2.082, 2.086, 2.09, 2.094, 2.098, 2.102, 2.106, 2.11, 2.114, 2.118, 2.122, 2.126, 2.13, 2.134, 2.138, 2.142, 2.146, 2.15, 2.154, 2.158, 2.162, 2.166, 2.17, 2.174, 2.178, 2.182, 2.186, 2.19, 2.194, 2.198],
      "fY" : [1.92423272132874, -0.279519736766815, -0.470570921897888, -0.381877988576889, 2.05570697784424, 1.242067694664, 2.42875337600708, 14.0272569656372, 9.80375099182129, 2.48975467681885, 1.27113437652588, -0.622985899448395, 0.792209625244141, 1.75556004047394, 2.34906005859375, 1.14255392551422, -0.0434226915240288, -0.417008936405182, 1.86204314231873, -0.709484040737152, -0.277152866125107, 0.322653293609619, -0.0523029491305351, 1.31313383579254, -0.283714592456818, -0.636385798454285, -1.1040426492691, -0.131547838449478, 0, -0.401524990797043, 1.06194925308228, 1.14413547515869, 0.954352259635925, -0.240359500050545, 0.774726092815399, -0.283230006694794, 0.867490231990814, 2.27221441268921, 0.50138521194458, 3.44707751274109, 0.856305062770844, -0.286566436290741, -0.394563853740692, -0.0552011840045452, -0.291463017463684, 0.063361182808876, -0.529634177684784, 2.14829730987549, 1.1009726524353, -0.694995105266571, 1.06886625289917, 1.12481760978699, 0.66374009847641, -0.279847085475922, -0.557540535926819, 1.19921696186066, 3.5615496635437, -0.717842102050781, 0.790394604206085, 0.603940784931183, -0.230262398719788, -0.553526997566223, -0.143202111124992, -0.430266916751862, 0.82411801815033, -0.408769190311432, -0.281816154718399, -0.426550626754761, -0.842037379741669, -0.0653647556900978, -0.508271217346191, 0.903757214546204, -0.280853986740112, -0.705651760101318, 1.61965298652649, -0.182349354028702, 3.34156274795532, -0.214274317026138, -0.503709197044373, -0.825230121612549, 0.510495185852051, 0.470577001571655, 0.511611998081207, 1.57017815113068, 1.35909175872803, -0.413697183132172, 0.751520752906799, -0.692454993724823, -0.415002167224884, 1.87227296829224, -0.663345038890839, 0.680234372615814, -0.566922664642334, 2.08529090881348, -0.521770775318146, -0.130165353417397, -0.661460638046265, -0.261933833360672, 0.674492716789246, -0.288528621196747, -0.682535409927368, 1.42616045475006, -0.267689228057861, -0.642588436603546, 1.19591128826141, -0.111840479075909, 0, 0, -0.108062453567982, -0.284661650657654, 0.79304176568985, 0.330935746431351, 2.05478978157043, -0.490568578243256, -0.688556790351868, -0.144700720906258, 0.775189697742462, -0.682104110717773, -0.66368293762207, -0.245830148458481, -0.142854243516922, 1.88320970535278, -0.145797744393349, 0.539429306983948, 0.750902771949768, 0.859372973442078, -0.288703441619873, 0.44075745344162, 1.35915780067444, 1.1135116815567, 0.100383296608925, -0.480136632919312, -0.244556814432144, 0.894438982009888, 1.1629626750946, 3.15132284164429, -0.753893733024597, -0.280743181705475, 0, -0.419739425182343, 1.07192468643188, -0.284768909215927, 1.57179808616638, -0.561947345733643, -0.284117758274078, -0.282700300216675, 0.839373350143433, -0.419796675443649, 0.728408694267273, 0.768830478191376, -0.247279524803162, -0.425218880176544, -0.142637103796005, 0, -0.708724021911621, -0.220904782414436, -0.121174439787865, -0.557900488376617, 1.07398974895477, -0.428476899862289, -0.265689700841904, -0.139360517263412, 0, 0.982500076293945, 0.11845351755619, 0.0562469363212585, -0.416000425815582, 0.289484739303589, -0.140897452831268, -0.133673116564751, -0.141412511467934, 0.620820701122284, -0.455863237380981, 0.245064035058022, -0.329548239707947, 0.907605469226837, -0.437675774097443, -0.696967601776123, -0.394799530506134, -0.142345547676086, 1.06396436691284, 1.05758213996887, -0.143711313605309, -0.280230939388275, 0.543094456195831, 0, 1.16035890579224, -0.0930600166320801, -0.138063803315163, -0.271014600992203, -0.0304126441478729, 0.188757061958313, -0.689699232578278, 0.0990600138902664, -0.34563735127449, 1.0391685962677, -0.426732271909714, -0.428310602903366, -0.362970650196075, -0.147525861859322, 1.23552703857422, 0.75973904132843, 0.791882753372192, -0.287004560232162, -0.143597111105919, -0.352115392684937, 1.1689350605011, -0.108427688479424, 0.314990341663361, -0.127196222543716, -0.140898898243904, -0.137618884444237, 1.31714224815369, 1.20467948913574, -0.145889282226562, 0, -0.424675643444061, -0.141402080655098, -0.145912066102028, -0.181766420602798, -0.142117619514465, 0.151749178767204, 0.177830532193184, -0.161604776978493, -0.290797710418701, -0.13446806371212, 0.609859347343445, -0.142026096582413, 1.37034904956818, -0.288291692733765, -0.419331908226013, -0.247194141149521, -0.217791572213173, 1.03192019462585, -0.407846629619598, 0, -0.407124221324921, -0.27407169342041, 1.2398624420166, -0.388785511255264, 0, 0, -0.142880752682686, -0.283318817615509, -0.142985105514526, -0.135815188288689, -0.130165353417397, -0.410899311304092, -0.401179790496826, -0.142481729388237, -0.33246636390686, -0.12400771677494, 2.42619228363037, -0.257190853357315, 1.20535385608673, 0.0764176771044731, -0.226321741938591, 0, 1.92636847496033, -0.139586940407753, -0.184059247374535, 0, 0, -0.283976197242737, 0, 0.516270101070404, -0.286470770835876, 0.903214454650879, 0.951975882053375, -0.281028538942337, 0.407721281051636, -0.118822276592255, 0.15889473259449, 0.0741478353738785, -0.145990535616875, 1.20030105113983, -0.122302800416946, 0, -0.137516096234322, -0.143179416656494, -0.279510140419006, -0.287443876266479, -0.1429722905159, -0.258094727993011, 0, -0.144788816571236, 0, -0.145663633942604, -0.422989130020142, 0.552924633026123, 0, 0, -0.288322985172272, -0.130124166607857, -0.141792953014374, 0, -0.144822776317596, -0.0517726130783558, 1.2161009311676, 0, -0.145241439342499, 0, -0.2898069024086],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_h_ds_10003002",
        "fTitle" : "Histogram of ds_1000_plot__mKK",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 305,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 303,
          "fXmin" : 0.8668,
          "fXmax" : 2.3212,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : -3.46435694347446,
          "fXmax" : 20.154523126687,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 20.154523126687,
        "fMinimum" : -3.46435694347446,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002],
      "fEXhigh" : [0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002],
      "fEYlow" : [1.74233138651442, 0.197673442527664, 0.239477085601071, 0.199829286143149, 1.87388228188385, 1.05678698667758, 1.90450913778625, 4.159026155203, 3.46989039368196, 2.14606009648493, 1.62976996930545, 0.287270576481981, 1.23073396506936, 1.68631781155829, 1.82869362192568, 1.29354729269933, 0.177974232676716, 0.240883683120398, 1.48821279428581, 0.317349023188139, 0.196237336018765, 0.97174900796575, 0.672960110257066, 1.26923038343523, 0.200620886644388, 0.293286382752053, 0.39207428835857, 0.131547838405961, 0, 0.232274625591205, 1.36459341606866, 1.10122422791247, 1.13031397971277, 0.172893945454433, 1.29848299064971, 0.200353466878494, 1.09928571823128, 1.70225058027477, 1.20498755510156, 2.33815779193355, 1.28688915579197, 0.202644761513807, 0.252130224727304, 0.0552011849738525, 0.206095820427299, 0.0633611820718663, 0.265229089052419, 1.73144269346555, 1.37069252736218, 0.311109297455176, 1.36387725476616, 1.27015468379126, 1.26817498480553, 0.197892148765498, 0.299775681156646, 1.35215591461915, 2.11485613539937, 0.321058777987079, 1.36236312170416, 0.727492917124008, 0.168503964318802, 0.277246989452006, 0.143202117367616, 0.248418178958112, 0.97962632614775, 0.247696353282597, 0.199313490877813, 0.249997677251239, 0.343339982167605, 0.161064962128962, 0.261337140511931, 1.19916360465493, 0.198719113290734, 0.315635495440425, 1.39885179716675, 0.141392492069262, 1.96237806598718, 0.174463855577012, 0.259803113516735, 0.337781272611558, 0.703366524403413, 1.02791830630265, 1.08205790809308, 1.62802182699207, 1.35909173560654, 0.239079141407548, 1.20752709121711, 0.310336574135291, 0.239884979616419, 1.44731797652754, 0.297850406684832, 0.836147624198707, 0.283542583914471, 1.60812569274476, 0.263014188670294, 0.130165351378919, 0.299172793717362, 0.186376998057273, 0.948947788406723, 0.204029044183906, 0.292643278940581, 1.51658490039216, 0.189532688990771, 0.294561730471114, 1.34924251096523, 0.14267357330151, 0, 0, 0.128396522935199, 0.201349111145803, 1.35825880459025, 0.866449687168587, 1.59815973026345, 0.253767179874503, 0.308282335687718, 0.144700727236958, 1.37270951337987, 0.462238685968834, 0.312577095527082, 0.176559719376209, 0.142854246985315, 1.51510816687388, 0.145797737492561, 1.06812849971753, 1.20809764130445, 1.29301987377445, 0.204155753924312, 0.957205049359073, 1.35915785203584, 1.36917810892744, 0.100383297812717, 0.247275221287392, 0.174369468774706, 1.04581211520015, 1.2060990287111, 2.05199298446242, 0.319969480390779, 0.198650149742344, 0, 0.242498312849563, 1.37223394313006, 0.201364410883726, 1.48477826486502, 0.281002997487685, 0.200970315536015, 0.199911388539246, 1.3755190749364, 0.242785221186694, 1.08402156267268, 1.29966551472211, 0.204668261410795, 0.245592648545327, 0.142637104767204, 0, 0.316990850211439, 0.313094469798022, 0.520418456558886, 0.279318524688247, 1.36844299099532, 0.247393726555276, 0.188204970730261, 0.380612848375476, 0, 1.03181392713014, 0.743926974583548, 0.229285221568777, 0.240342641911339, 0.459024130193949, 0.140897450805261, 0.133673120207324, 0.141412515407267, 0.620820699571162, 0.245755087452893, 1.40637189222091, 0.232210429287862, 1.05398491594195, 0.304095964168441, 0.312579611160031, 0.229307512596003, 0.14234554918865, 1.36620079161784, 1.2119184469593, 0.14371131482922, 0.198157982192126, 1.0024629839431, 0, 1.39748021169022, 0.693107259513496, 0.138063802559315, 0.191899629960831, 0.163021645288271, 0.662105859067354, 0.308676578292155, 0.0990600137160121, 0.206674259148773, 1.34628636602868, 0.246421581402567, 0.247295679190467, 0.216153186007698, 0.379649491680044, 1.23552705580099, 1.054493549087, 1.09133158699939, 0.202949464510068, 0.143597118475921, 0.21426320845351, 1.20773328371442, 0.108427687509983, 0.636991472073329, 0.127196221638639, 0.140898901445513, 0.137618885745633, 1.26165612139773, 1.3537766152671, 0.145889284467558, 0, 0.245190235161163, 0.141402079726291, 0.145912069069475, 0.225360195814935, 0.142117624341543, 0.600294239350993, 0.177830531210736, 0.232845167824013, 0.205625389385408, 0.134468069850375, 0.864818780748245, 0.377635841089177, 1.33103736255985, 0.203867574650523, 0.242456306116563, 0.176698450995128, 0.327018191218789, 1.18636601117877, 0.236271745997815, 0, 0.235432648647494, 0.194182340806533, 1.36387060644897, 0.225974175116377, 0, 0, 0.142880753597341, 0.200371992565547, 0.142985101879913, 0.135815185311372, 0.130165351378919, 0.221981071464327, 0.232575590193027, 0.142481723964213, 0.208191661931556, 0.124007719989839, 1.92951926101621, 0.182651948201821, 1.20535383012073, 0.0764176792368235, 0.164823449954969, 0, 1.36289715493197, 0.139586946894271, 0.222539289341783, 0, 0, 0.200879078293582, 0, 0.711066968521644, 0.202588906026058, 1.0575564588154, 0.951975881345431, 0.198724448303224, 0.407721286962657, 0.118822276374145, 0.158894733415287, 0.331201233193609, 0.145990541400875, 1.20030109626684, 0.122302803193941, 0, 0.137516091801129, 0.143179409310436, 0.19764712797387, 0.203273269610726, 0.142972284827746, 0.204286895158297, 0, 0.144788809862482, 0, 0.145663639542194, 0.244295246703831, 0.705862471571579, 0, 0, 0.203880911893945, 0.130124172265922, 0.141792946651977, 0, 0.144822781503065, 0.0517726115604321, 1.35044808115442, 0, 0.145241441005355, 0, 0.204926820012108],
      "fEYhigh" : [1.74233138651442, 0.197673442527664, 0.239477085601071, 0.199829286143149, 1.87388228188385, 1.05678698667758, 1.90450913778625, 4.159026155203, 3.46989039368196, 2.14606009648493, 1.62976996930545, 0.287270576481981, 1.23073396506936, 1.68631781155829, 1.82869362192568, 1.29354729269933, 0.177974232676716, 0.240883683120398, 1.48821279428581, 0.317349023188139, 0.196237336018765, 0.97174900796575, 0.672960110257066, 1.26923038343523, 0.200620886644388, 0.293286382752053, 0.39207428835857, 0.131547838405961, 0, 0.232274625591205, 1.36459341606866, 1.10122422791247, 1.13031397971277, 0.172893945454433, 1.29848299064971, 0.200353466878494, 1.09928571823128, 1.70225058027477, 1.20498755510156, 2.33815779193355, 1.28688915579197, 0.202644761513807, 0.252130224727304, 0.0552011849738525, 0.206095820427299, 0.0633611820718663, 0.265229089052419, 1.73144269346555, 1.37069252736218, 0.311109297455176, 1.36387725476616, 1.27015468379126, 1.26817498480553, 0.197892148765498, 0.299775681156646, 1.35215591461915, 2.11485613539937, 0.321058777987079, 1.36236312170416, 0.727492917124008, 0.168503964318802, 0.277246989452006, 0.143202117367616, 0.248418178958112, 0.97962632614775, 0.247696353282597, 0.199313490877813, 0.249997677251239, 0.343339982167605, 0.161064962128962, 0.261337140511931, 1.19916360465493, 0.198719113290734, 0.315635495440425, 1.39885179716675, 0.141392492069262, 1.96237806598718, 0.174463855577012, 0.259803113516735, 0.337781272611558, 0.703366524403413, 1.02791830630265, 1.08205790809308, 1.62802182699207, 1.35909173560654, 0.239079141407548, 1.20752709121711, 0.310336574135291, 0.239884979616419, 1.44731797652754, 0.297850406684832, 0.836147624198707, 0.283542583914471, 1.60812569274476, 0.263014188670294, 0.130165351378919, 0.299172793717362, 0.186376998057273, 0.948947788406723, 0.204029044183906, 0.292643278940581, 1.51658490039216, 0.189532688990771, 0.294561730471114, 1.34924251096523, 0.14267357330151, 0, 0, 0.128396522935199, 0.201349111145803, 1.35825880459025, 0.866449687168587, 1.59815973026345, 0.253767179874503, 0.308282335687718, 0.144700727236958, 1.37270951337987, 0.462238685968834, 0.312577095527082, 0.176559719376209, 0.142854246985315, 1.51510816687388, 0.145797737492561, 1.06812849971753, 1.20809764130445, 1.29301987377445, 0.204155753924312, 0.957205049359073, 1.35915785203584, 1.36917810892744, 0.100383297812717, 0.247275221287392, 0.174369468774706, 1.04581211520015, 1.2060990287111, 2.05199298446242, 0.319969480390779, 0.198650149742344, 0, 0.242498312849563, 1.37223394313006, 0.201364410883726, 1.48477826486502, 0.281002997487685, 0.200970315536015, 0.199911388539246, 1.3755190749364, 0.242785221186694, 1.08402156267268, 1.29966551472211, 0.204668261410795, 0.245592648545327, 0.142637104767204, 0, 0.316990850211439, 0.313094469798022, 0.520418456558886, 0.279318524688247, 1.36844299099532, 0.247393726555276, 0.188204970730261, 0.380612848375476, 0, 1.03181392713014, 0.743926974583548, 0.229285221568777, 0.240342641911339, 0.459024130193949, 0.140897450805261, 0.133673120207324, 0.141412515407267, 0.620820699571162, 0.245755087452893, 1.40637189222091, 0.232210429287862, 1.05398491594195, 0.304095964168441, 0.312579611160031, 0.229307512596003, 0.14234554918865, 1.36620079161784, 1.2119184469593, 0.14371131482922, 0.198157982192126, 1.0024629839431, 0, 1.39748021169022, 0.693107259513496, 0.138063802559315, 0.191899629960831, 0.163021645288271, 0.662105859067354, 0.308676578292155, 0.0990600137160121, 0.206674259148773, 1.34628636602868, 0.246421581402567, 0.247295679190467, 0.216153186007698, 0.379649491680044, 1.23552705580099, 1.054493549087, 1.09133158699939, 0.202949464510068, 0.143597118475921, 0.21426320845351, 1.20773328371442, 0.108427687509983, 0.636991472073329, 0.127196221638639, 0.140898901445513, 0.137618885745633, 1.26165612139773, 1.3537766152671, 0.145889284467558, 0, 0.245190235161163, 0.141402079726291, 0.145912069069475, 0.225360195814935, 0.142117624341543, 0.600294239350993, 0.177830531210736, 0.232845167824013, 0.205625389385408, 0.134468069850375, 0.864818780748245, 0.377635841089177, 1.33103736255985, 0.203867574650523, 0.242456306116563, 0.176698450995128, 0.327018191218789, 1.18636601117877, 0.236271745997815, 0, 0.235432648647494, 0.194182340806533, 1.36387060644897, 0.225974175116377, 0, 0, 0.142880753597341, 0.200371992565547, 0.142985101879913, 0.135815185311372, 0.130165351378919, 0.221981071464327, 0.232575590193027, 0.142481723964213, 0.208191661931556, 0.124007719989839, 1.92951926101621, 0.182651948201821, 1.20535383012073, 0.0764176792368235, 0.164823449954969, 0, 1.36289715493197, 0.139586946894271, 0.222539289341783, 0, 0, 0.200879078293582, 0, 0.711066968521644, 0.202588906026058, 1.0575564588154, 0.951975881345431, 0.198724448303224, 0.407721286962657, 0.118822276374145, 0.158894733415287, 0.331201233193609, 0.145990541400875, 1.20030109626684, 0.122302803193941, 0, 0.137516091801129, 0.143179409310436, 0.19764712797387, 0.203273269610726, 0.142972284827746, 0.204286895158297, 0, 0.144788809862482, 0, 0.145663639542194, 0.244295246703831, 0.705862471571579, 0, 0, 0.203880911893945, 0.130124172265922, 0.141792946651977, 0, 0.144822781503065, 0.0517726115604321, 1.35044808115442, 0, 0.145241441005355, 0, 0.204926820012108],
      "_yAxisLabel" : "Events \/ ( 0.004 )",
      "_ymin" : -1.49611693762767,
      "_ymax" : 18.1862831208402,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.004,
      "_nSigma" : 1,
      "_entries" : 86.3720685690641,
      "_rawEntries" : -1
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "fl", "l", "zp", "AXISSAME"]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 112,
  "fWindowTopY" : 135,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}
